Rate-2/3 Girth-8 (3,18)-Regular Quantum LDPC Codes from Two-Branch Finite-Field Bases and CPM Lifts

We construct a rate-$2/3$ quantum low-density parity-check (LDPC) code from a $(3,18)$-regular two-branch finite-field base and a circulant-permutation-matrix (CPM) lift of degree $P=101$. The resulting code is a Calderbank--Shor--Steane (CSS) code with parameters $[[34542,23032,18]]$. Its distance is established by a computer-assisted proof: an explicit nontrivial logical operator gives the upper bound, and a complete symmetry-reduced enumeration excludes every nonzero vector of weight below 18 in both parity-check kernels. We also prove that every affine-in-$t$ CPM lift of the same base satisfying CSS orthogonality has distance at most 18 for every prime lift degree $P>19$. The construction has row weight 18 and column weight 3, and the Tanner graphs of $H_X$ and $H_Z$ separately have girth 8. Decoder experiments with log-likelihood-ratio (LLR) joint belief propagation (BP) and deterministic post-processing show no failures in $10^8$ trials at $p=0.01$, and a finite-length frame error rate (FER) sweep estimates the transition near $p=0.029$.

==> distance_certificate/MANIFEST_SHA256.json <==
{
  "PROOF_EN.md": "b38b7b61674dead48e930c145c750c260d43b2c94b0e04a3e23a58268bbd4692",
  "README.md": "02aafe21caca3e8c7451d76dd1ce990b437f1a2331c98279416747e2b1954be2",
  "REPORT_JA.md": "1426de358f491e79a7ffeab620b67e2140eb98f38b0e92b8aadc183e901aacce",
  "analysis/enumerate.cpp": "b248aabff6f1a6963e8ac1c4055d32217b40388469182a3f29ca48eeee4355a0",
  "analysis/patterns.txt": "9a78e129ea0da773e9eafa947a86027a23cc9069d8bb1fa12cbb7017610a8955",
  "analysis/patterns_fast.py": "415e6f34da0a194233571ce88a8cb63dd0c4310b0b28786883af4cab73a96924",
  "analysis/prepare.py": "cbc69924500addcfe7e5e4f5f632e6e82b25bf129d249b256986acd2ea183ff4",
  "results/HX_search.jsonl": "6ac259d64144d2504d73c5740e19096da28a76b8d6834151b2b0e39816faf4e3",
  "results/HZ_search.jsonl": "74c18224a75ee02eb2d5b9841d73fd9bf5c18d66bdbdad6f1149a02fabff8adb",
  "results/conclusion.json": "b749954c8addcf6baf63f64aa840cc7ecf6150452e9a9a19328da996b6d8faa3",
  "results/preparation.json": "863c0b1173cb227b8254f939073768d3ba64477ca4023d190be506ee7b2a123b",
  "results/source_hashes.json": "4ba4d13101a1b90de573615a99f9a0bb2827f3cb41be6ad4bb301e50710cec91",
  "results/weight18_certificate.json": "8ec1bd6ae2ef2fe983e3dc88ebdb4b75c737336ea746b2eced6a98d8ed6e54ee",
  "run_exact_search.py": "52fa407a6b121afefb27d68ae7255afbcdad0e0820e60c44302d7dee7440e574",
  "source/Hx_rows.json": "7c6e4cf92b77bb21cb2e30ba3a4cce6d55845ae026d4233d0d2528fa618a3cdb",
  "source/Hz_rows.json": "fe2daafa9353172809ea45fbe1db64e6228391f5fd778a7dbf226e991120b3e2",
  "source/rate23_qldpc_2606_27130_edge_shifts.csv": "a96588d1817720a5ea10a089fc0e67ac85bf68f10c0a2903714926181c7cf11f",
  "verify_certificate.py": "f442fee1aed34a174efc5590c95dc43a57b10d84511dce4cef53f0513ec6fcb4"
}


==> distance_certificate/results/HX_search.jsonl <==
{"weight":6,"patterns_completed":1,"nodes":5603,"found":false}
{"weight":8,"patterns_completed":10,"nodes":152785,"found":false}
{"weight":10,"patterns_completed":22,"nodes":440447,"found":false}
{"weight":12,"patterns_completed":226,"nodes":16022708,"found":false}
{"weight":14,"patterns_completed":1838,"nodes":1157537571,"found":false}
{"weight":16,"patterns_completed":25375,"nodes":12413187207,"found":false}


==> distance_certificate/results/HZ_search.jsonl <==
{"weight":6,"patterns_completed":1,"nodes":5574,"found":false}
{"weight":8,"patterns_completed":10,"nodes":150884,"found":false}
{"weight":10,"patterns_completed":22,"nodes":422613,"found":false}
{"weight":12,"patterns_completed":226,"nodes":14678567,"found":false}
{"weight":14,"patterns_completed":1838,"nodes":1122957794,"found":false}
{"weight":16,"patterns_completed":25375,"nodes":10306830865,"found":false}


==> distance_certificate/results/conclusion.json <==
{
  "n": 34542,
  "k": 23032,
  "d": 18,
  "d_Z": 18,
  "d_X_lower_bound": 18,
  "method": "explicit anticommuting logical witnesses and complete graph-pattern embedding enumeration",
  "pattern_counts": {
    "6": 1,
    "8": 10,
    "10": 22,
    "12": 226,
    "14": 1838,
    "16": 25375
  },
  "kernel_searches": {
    "X": [
      {
        "weight": 6,
        "patterns_completed": 1,
        "nodes": 5603,
        "found": false
      },
      {
        "weight": 8,
        "patterns_completed": 10,
        "nodes": 152785,
        "found": false
      },
      {
        "weight": 10,
        "patterns_completed": 22,
        "nodes": 440447,
        "found": false
      },
      {
        "weight": 12,
        "patterns_completed": 226,
        "nodes": 16022708,
        "found": false
      },
      {
        "weight": 14,
        "patterns_completed": 1838,
        "nodes": 1157537571,
        "found": false
      },
      {
        "weight": 16,
        "patterns_completed": 25375,
        "nodes": 12413187207,
        "found": false
      }
    ],
    "Z": [
      {
        "weight": 6,
        "patterns_completed": 1,
        "nodes": 5574,
        "found": false
      },
      {
        "weight": 8,
        "patterns_completed": 10,
        "nodes": 150884,
        "found": false
      },
      {
        "weight": 10,
        "patterns_completed": 22,
        "nodes": 422613,
        "found": false
      },
      {
        "weight": 12,
        "patterns_completed": 226,
        "nodes": 14678567,
        "found": false
      },
      {
        "weight": 14,
        "patterns_completed": 1838,
        "nodes": 1122957794,
        "found": false
      },
      {
        "weight": 16,
        "patterns_completed": 25375,
        "nodes": 10306830865,
        "found": false
      }
    ]
  }
}

==> distance_certificate/results/preparation.json <==
{
  "X": {
    "row_count": 5757,
    "column_count": 34542,
    "translation_automorphism_verified": true,
    "root_count": 18,
    "column_sheet_offsets": [
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      55,
      35,
      69,
      49,
      62,
      33,
      10,
      40,
      91,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      7,
      67,
      74,
      98,
      18,
      76,
      22,
      88,
      45
    ],
    "row_sheet_offsets": [
      12,
      12,
      12,
      12,
      12,
      12,
      12,
      12,
      12,
      12,
      12,
      12,
      12,
      12,
      12,
      12,
      12,
      12,
      41,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72
    ],
    "sha256_rows": "7c6e4cf92b77bb21cb2e30ba3a4cce6d55845ae026d4233d0d2528fa618a3cdb"
  },
  "Z": {
    "row_count": 5757,
    "column_count": 34542,
    "translation_automorphism_verified": true,
    "root_count": 18,
    "column_sheet_offsets": [
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      0,
      46,
      89,
      34,
      95,
      91,
      53,
      85,
      99,
      55,
      35,
      69,
      49,
      62,
      33,
      10,
      40,
      91,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      70,
      33,
      27,
      93,
      75,
      83,
      86,
      15,
      23,
      7,
      67,
      74,
      98,
      18,
      76,
      22,
      88,
      45
    ],
    "row_sheet_offsets": [
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72,
      72
    ],
    "sha256_rows": "fe2daafa9353172809ea45fbe1db64e6228391f5fd778a7dbf226e991120b3e2"
  }
}

==> distance_certificate/results/source_hashes.json <==
{
  "rate23_qldpc_2606_27130_edge_shifts.csv": "a96588d1817720a5ea10a089fc0e67ac85bf68f10c0a2903714926181c7cf11f",
  "Hx_rows.json": "7c6e4cf92b77bb21cb2e30ba3a4cce6d55845ae026d4233d0d2528fa618a3cdb",
  "Hz_rows.json": "fe2daafa9353172809ea45fbe1db64e6228391f5fd778a7dbf226e991120b3e2"
}

==> distance_certificate/results/weight18_certificate.json <==
{
  "z_support": [
    0,
    1055,
    2140,
    4778,
    8076,
    8685,
    13625,
    15192,
    16895,
    17592,
    18676,
    19707,
    22417,
    24743,
    26195,
    30218,
    31899,
    34494
  ],
  "Hz_rank": 5755,
  "z_nontrivial": true,
  "x_separating_support": [
    28886,
    28887,
    28888,
    28889,
    28890,
    28891,
    28892,
    28893,
    28894,
    28895,
    28896,
    28897,
    28898,
    28899,
    28900,
    28901,
    28902,
    28903,
    28904,
    28905,
    28906,
    28907,
    28908,
    28909,
    28910,
    28911,
    28912,
    28913,
    28914,
    28915,
    28916,
    28917,
    28918,
    28919,
    28920,
    28921,
    28922,
    28923,
    28924,
    28925,
    28926,
    28927,
    28928,
    28929,
    28930,
    28931,
    28932,
    28933,
    28934,
    28935,
    28936,
    28937,
    28938,
    28939,
    28940,
    28941,
    28942,
    28943,
    28944,
    28945,
    28946,
    28947,
    28948,
    28949,
    28950,
    28951,
    28952,
    28953,
    28954,
    28955,
    28956,
    28957,
    28958,
    28959,
    28960,
    28961,
    28962,
    28963,
    28964,
    28965,
    28966,
    28967,
    28968,
    28969,
    28970,
    28971,
    28972,
    28973,
    28974,
    28975,
    28976,
    28977,
    28978,
    28979,
    28980,
    28981,
    28982,
    28983,
    28984,
    28985,
    28986,
    29189,
    29190,
    29191,
    29192,
    29193,
    29194,
    29195,
    29196,
    29197,
    29198,
    29199,
    29200,
    29201,
    29202,
    29203,
    29204,
    29205,
    29206,
    29207,
    29208,
    29209,
    29210,
    29211,
    29212,
    29213,
    29214,
    29215,
    29216,
    29217,
    29218,
    29219,
    29220,
    29221,
    29222,
    29223,
    29224,
    29225,
    29226,
    29227,
    29228,
    29229,
    29230,
    29231,
    29232,
    29233,
    29234,
    29235,
    29236,
    29237,
    29238,
    29239,
    29240,
    29241,
    29242,
    29243,
    29244,
    29245,
    29246,
    29247,
    29248,
    29249,
    29250,
    29251,
    29252,
    29253,
    29254,
    29255,
    29256,
    29257,
    29258,
    29259,
    29260,
    29261,
    29262,
    29263,
    29264,
    29265,
    29266,
    29267,
    29268,
    29269,
    29270,
    29271,
    29272,
    29273,
    29274,
    29275,
    29276,
    29277,
    29278,
    29279,
    29280,
    29281,
    29282,
    29283,
    29284,
    29285,
    29286,
    29287,
    29288,
    29289,
    29896,
    29897,
    29898,
    29899,
    29900,
    29901,
    29902,
    29903,
    29904,
    29905,
    29906,
    29907,
    29908,
    29909,
    29910,
    29911,
    29912,
    29913,
    29914,
    29915,
    29916,
    29917,
    29918,
    29919,
    29920,
    29921,
    29922,
    29923,
    29924,
    29925,
    29926,
    29927,
    29928,
    29929,
    29930,
    29931,
    29932,
    29933,
    29934,
    29935,
    29936,
    29937,
    29938,
    29939,
    29940,
    29941,
    29942,
    29943,
    29944,
    29945,
    29946,
    29947,
    29948,
    29949,
    29950,
    29951,
    29952,
    29953,
    29954,
    29955,
    29956,
    29957,
    29958,
    29959,
    29960,
    29961,
    29962,
    29963,
    29964,
    29965,
    29966,
    29967,
    29968,
    29969,
    29970,
    29971,
    29972,
    29973,
    29974,
    29975,
    29976,
    29977,
    29978,
    29979,
    29980,
    29981,
    29982,
    29983,
    29984,
    29985,
    29986,
    29987,
    29988,
    29989,
    29990,
    29991,
    29992,
    29993,
    29994,
    29995,
    29996,
    29997,
    29998,
    29999,
    30000,
    30001,
    30002,
    30003,
    30004,
    30005,
    30006,
    30007,
    30008,
    30009,
    30010,
    30011,
    30012,
    30013,
    30014,
    30015,
    30016,
    30017,
    30018,
    30019,
    30020,
    30021,
    30022,
    30023,
    30024,
    30025,
    30026,
    30027,
    30028,
    30029,
    30030,
    30031,
    30032,
    30033,
    30034,
    30035,
    30036,
    30037,
    30038,
    30039,
    30040,
    30041,
    30042,
    30043,
    30044,
    30045,
    30046,
    30047,
    30048,
    30049,
    30050,
    30051,
    30052,
    30053,
    30054,
    30055,
    30056,
    30057,
    30058,
    30059,
    30060,
    30061,
    30062,
    30063,
    30064,
    30065,
    30066,
    30067,
    30068,
    30069,
    30070,
    30071,
    30072,
    30073,
    30074,
    30075,
    30076,
    30077,
    30078,
    30079,
    30080,
    30081,
    30082,
    30083,
    30084,
    30085,
    30086,
    30087,
    30088,
    30089,
    30090,
    30091,
    30092,
    30093,
    30094,
    30095,
    30096,
    30097,
    30401,
    30402,
    30403,
    30404,
    30405,
    30406,
    30407,
    30408,
    30409,
    30410,
    30411,
    30412,
    30413,
    30414,
    30415,
    30416,
    30417,
    30418,
    30419,
    30420,
    30421,
    30422,
    30423,
    30424,
    30425,
    30426,
    30427,
    30428,
    30429,
    30430,
    30431,
    30432,
    30433,
    30434,
    30435,
    30436,
    30437,
    30438,
    30439,
    30440,
    30441,
    30442,
    30443,
    30444,
    30445,
    30446,
    30447,
    30448,
    30449,
    30450,
    30451,
    30452,
    30453,
    30454,
    30455,
    30456,
    30457,
    30458,
    30459,
    30460,
    30461,
    30462,
    30463,
    30464,
    30465,
    30466,
    30467,
    30468,
    30469,
    30470,
    30471,
    30472,
    30473,
    30474,
    30475,
    30476,
    30477,
    30478,
    30479,
    30480,
    30481,
    30482,
    30483,
    30484,
    30485,
    30486,
    30487,
    30488,
    30489,
    30490,
    30491,
    30492,
    30493,
    30494,
    30495,
    30496,
    30497,
    30498,
    30499,
    30500,
    30501,
    30502,
    30503,
    30504,
    30505,
    30506,
    30507,
    30508,
    30509,
    30510,
    30511,
    30512,
    30513,
    30514,
    30515,
    30516,
    30517,
    30518,
    30519,
    30520,
    30521,
    30522,
    30523,
    30524,
    30525,
    30526,
    30527,
    30528,
    30529,
    30530,
    30531,
    30532,
    30533,
    30534,
    30535,
    30536,
    30537,
    30538,
    30539,
    30540,
    30541,
    30542,
    30543,
    30544,
    30545,
    30546,
    30547,
    30548,
    30549,
    30550,
    30551,
    30552,
    30553,
    30554,
    30555,
    30556,
    30557,
    30558,
    30559,
    30560,
    30561,
    30562,
    30563,
    30564,
    30565,
    30566,
    30567,
    30568,
    30569,
    30570,
    30571,
    30572,
    30573,
    30574,
    30575,
    30576,
    30577,
    30578,
    30579,
    30580,
    30581,
    30582,
    30583,
    30584,
    30585,
    30586,
    30587,
    30588,
    30589,
    30590,
    30591,
    30592,
    30593,
    30594,
    30595,
    30596,
    30597,
    30598,
    30599,
    30600,
    30601,
    30602,
    30603,
    30604,
    30605,
    30606,
    30607,
    30608,
    30609,
    30610,
    30611,
    30612,
    30613,
    30614,
    30615,
    30616,
    30617,
    30618,
    30619,
    30620,
    30621,
    30622,
    30623,
    30624,
    30625,
    30626,
    30627,
    30628,
    30629,
    30630,
    30631,
    30632,
    30633,
    30634,
    30635,
    30636,
    30637,
    30638,
    30639,
    30640,
    30641,
    30642,
    30643,
    30644,
    30645,
    30646,
    30647,
    30648,
    30649,
    30650,
    30651,
    30652,
    30653,
    30654,
    30655,
    30656,
    30657,
    30658,
    30659,
    30660,
    30661,
    30662,
    30663,
    30664,
    30665,
    30666,
    30667,
    30668,
    30669,
    30670,
    30671,
    30672,
    30673,
    30674,
    30675,
    30676,
    30677,
    30678,
    30679,
    30680,
    30681,
    30682,
    30683,
    30684,
    30685,
    30686,
    30687,
    30688,
    30689,
    30690,
    30691,
    30692,
    30693,
    30694,
    30695,
    30696,
    30697,
    30698,
    30699,
    30700,
    30701,
    30702,
    30703,
    30704,
    30705,
    30706,
    30707,
    30708,
    30709,
    30710,
    30711,
    30712,
    30713,
    30714,
    30715,
    30716,
    30717,
    30718,
    30719,
    30720,
    30721,
    30722,
    30723,
    30724,
    30725,
    30726,
    30727,
    30728,
    30729,
    30730,
    30731,
    30732,
    30733,
    30734,
    30735,
    30736,
    30737,
    30738,
    30739,
    30740,
    30741,
    30742,
    30743,
    30744,
    30745,
    30746,
    30747,
    30748,
    30749,
    30750,
    30751,
    30752,
    30753,
    30754,
    30755,
    30756,
    30757,
    30758,
    30759,
    30760,
    30761,
    30762,
    30763,
    30764,
    30765,
    30766,
    30767,
    30768,
    30769,
    30770,
    30771,
    30772,
    30773,
    30774,
    30775,
    30776,
    30777,
    30778,
    30779,
    30780,
    30781,
    30782,
    30783,
    30784,
    30785,
    30786,
    30787,
    30788,
    30789,
    30790,
    30791,
    30792,
    30793,
    30794,
    30795,
    30796,
    30797,
    30798,
    30799,
    30800,
    30801,
    30802,
    30803,
    30804,
    30805,
    30806,
    30807,
    30808,
    30809,
    30810,
    30811,
    30812,
    30813,
    30814,
    30815,
    30816,
    30817,
    30818,
    30819,
    30820,
    30821,
    30822,
    30823,
    30824,
    30825,
    30826,
    30827,
    30828,
    30829,
    30830,
    30831,
    30832,
    30833,
    30834,
    30835,
    30836,
    30837,
    30838,
    30839,
    30840,
    30841,
    30842,
    30843,
    30844,
    30845,
    30846,
    30847,
    30848,
    30849,
    30850,
    30851,
    30852,
    30853,
    30854,
    30855,
    30856,
    30857,
    30858,
    30859,
    30860,
    30861,
    30862,
    30863,
    30864,
    30865,
    30866,
    30867,
    30868,
    30869,
    30870,
    30871,
    30872,
    30873,
    30874,
    30875,
    30876,
    30877,
    30878,
    30879,
    30880,
    30881,
    30882,
    30883,
    30884,
    30885,
    30886,
    30887,
    30888,
    30889,
    30890,
    30891,
    30892,
    30893,
    30894,
    30895,
    30896,
    30897,
    30898,
    30899,
    30900,
    30901,
    30902,
    30903,
    30904,
    30905,
    31007,
    31008,
    31009,
    31010,
    31011,
    31012,
    31013,
    31014,
    31015,
    31016,
    31017,
    31018,
    31019,
    31020,
    31021,
    31022,
    31023,
    31024,
    31025,
    31026,
    31027,
    31028,
    31029,
    31030,
    31031,
    31032,
    31033,
    31034,
    31035,
    31036,
    31037,
    31038,
    31039,
    31040,
    31041,
    31042,
    31043,
    31044,
    31045,
    31046,
    31047,
    31048,
    31049,
    31050,
    31051,
    31052,
    31053,
    31054,
    31055,
    31056,
    31057,
    31058,
    31059,
    31060,
    31061,
    31062,
    31063,
    31064,
    31065,
    31066,
    31067,
    31068,
    31069,
    31070,
    31071,
    31072,
    31073,
    31074,
    31075,
    31076,
    31077,
    31078,
    31079,
    31080,
    31081,
    31082,
    31083,
    31084,
    31085,
    31086,
    31087,
    31088,
    31089,
    31090,
    31091,
    31092,
    31093,
    31094,
    31095,
    31096,
    31097,
    31098,
    31099,
    31100,
    31101,
    31102,
    31103,
    31104,
    31105,
    31106,
    31107,
    31209,
    31210,
    31211,
    31212,
    31213,
    31214,
    31215,
    31216,
    31217,
    31218,
    31219,
    31220,
    31221,
    31222,
    31223,
    31224,
    31225,
    31226,
    31227,
    31228,
    31229,
    31230,
    31231,
    31232,
    31233,
    31234,
    31235,
    31236,
    31237,
    31238,
    31239,
    31240,
    31241,
    31242,
    31243,
    31244,
    31245,
    31246,
    31247,
    31248,
    31249,
    31250,
    31251,
    31252,
    31253,
    31254,
    31255,
    31256,
    31257,
    31258,
    31259,
    31260,
    31261,
    31262,
    31263,
    31264,
    31265,
    31266,
    31267,
    31268,
    31269,
    31270,
    31271,
    31272,
    31273,
    31274,
    31275,
    31276,
    31277,
    31278,
    31279,
    31280,
    31281,
    31282,
    31283,
    31284,
    31285,
    31286,
    31287,
    31288,
    31289,
    31290,
    31291,
    31292,
    31293,
    31294,
    31295,
    31296,
    31297,
    31298,
    31299,
    31300,
    31301,
    31302,
    31303,
    31304,
    31305,
    31306,
    31307,
    31308,
    31309,
    31310,
    31311,
    31312,
    31313,
    31314,
    31315,
    31316,
    31317,
    31318,
    31319,
    31320,
    31321,
    31322,
    31323,
    31324,
    31325,
    31326,
    31327,
    31328,
    31329,
    31330,
    31331,
    31332,
    31333,
    31334,
    31335,
    31336,
    31337,
    31338,
    31339,
    31340,
    31341,
    31342,
    31343,
    31344,
    31345,
    31346,
    31347,
    31348,
    31349,
    31350,
    31351,
    31352,
    31353,
    31354,
    31355,
    31356,
    31357,
    31358,
    31359,
    31360,
    31361,
    31362,
    31363,
    31364,
    31365,
    31366,
    31367,
    31368,
    31369,
    31370,
    31371,
    31372,
    31373,
    31374,
    31375,
    31376,
    31377,
    31378,
    31379,
    31380,
    31381,
    31382,
    31383,
    31384,
    31385,
    31386,
    31387,
    31388,
    31389,
    31390,
    31391,
    31392,
    31393,
    31394,
    31395,
    31396,
    31397,
    31398,
    31399,
    31400,
    31401,
    31402,
    31403,
    31404,
    31405,
    31406,
    31407,
    31408,
    31409,
    31410,
    31411,
    31412,
    31413,
    31414,
    31415,
    31416,
    31417,
    31418,
    31419,
    31420,
    31421,
    31422,
    31423,
    31424,
    31425,
    31426,
    31427,
    31428,
    31429,
    31430,
    31431,
    31432,
    31433,
    31434,
    31435,
    31436,
    31437,
    31438,
    31439,
    31440,
    31441,
    31442,
    31443,
    31444,
    31445,
    31446,
    31447,
    31448,
    31449,
    31450,
    31451,
    31452,
    31453,
    31454,
    31455,
    31456,
    31457,
    31458,
    31459,
    31460,
    31461,
    31462,
    31463,
    31464,
    31465,
    31466,
    31467,
    31468,
    31469,
    31470,
    31471,
    31472,
    31473,
    31474,
    31475,
    31476,
    31477,
    31478,
    31479,
    31480,
    31481,
    31482,
    31483,
    31484,
    31485,
    31486,
    31487,
    31488,
    31489,
    31490,
    31491,
    31492,
    31493,
    31494,
    31495,
    31496,
    31497,
    31498,
    31499,
    31500,
    31501,
    31502,
    31503,
    31504,
    31505,
    31506,
    31507,
    31508,
    31509,
    31510,
    31511,
    32017,
    32018,
    32019,
    32020,
    32021,
    32022,
    32023,
    32024,
    32025,
    32026,
    32027,
    32028,
    32029,
    32030,
    32031,
    32032,
    32033,
    32034,
    32035,
    32036,
    32037,
    32038,
    32039,
    32040,
    32041,
    32042,
    32043,
    32044,
    32045,
    32046,
    32047,
    32048,
    32049,
    32050,
    32051,
    32052,
    32053,
    32054,
    32055,
    32056,
    32057,
    32058,
    32059,
    32060,
    32061,
    32062,
    32063,
    32064,
    32065,
    32066,
    32067,
    32068,
    32069,
    32070,
    32071,
    32072,
    32073,
    32074,
    32075,
    32076,
    32077,
    32078,
    32079,
    32080,
    32081,
    32082,
    32083,
    32084,
    32085,
    32086,
    32087,
    32088,
    32089,
    32090,
    32091,
    32092,
    32093,
    32094,
    32095,
    32096,
    32097,
    32098,
    32099,
    32100,
    32101,
    32102,
    32103,
    32104,
    32105,
    32106,
    32107,
    32108,
    32109,
    32110,
    32111,
    32112,
    32113,
    32114,
    32115,
    32116,
    32117,
    32926,
    32927,
    32928,
    32929,
    32930,
    32931,
    32932,
    32933,
    32934,
    32935,
    32936,
    32937,
    32938,
    32939,
    32940,
    32941,
    32942,
    32943,
    32944,
    32945,
    32946,
    32947,
    32948,
    32949,
    32950,
    32951,
    32952,
    32953,
    32954,
    32955,
    32956,
    32957,
    32958,
    32959,
    32960,
    32961,
    32962,
    32963,
    32964,
    32965,
    32966,
    32967,
    32968,
    32969,
    32970,
    32971,
    32972,
    32973,
    32974,
    32975,
    32976,
    32977,
    32978,
    32979,
    32980,
    32981,
    32982,
    32983,
    32984,
    32985,
    32986,
    32987,
    32988,
    32989,
    32990,
    32991,
    32992,
    32993,
    32994,
    32995,
    32996,
    32997,
    32998,
    32999,
    33000,
    33001,
    33002,
    33003,
    33004,
    33005,
    33006,
    33007,
    33008,
    33009,
    33010,
    33011,
    33012,
    33013,
    33014,
    33015,
    33016,
    33017,
    33018,
    33019,
    33020,
    33021,
    33022,
    33023,
    33024,
    33025,
    33026,
    33027,
    33028,
    33029,
    33030,
    33031,
    33032,
    33033,
    33034,
    33035,
    33036,
    33037,
    33038,
    33039,
    33040,
    33041,
    33042,
    33043,
    33044,
    33045,
    33046,
    33047,
    33048,
    33049,
    33050,
    33051,
    33052,
    33053,
    33054,
    33055,
    33056,
    33057,
    33058,
    33059,
    33060,
    33061,
    33062,
    33063,
    33064,
    33065,
    33066,
    33067,
    33068,
    33069,
    33070,
    33071,
    33072,
    33073,
    33074,
    33075,
    33076,
    33077,
    33078,
    33079,
    33080,
    33081,
    33082,
    33083,
    33084,
    33085,
    33086,
    33087,
    33088,
    33089,
    33090,
    33091,
    33092,
    33093,
    33094,
    33095,
    33096,
    33097,
    33098,
    33099,
    33100,
    33101,
    33102,
    33103,
    33104,
    33105,
    33106,
    33107,
    33108,
    33109,
    33110,
    33111,
    33112,
    33113,
    33114,
    33115,
    33116,
    33117,
    33118,
    33119,
    33120,
    33121,
    33122,
    33123,
    33124,
    33125,
    33126,
    33127,
    33835,
    33836,
    33837,
    33838,
    33839,
    33840,
    33841,
    33842,
    33843,
    33844,
    33845,
    33846,
    33847,
    33848,
    33849,
    33850,
    33851,
    33852,
    33853,
    33854,
    33855,
    33856,
    33857,
    33858,
    33859,
    33860,
    33861,
    33862,
    33863,
    33864,
    33865,
    33866,
    33867,
    33868,
    33869,
    33870,
    33871,
    33872,
    33873,
    33874,
    33875,
    33876,
    33877,
    33878,
    33879,
    33880,
    33881,
    33882,
    33883,
    33884,
    33885,
    33886,
    33887,
    33888,
    33889,
    33890,
    33891,
    33892,
    33893,
    33894,
    33895,
    33896,
    33897,
    33898,
    33899,
    33900,
    33901,
    33902,
    33903,
    33904,
    33905,
    33906,
    33907,
    33908,
    33909,
    33910,
    33911,
    33912,
    33913,
    33914,
    33915,
    33916,
    33917,
    33918,
    33919,
    33920,
    33921,
    33922,
    33923,
    33924,
    33925,
    33926,
    33927,
    33928,
    33929,
    33930,
    33931,
    33932,
    33933,
    33934,
    33935,
    34037,
    34038,
    34039,
    34040,
    34041,
    34042,
    34043,
    34044,
    34045,
    34046,
    34047,
    34048,
    34049,
    34050,
    34051,
    34052,
    34053,
    34054,
    34055,
    34056,
    34057,
    34058,
    34059,
    34060,
    34061,
    34062,
    34063,
    34064,
    34065,
    34066,
    34067,
    34068,
    34069,
    34070,
    34071,
    34072,
    34073,
    34074,
    34075,
    34076,
    34077,
    34078,
    34079,
    34080,
    34081,
    34082,
    34083,
    34084,
    34085,
    34086,
    34087,
    34088,
    34089,
    34090,
    34091,
    34092,
    34093,
    34094,
    34095,
    34096,
    34097,
    34098,
    34099,
    34100,
    34101,
    34102,
    34103,
    34104,
    34105,
    34106,
    34107,
    34108,
    34109,
    34110,
    34111,
    34112,
    34113,
    34114,
    34115,
    34116,
    34117,
    34118,
    34119,
    34120,
    34121,
    34122,
    34123,
    34124,
    34125,
    34126,
    34127,
    34128,
    34129,
    34130,
    34131,
    34132,
    34133,
    34134,
    34135,
    34136,
    34137,
    34239,
    34240,
    34241,
    34242,
    34243,
    34244,
    34245,
    34246,
    34247,
    34248,
    34249,
    34250,
    34251,
    34252,
    34253,
    34254,
    34255,
    34256,
    34257,
    34258,
    34259,
    34260,
    34261,
    34262,
    34263,
    34264,
    34265,
    34266,
    34267,
    34268,
    34269,
    34270,
    34271,
    34272,
    34273,
    34274,
    34275,
    34276,
    34277,
    34278,
    34279,
    34280,
    34281,
    34282,
    34283,
    34284,
    34285,
    34286,
    34287,
    34288,
    34289,
    34290,
    34291,
    34292,
    34293,
    34294,
    34295,
    34296,
    34297,
    34298,
    34299,
    34300,
    34301,
    34302,
    34303,
    34304,
    34305,
    34306,
    34307,
    34308,
    34309,
    34310,
    34311,
    34312,
    34313,
    34314,
    34315,
    34316,
    34317,
    34318,
    34319,
    34320,
    34321,
    34322,
    34323,
    34324,
    34325,
    34326,
    34327,
    34328,
    34329,
    34330,
    34331,
    34332,
    34333,
    34334,
    34335,
    34336,
    34337,
    34338,
    34339,
    34441,
    34442,
    34443,
    34444,
    34445,
    34446,
    34447,
    34448,
    34449,
    34450,
    34451,
    34452,
    34453,
    34454,
    34455,
    34456,
    34457,
    34458,
    34459,
    34460,
    34461,
    34462,
    34463,
    34464,
    34465,
    34466,
    34467,
    34468,
    34469,
    34470,
    34471,
    34472,
    34473,
    34474,
    34475,
    34476,
    34477,
    34478,
    34479,
    34480,
    34481,
    34482,
    34483,
    34484,
    34485,
    34486,
    34487,
    34488,
    34489,
    34490,
    34491,
    34492,
    34493,
    34494,
    34495,
    34496,
    34497,
    34498,
    34499,
    34500,
    34501,
    34502,
    34503,
    34504,
    34505,
    34506,
    34507,
    34508,
    34509,
    34510,
    34511,
    34512,
    34513,
    34514,
    34515,
    34516,
    34517,
    34518,
    34519,
    34520,
    34521,
    34522,
    34523,
    34524,
    34525,
    34526,
    34527,
    34528,
    34529,
    34530,
    34531,
    34532,
    34533,
    34534,
    34535,
    34536,
    34537,
    34538,
    34539,
    34540,
    34541
  ],
  "x_weight": 2020,
  "symplectic_pairing": 1
}

==> distance_certificate/source/Hx_rows.json <==
[[48,157,208,351,428,564,618,797,855,17356,17375,17547,17640,17749,17776,17915,18052,18175],[49,158,209,352,429,565,619,798,856,17357,17376,17548,17641,17750,17777,17916,18053,18176],[50,159,210,353,430,566,620,799,857,17358,17377,17549,17642,17751,17778,17917,18054,18177],[51,160,211,354,431,567,621,800,858,17359,17378,17550,17643,17752,17779,17918,18055,18178],[52,161,212,355,432,568,622,801,859,17360,17379,17551,17644,17753,17780,17919,18056,18179],[53,162,213,356,433,569,623,802,860,17361,17380,17552,17645,17754,17781,17920,18057,18079],[54,163,214,357,434,570,624,803,861,17362,17381,17553,17646,17755,17782,17921,18058,18080],[55,164,215,358,435,571,625,804,862,17363,17382,17554,17647,17756,17783,17922,18059,18081],[56,165,216,359,436,572,626,805,863,17364,17383,17555,17648,17757,17784,17923,18060,18082],[57,166,217,360,437,573,627,806,864,17365,17384,17556,17649,17758,17785,17924,18061,18083],[58,167,218,361,438,574,628,807,865,17366,17385,17557,17650,17759,17786,17925,18062,18084],[59,168,219,362,439,575,629,707,866,17367,17386,17558,17651,17760,17787,17926,18063,18085],[60,169,220,363,440,576,630,708,867,17368,17387,17559,17652,17761,17788,17927,18064,18086],[61,170,221,364,441,577,631,709,868,17369,17388,17560,17653,17762,17789,17928,18065,18087],[62,171,222,365,442,578,632,710,869,17370,17389,17561,17654,17763,17790,17929,18066,18088],[63,172,223,366,443,579,633,711,870,17371,17390,17562,17655,17764,17791,17930,18067,18089],[64,173,224,367,444,580,634,712,871,17271,17391,17563,17656,17765,17792,17931,18068,18090],[65,174,225,368,445,581,635,713,872,17272,17392,17564,17657,17766,17793,17932,18069,18091],[66,175,226,369,446,582,636,714,873,17273,17393,17565,17658,17767,17794,17933,18070,18092],[67,176,227,370,447,583,637,715,874,17274,17394,17566,17659,17768,17795,17934,18071,18093],[68,177,228,371,448,584,638,716,875,17275,17395,17567,17660,17769,17796,17935,18072,18094],[69,178,229,372,449,585,639,717,876,17276,17396,17568,17661,17770,17797,17936,18073,18095],[70,179,230,373,450,586,640,718,877,17277,17397,17569,17662,17771,17798,17937,18074,18096],[71,180,231,374,451,587,641,719,878,17278,17398,17570,17663,17772,17799,17938,18075,18097],[72,181,232,375,452,588,642,720,879,17279,17399,17571,17664,17773,17800,17939,18076,18098],[73,182,233,376,453,589,643,721,880,17280,17400,17572,17665,17774,17801,17940,18077,18099],[74,183,234,377,454,590,644,722,881,17281,17401,17573,17666,17775,17802,17941,18078,18100],[75,184,235,378,455,591,645,723,882,17282,17402,17473,17667,17675,17803,17942,17978,18101],[76,185,236,379,456,592,646,724,883,17283,17403,17474,17668,17676,17804,17943,17979,18102],[77,186,237,380,457,593,647,725,884,17284,17404,17475,17669,17677,17805,17944,17980,18103],[78,187,238,381,458,594,648,726,885,17285,17405,17476,17670,17678,17806,17945,17981,18104],[79,188,239,382,459,595,649,727,886,17286,17406,17477,17671,17679,17807,17946,17982,18105],[80,189,240,383,460,596,650,728,887,17287,17407,17478,17672,17680,17808,17947,17983,18106],[81,190,241,384,461,597,651,729,888,17288,17408,17479,17673,17681,17809,17948,17984,18107],[82,191,242,385,462,598,652,730,889,17289,17409,17480,17674,17682,17810,17949,17985,18108],[83,192,243,386,463,599,653,731,890,17290,17410,17481,17574,17683,17811,17950,17986,18109],[84,193,244,387,464,600,654,732,891,17291,17411,17482,17575,17684,17812,17951,17987,18110],[85,194,245,388,465,601,655,733,892,17292,17412,17483,17576,17685,17813,17952,17988,18111],[86,195,246,389,466,602,656,734,893,17293,17413,17484,17577,17686,17814,17953,17989,18112],[87,196,247,390,467,603,657,735,894,17294,17414,17485,17578,17687,17815,17954,17990,18113],[88,197,248,391,468,604,658,736,895,17295,17415,17486,17579,17688,17816,17955,17991,18114],[89,198,249,392,469,605,659,737,896,17296,17416,17487,17580,17689,17817,17956,17992,18115],[90,199,250,393,470,505,660,738,897,17297,17417,17488,17581,17690,17818,17957,17993,18116],[91,200,251,394,471,506,661,739,898,17298,17418,17489,17582,17691,17819,17958,17994,18117],[92,201,252,395,472,507,662,740,899,17299,17419,17490,17583,17692,17820,17959,17995,18118],[93,101,253,396,473,508,663,741,900,17300,17420,17491,17584,17693,17821,17960,17996,18119],[94,102,254,397,474,509,664,742,901,17301,17421,17492,17585,17694,17822,17961,17997,18120],[95,103,255,398,475,510,665,743,902,17302,17422,17493,17586,17695,17823,17962,17998,18121],[96,104,256,399,476,511,666,744,903,17303,17423,17494,17587,17696,17824,17963,17999,18122],[97,105,257,400,477,512,667,745,904,17304,17424,17495,17588,17697,17825,17964,18000,18123],[98,106,258,401,478,513,668,746,905,17305,17425,17496,17589,17698,17826,17965,18001,18124],[99,107,259,402,479,514,669,747,906,17306,17426,17497,17590,17699,17827,17966,18002,18125],[100,108,260,403,480,515,670,748,907,17307,17427,17498,17591,17700,17828,17967,18003,18126],[0,109,261,303,481,516,671,749,908,17308,17428,17499,17592,17701,17829,17968,18004,18127],[1,110,262,304,482,517,672,750,808,17309,17429,17500,17593,17702,17830,17969,18005,18128],[2,111,263,305,483,518,673,751,809,17310,17430,17501,17594,17703,17831,17970,18006,18129],[3,112,264,306,484,519,674,752,810,17311,17431,17502,17595,17704,17832,17971,18007,18130],[4,113,265,307,485,520,675,753,811,17312,17432,17503,17596,17705,17833,17972,18008,18131],[5,114,266,308,486,521,676,754,812,17313,17433,17504,17597,17706,17834,17973,18009,18132],[6,115,267,309,487,522,677,755,813,17314,17434,17505,17598,17707,17835,17974,18010,18133],[7,116,268,310,488,523,678,756,814,17315,17435,17506,17599,17708,17836,17975,18011,18134],[8,117,269,311,489,524,679,757,815,17316,17436,17507,17600,17709,17837,17976,18012,18135],[9,118,270,312,490,525,680,758,816,17317,17437,17508,17601,17710,17838,17977,18013,18136],[10,119,271,313,491,526,681,759,817,17318,17438,17509,17602,17711,17839,17877,18014,18137],[11,120,272,314,492,527,682,760,818,17319,17439,17510,17603,17712,17840,17878,18015,18138],[12,121,273,315,493,528,683,761,819,17320,17440,17511,17604,17713,17841,17879,18016,18139],[13,122,274,316,494,529,684,762,820,17321,17441,17512,17605,17714,17842,17880,18017,18140],[14,123,275,317,495,530,685,763,821,17322,17442,17513,17606,17715,17843,17881,18018,18141],[15,124,276,318,496,531,686,764,822,17323,17443,17514,17607,17716,17844,17882,18019,18142],[16,125,277,319,497,532,687,765,823,17324,17444,17515,17608,17717,17845,17883,18020,18143],[17,126,278,320,498,533,688,766,824,17325,17445,17516,17609,17718,17846,17884,18021,18144],[18,127,279,321,499,534,689,767,825,17326,17446,17517,17610,17719,17847,17885,18022,18145],[19,128,280,322,500,535,690,768,826,17327,17447,17518,17611,17720,17848,17886,18023,18146],[20,129,281,323,501,536,691,769,827,17328,17448,17519,17612,17721,17849,17887,18024,18147],[21,130,282,324,502,537,692,770,828,17329,17449,17520,17613,17722,17850,17888,18025,18148],[22,131,283,325,503,538,693,771,829,17330,17450,17521,17614,17723,17851,17889,18026,18149],[23,132,284,326,504,539,694,772,830,17331,17451,17522,17615,17724,17852,17890,18027,18150],[24,133,285,327,404,540,695,773,831,17332,17452,17523,17616,17725,17853,17891,18028,18151],[25,134,286,328,405,541,696,774,832,17333,17453,17524,17617,17726,17854,17892,18029,18152],[26,135,287,329,406,542,697,775,833,17334,17454,17525,17618,17727,17855,17893,18030,18153],[27,136,288,330,407,543,698,776,834,17335,17455,17526,17619,17728,17856,17894,18031,18154],[28,137,289,331,408,544,699,777,835,17336,17456,17527,17620,17729,17857,17895,18032,18155],[29,138,290,332,409,545,700,778,836,17337,17457,17528,17621,17730,17858,17896,18033,18156],[30,139,291,333,410,546,701,779,837,17338,17458,17529,17622,17731,17859,17897,18034,18157],[31,140,292,334,411,547,702,780,838,17339,17459,17530,17623,17732,17860,17898,18035,18158],[32,141,293,335,412,548,703,781,839,17340,17460,17531,17624,17733,17861,17899,18036,18159],[33,142,294,336,413,549,704,782,840,17341,17461,17532,17625,17734,17862,17900,18037,18160],[34,143,295,337,414,550,705,783,841,17342,17462,17533,17626,17735,17863,17901,18038,18161],[35,144,296,338,415,551,706,784,842,17343,17463,17534,17627,17736,17864,17902,18039,18162],[36,145,297,339,416,552,606,785,843,17344,17464,17535,17628,17737,17865,17903,18040,18163],[37,146,298,340,417,553,607,786,844,17345,17465,17536,17629,17738,17866,17904,18041,18164],[38,147,299,341,418,554,608,787,845,17346,17466,17537,17630,17739,17867,17905,18042,18165],[39,148,300,342,419,555,609,788,846,17347,17467,17538,17631,17740,17868,17906,18043,18166],[40,149,301,343,420,556,610,789,847,17348,17468,17539,17632,17741,17869,17907,18044,18167],[41,150,302,344,421,557,611,790,848,17349,17469,17540,17633,17742,17870,17908,18045,18168],[42,151,202,345,422,558,612,791,849,17350,17470,17541,17634,17743,17871,17909,18046,18169],[43,152,203,346,423,559,613,792,850,17351,17471,17542,17635,17744,17872,17910,18047,18170],[44,153,204,347,424,560,614,793,851,17352,17472,17543,17636,17745,17873,17911,18048,18171],[45,154,205,348,425,561,615,794,852,17353,17372,17544,17637,17746,17874,17912,18049,18172],[46,155,206,349,426,562,616,795,853,17354,17373,17545,17638,17747,17875,17913,18050,18173],[47,156,207,350,427,563,617,796,854,17355,17374,17546,17639,17748,17876,17914,18051,18174],[945,1100,1194,1282,1319,1451,1568,1678,1750,18222,18305,18471,18529,18620,18756,18797,18964,18994],[946,1101,1195,1283,1320,1452,1569,1679,1751,18223,18306,18472,18530,18621,18757,18798,18965,18995],[947,1102,1196,1284,1321,1453,1570,1680,1752,18224,18307,18473,18531,18622,18758,18799,18966,18996],[948,1103,1197,1285,1322,1454,1571,1681,1753,18225,18308,18474,18532,18623,18759,18800,18967,18997],[949,1104,1198,1286,1323,1455,1572,1682,1754,18226,18309,18475,18533,18624,18760,18801,18968,18998],[950,1105,1199,1287,1324,1456,1573,1683,1755,18227,18310,18476,18534,18625,18761,18802,18969,18999],[951,1106,1200,1288,1325,1457,1574,1684,1756,18228,18311,18477,18535,18626,18762,18803,18970,19000],[952,1107,1201,1289,1326,1458,1575,1685,1757,18229,18312,18478,18536,18627,18763,18804,18971,19001],[953,1108,1202,1290,1327,1459,1576,1686,1758,18230,18313,18479,18537,18628,18764,18805,18972,19002],[954,1109,1203,1291,1328,1460,1577,1687,1759,18231,18314,18480,18538,18629,18765,18806,18973,19003],[955,1110,1204,1292,1329,1461,1578,1688,1760,18232,18315,18481,18539,18630,18766,18807,18974,19004],[956,1010,1205,1293,1330,1462,1579,1689,1761,18233,18316,18482,18540,18631,18767,18808,18975,19005],[957,1011,1206,1294,1331,1463,1580,1690,1762,18234,18317,18382,18541,18632,18768,18809,18976,19006],[958,1012,1207,1295,1332,1464,1581,1691,1763,18235,18318,18383,18542,18633,18769,18810,18977,19007],[959,1013,1208,1296,1333,1465,1582,1692,1764,18236,18319,18384,18543,18634,18770,18811,18978,19008],[960,1014,1209,1297,1334,1466,1583,1693,1765,18237,18320,18385,18544,18635,18771,18812,18979,19009],[961,1015,1210,1298,1335,1467,1584,1694,1766,18238,18321,18386,18545,18636,18772,18813,18980,19010],[962,1016,1211,1299,1336,1468,1585,1695,1767,18239,18322,18387,18546,18637,18773,18814,18981,19011],[963,1017,1111,1300,1337,1469,1586,1696,1768,18240,18323,18388,18547,18638,18774,18815,18982,19012],[964,1018,1112,1301,1338,1470,1587,1697,1769,18241,18324,18389,18548,18639,18775,18816,18983,19013],[965,1019,1113,1302,1339,1471,1588,1698,1770,18242,18325,18390,18549,18640,18776,18817,18984,19014],[966,1020,1114,1303,1340,1472,1589,1699,1771,18243,18326,18391,18550,18641,18777,18818,18985,19015],[967,1021,1115,1304,1341,1473,1590,1700,1772,18244,18327,18392,18551,18642,18778,18819,18986,19016],[968,1022,1116,1305,1342,1474,1591,1701,1773,18245,18328,18393,18552,18643,18779,18820,18987,19017],[969,1023,1117,1306,1343,1475,1592,1702,1774,18246,18329,18394,18553,18644,18780,18821,18887,19018],[970,1024,1118,1307,1344,1476,1593,1703,1775,18247,18330,18395,18554,18645,18781,18822,18888,19019],[971,1025,1119,1308,1345,1477,1594,1704,1776,18248,18331,18396,18555,18646,18782,18823,18889,19020],[972,1026,1120,1309,1346,1478,1595,1705,1777,18249,18332,18397,18556,18647,18783,18824,18890,19021],[973,1027,1121,1310,1347,1479,1596,1706,1778,18250,18333,18398,18557,18648,18784,18825,18891,19022],[974,1028,1122,1311,1348,1480,1597,1707,1779,18251,18334,18399,18558,18649,18785,18826,18892,19023],[975,1029,1123,1312,1349,1481,1598,1708,1780,18252,18335,18400,18559,18650,18685,18827,18893,19024],[976,1030,1124,1212,1350,1482,1599,1709,1781,18253,18336,18401,18560,18651,18686,18828,18894,19025],[977,1031,1125,1213,1351,1483,1600,1710,1782,18254,18337,18402,18561,18652,18687,18829,18895,19026],[978,1032,1126,1214,1352,1484,1601,1711,1783,18255,18338,18403,18562,18653,18688,18830,18896,19027],[979,1033,1127,1215,1353,1485,1602,1712,1784,18256,18339,18404,18563,18654,18689,18831,18897,19028],[980,1034,1128,1216,1354,1486,1603,1713,1785,18257,18340,18405,18564,18655,18690,18832,18898,19029],[981,1035,1129,1217,1355,1487,1604,1714,1786,18258,18341,18406,18565,18656,18691,18833,18899,19030],[982,1036,1130,1218,1356,1488,1605,1715,1787,18259,18342,18407,18566,18657,18692,18834,18900,19031],[983,1037,1131,1219,1357,1489,1606,1716,1788,18260,18343,18408,18567,18658,18693,18835,18901,19032],[984,1038,1132,1220,1358,1490,1607,1616,1789,18261,18344,18409,18568,18659,18694,18836,18902,19033],[985,1039,1133,1221,1359,1491,1608,1617,1790,18262,18345,18410,18569,18660,18695,18837,18903,19034],[986,1040,1134,1222,1360,1492,1609,1618,1791,18263,18346,18411,18570,18661,18696,18838,18904,19035],[987,1041,1135,1223,1361,1493,1610,1619,1792,18264,18347,18412,18571,18662,18697,18839,18905,19036],[988,1042,1136,1224,1362,1494,1611,1620,1793,18265,18348,18413,18572,18663,18698,18840,18906,19037],[989,1043,1137,1225,1363,1495,1612,1621,1794,18266,18349,18414,18573,18664,18699,18841,18907,19038],[990,1044,1138,1226,1364,1496,1613,1622,1795,18267,18350,18415,18574,18665,18700,18842,18908,19039],[991,1045,1139,1227,1365,1497,1614,1623,1796,18268,18351,18416,18575,18666,18701,18843,18909,19040],[992,1046,1140,1228,1366,1498,1615,1624,1797,18269,18352,18417,18576,18667,18702,18844,18910,19041],[993,1047,1141,1229,1367,1499,1515,1625,1798,18270,18353,18418,18577,18668,18703,18845,18911,19042],[994,1048,1142,1230,1368,1500,1516,1626,1799,18271,18354,18419,18578,18669,18704,18846,18912,19043],[995,1049,1143,1231,1369,1501,1517,1627,1800,18272,18355,18420,18579,18670,18705,18847,18913,19044],[996,1050,1144,1232,1370,1502,1518,1628,1801,18273,18356,18421,18580,18671,18706,18848,18914,19045],[997,1051,1145,1233,1371,1503,1519,1629,1802,18274,18357,18422,18581,18672,18707,18849,18915,19046],[998,1052,1146,1234,1372,1504,1520,1630,1803,18275,18358,18423,18582,18673,18708,18850,18916,19047],[999,1053,1147,1235,1373,1505,1521,1631,1804,18276,18359,18424,18583,18674,18709,18851,18917,19048],[1000,1054,1148,1236,1374,1506,1522,1632,1805,18277,18360,18425,18483,18675,18710,18852,18918,19049],[1001,1055,1149,1237,1375,1507,1523,1633,1806,18278,18361,18426,18484,18676,18711,18853,18919,19050],[1002,1056,1150,1238,1376,1508,1524,1634,1807,18279,18362,18427,18485,18677,18712,18854,18920,19051],[1003,1057,1151,1239,1377,1509,1525,1635,1808,18280,18363,18428,18486,18678,18713,18855,18921,19052],[1004,1058,1152,1240,1378,1510,1526,1636,1809,18180,18364,18429,18487,18679,18714,18856,18922,19053],[1005,1059,1153,1241,1379,1511,1527,1637,1810,18181,18365,18430,18488,18680,18715,18857,18923,19054],[1006,1060,1154,1242,1380,1512,1528,1638,1811,18182,18366,18431,18489,18681,18716,18858,18924,19055],[1007,1061,1155,1243,1381,1513,1529,1639,1812,18183,18367,18432,18490,18682,18717,18859,18925,19056],[1008,1062,1156,1244,1382,1514,1530,1640,1813,18184,18368,18433,18491,18683,18718,18860,18926,19057],[1009,1063,1157,1245,1383,1414,1531,1641,1814,18185,18369,18434,18492,18684,18719,18861,18927,19058],[909,1064,1158,1246,1384,1415,1532,1642,1815,18186,18370,18435,18493,18584,18720,18862,18928,19059],[910,1065,1159,1247,1385,1416,1533,1643,1816,18187,18371,18436,18494,18585,18721,18863,18929,19060],[911,1066,1160,1248,1386,1417,1534,1644,1817,18188,18372,18437,18495,18586,18722,18864,18930,19061],[912,1067,1161,1249,1387,1418,1535,1645,1717,18189,18373,18438,18496,18587,18723,18865,18931,19062],[913,1068,1162,1250,1388,1419,1536,1646,1718,18190,18374,18439,18497,18588,18724,18866,18932,19063],[914,1069,1163,1251,1389,1420,1537,1647,1719,18191,18375,18440,18498,18589,18725,18867,18933,19064],[915,1070,1164,1252,1390,1421,1538,1648,1720,18192,18376,18441,18499,18590,18726,18868,18934,19065],[916,1071,1165,1253,1391,1422,1539,1649,1721,18193,18377,18442,18500,18591,18727,18869,18935,19066],[917,1072,1166,1254,1392,1423,1540,1650,1722,18194,18378,18443,18501,18592,18728,18870,18936,19067],[918,1073,1167,1255,1393,1424,1541,1651,1723,18195,18379,18444,18502,18593,18729,18871,18937,19068],[919,1074,1168,1256,1394,1425,1542,1652,1724,18196,18380,18445,18503,18594,18730,18872,18938,19069],[920,1075,1169,1257,1395,1426,1543,1653,1725,18197,18381,18446,18504,18595,18731,18873,18939,19070],[921,1076,1170,1258,1396,1427,1544,1654,1726,18198,18281,18447,18505,18596,18732,18874,18940,19071],[922,1077,1171,1259,1397,1428,1545,1655,1727,18199,18282,18448,18506,18597,18733,18875,18941,19072],[923,1078,1172,1260,1398,1429,1546,1656,1728,18200,18283,18449,18507,18598,18734,18876,18942,19073],[924,1079,1173,1261,1399,1430,1547,1657,1729,18201,18284,18450,18508,18599,18735,18877,18943,19074],[925,1080,1174,1262,1400,1431,1548,1658,1730,18202,18285,18451,18509,18600,18736,18878,18944,19075],[926,1081,1175,1263,1401,1432,1549,1659,1731,18203,18286,18452,18510,18601,18737,18879,18945,19076],[927,1082,1176,1264,1402,1433,1550,1660,1732,18204,18287,18453,18511,18602,18738,18880,18946,19077],[928,1083,1177,1265,1403,1434,1551,1661,1733,18205,18288,18454,18512,18603,18739,18881,18947,19078],[929,1084,1178,1266,1404,1435,1552,1662,1734,18206,18289,18455,18513,18604,18740,18882,18948,19079],[930,1085,1179,1267,1405,1436,1553,1663,1735,18207,18290,18456,18514,18605,18741,18883,18949,19080],[931,1086,1180,1268,1406,1437,1554,1664,1736,18208,18291,18457,18515,18606,18742,18884,18950,19081],[932,1087,1181,1269,1407,1438,1555,1665,1737,18209,18292,18458,18516,18607,18743,18885,18951,19082],[933,1088,1182,1270,1408,1439,1556,1666,1738,18210,18293,18459,18517,18608,18744,18886,18952,19083],[934,1089,1183,1271,1409,1440,1557,1667,1739,18211,18294,18460,18518,18609,18745,18786,18953,19084],[935,1090,1184,1272,1410,1441,1558,1668,1740,18212,18295,18461,18519,18610,18746,18787,18954,19085],[936,1091,1185,1273,1411,1442,1559,1669,1741,18213,18296,18462,18520,18611,18747,18788,18955,19086],[937,1092,1186,1274,1412,1443,1560,1670,1742,18214,18297,18463,18521,18612,18748,18789,18956,19087],[938,1093,1187,1275,1413,1444,1561,1671,1743,18215,18298,18464,18522,18613,18749,18790,18957,19088],[939,1094,1188,1276,1313,1445,1562,1672,1744,18216,18299,18465,18523,18614,18750,18791,18958,18988],[940,1095,1189,1277,1314,1446,1563,1673,1745,18217,18300,18466,18524,18615,18751,18792,18959,18989],[941,1096,1190,1278,1315,1447,1564,1674,1746,18218,18301,18467,18525,18616,18752,18793,18960,18990],[942,1097,1191,1279,1316,1448,1565,1675,1747,18219,18302,18468,18526,18617,18753,18794,18961,18991],[943,1098,1192,1280,1317,1449,1566,1676,1748,18220,18303,18469,18527,18618,18754,18795,18962,18992],[944,1099,1193,1281,1318,1450,1567,1677,1749,18221,18304,18470,18528,18619,18755,18796,18963,18993],[1842,1942,2079,2213,2311,2338,2518,2559,2645,19189,19235,19294,19418,19592,19635,19780,19876,19914],[1843,1943,2080,2214,2312,2339,2519,2560,2646,19089,19236,19295,19419,19593,19636,19781,19877,19915],[1844,1944,2081,2215,2313,2340,2520,2561,2647,19090,19237,19296,19420,19493,19637,19782,19878,19916],[1845,1945,2082,2216,2314,2341,2521,2562,2648,19091,19238,19297,19421,19494,19638,19783,19879,19917],[1846,1946,2083,2217,2315,2342,2522,2563,2649,19092,19239,19298,19422,19495,19639,19784,19880,19918],[1847,1947,2084,2218,2316,2343,2523,2564,2650,19093,19240,19299,19423,19496,19640,19785,19881,19919],[1848,1948,2085,2219,2317,2344,2524,2565,2651,19094,19241,19300,19424,19497,19641,19786,19882,19920],[1849,1949,2086,2220,2318,2345,2424,2566,2652,19095,19242,19301,19425,19498,19642,19787,19883,19921],[1850,1950,2087,2221,2319,2346,2425,2567,2653,19096,19243,19302,19426,19499,19643,19788,19884,19922],[1851,1951,2088,2121,2320,2347,2426,2568,2654,19097,19244,19303,19427,19500,19644,19789,19885,19923],[1852,1952,2089,2122,2321,2348,2427,2569,2655,19098,19245,19304,19428,19501,19645,19790,19886,19924],[1853,1953,2090,2123,2322,2349,2428,2570,2656,19099,19246,19305,19429,19502,19646,19791,19887,19925],[1854,1954,2091,2124,2222,2350,2429,2571,2657,19100,19247,19306,19430,19503,19647,19792,19888,19926],[1855,1955,2092,2125,2223,2351,2430,2572,2658,19101,19248,19307,19431,19504,19648,19793,19889,19927],[1856,1956,2093,2126,2224,2352,2431,2573,2659,19102,19249,19308,19432,19505,19649,19794,19890,19928],[1857,1957,2094,2127,2225,2353,2432,2574,2660,19103,19250,19309,19433,19506,19650,19795,19891,19929],[1858,1958,2095,2128,2226,2354,2433,2575,2661,19104,19251,19310,19434,19507,19651,19695,19892,19930],[1859,1959,2096,2129,2227,2355,2434,2576,2662,19105,19252,19311,19435,19508,19652,19696,19893,19931],[1860,1960,2097,2130,2228,2356,2435,2577,2663,19106,19253,19312,19436,19509,19653,19697,19894,19932],[1861,1961,2098,2131,2229,2357,2436,2578,2664,19107,19254,19313,19437,19510,19654,19698,19895,19933],[1862,1962,2099,2132,2230,2358,2437,2579,2665,19108,19255,19314,19438,19511,19655,19699,19896,19934],[1863,1963,2100,2133,2231,2359,2438,2580,2666,19109,19256,19315,19439,19512,19656,19700,19796,19935],[1864,1964,2101,2134,2232,2360,2439,2581,2667,19110,19257,19316,19440,19513,19657,19701,19797,19936],[1865,1965,2102,2135,2233,2361,2440,2582,2668,19111,19258,19317,19441,19514,19658,19702,19798,19937],[1866,1966,2103,2136,2234,2362,2441,2583,2669,19112,19259,19318,19442,19515,19659,19703,19799,19938],[1867,1967,2104,2137,2235,2363,2442,2584,2670,19113,19260,19319,19443,19516,19660,19704,19800,19939],[1868,1968,2105,2138,2236,2364,2443,2585,2671,19114,19261,19320,19444,19517,19661,19705,19801,19940],[1869,1969,2106,2139,2237,2365,2444,2586,2672,19115,19262,19321,19445,19518,19662,19706,19802,19941],[1870,1970,2107,2140,2238,2366,2445,2587,2673,19116,19263,19322,19446,19519,19663,19707,19803,19942],[1871,1971,2108,2141,2239,2367,2446,2588,2674,19117,19264,19323,19447,19520,19664,19708,19804,19943],[1872,1972,2109,2142,2240,2368,2447,2589,2675,19118,19265,19324,19448,19521,19665,19709,19805,19944],[1873,1973,2110,2143,2241,2369,2448,2590,2676,19119,19266,19325,19449,19522,19666,19710,19806,19945],[1874,1974,2111,2144,2242,2370,2449,2591,2677,19120,19267,19326,19450,19523,19667,19711,19807,19946],[1875,1975,2112,2145,2243,2371,2450,2592,2678,19121,19268,19327,19451,19524,19668,19712,19808,19947],[1876,1976,2113,2146,2244,2372,2451,2593,2679,19122,19269,19328,19452,19525,19669,19713,19809,19948],[1877,1977,2114,2147,2245,2373,2452,2594,2680,19123,19270,19329,19453,19526,19670,19714,19810,19949],[1878,1978,2115,2148,2246,2374,2453,2595,2681,19124,19271,19330,19454,19527,19671,19715,19811,19950],[1879,1979,2116,2149,2247,2375,2454,2596,2682,19125,19272,19331,19455,19528,19672,19716,19812,19951],[1880,1980,2117,2150,2248,2376,2455,2597,2683,19126,19273,19332,19456,19529,19673,19717,19813,19952],[1881,1981,2118,2151,2249,2377,2456,2598,2684,19127,19274,19333,19457,19530,19674,19718,19814,19953],[1882,1982,2119,2152,2250,2378,2457,2599,2685,19128,19275,19334,19458,19531,19675,19719,19815,19954],[1883,1983,2120,2153,2251,2379,2458,2600,2686,19129,19276,19335,19459,19532,19676,19720,19816,19955],[1884,1984,2020,2154,2252,2380,2459,2601,2687,19130,19277,19336,19460,19533,19677,19721,19817,19956],[1885,1985,2021,2155,2253,2381,2460,2602,2688,19131,19278,19337,19461,19534,19678,19722,19818,19957],[1886,1986,2022,2156,2254,2382,2461,2603,2689,19132,19279,19338,19462,19535,19679,19723,19819,19958],[1887,1987,2023,2157,2255,2383,2462,2604,2690,19133,19280,19339,19463,19536,19680,19724,19820,19959],[1888,1988,2024,2158,2256,2384,2463,2605,2691,19134,19281,19340,19464,19537,19681,19725,19821,19960],[1889,1989,2025,2159,2257,2385,2464,2606,2692,19135,19282,19341,19465,19538,19682,19726,19822,19961],[1890,1990,2026,2160,2258,2386,2465,2607,2693,19136,19283,19342,19466,19539,19683,19727,19823,19962],[1891,1991,2027,2161,2259,2387,2466,2608,2694,19137,19284,19343,19467,19540,19684,19728,19824,19963],[1892,1992,2028,2162,2260,2388,2467,2609,2695,19138,19285,19344,19468,19541,19685,19729,19825,19964],[1893,1993,2029,2163,2261,2389,2468,2610,2696,19139,19286,19345,19469,19542,19686,19730,19826,19965],[1894,1994,2030,2164,2262,2390,2469,2611,2697,19140,19287,19346,19470,19543,19687,19731,19827,19966],[1895,1995,2031,2165,2263,2391,2470,2612,2698,19141,19288,19347,19471,19544,19688,19732,19828,19967],[1896,1996,2032,2166,2264,2392,2471,2613,2699,19142,19289,19348,19472,19545,19689,19733,19829,19968],[1897,1997,2033,2167,2265,2393,2472,2614,2700,19143,19290,19349,19473,19546,19690,19734,19830,19969],[1898,1998,2034,2168,2266,2394,2473,2615,2701,19144,19190,19350,19474,19547,19691,19735,19831,19970],[1899,1999,2035,2169,2267,2395,2474,2616,2702,19145,19191,19351,19475,19548,19692,19736,19832,19971],[1900,2000,2036,2170,2268,2396,2475,2617,2703,19146,19192,19352,19476,19549,19693,19737,19833,19972],[1901,2001,2037,2171,2269,2397,2476,2618,2704,19147,19193,19353,19477,19550,19694,19738,19834,19973],[1902,2002,2038,2172,2270,2398,2477,2619,2705,19148,19194,19354,19478,19551,19594,19739,19835,19974],[1903,2003,2039,2173,2271,2399,2478,2620,2706,19149,19195,19355,19479,19552,19595,19740,19836,19975],[1904,2004,2040,2174,2272,2400,2479,2621,2707,19150,19196,19356,19480,19553,19596,19741,19837,19976],[1905,2005,2041,2175,2273,2401,2480,2622,2708,19151,19197,19357,19481,19554,19597,19742,19838,19977],[1906,2006,2042,2176,2274,2402,2481,2623,2709,19152,19198,19358,19482,19555,19598,19743,19839,19978],[1907,2007,2043,2177,2275,2403,2482,2624,2710,19153,19199,19359,19483,19556,19599,19744,19840,19979],[1908,2008,2044,2178,2276,2404,2483,2625,2711,19154,19200,19360,19484,19557,19600,19745,19841,19980],[1909,2009,2045,2179,2277,2405,2484,2525,2712,19155,19201,19361,19485,19558,19601,19746,19842,19981],[1910,2010,2046,2180,2278,2406,2485,2526,2713,19156,19202,19362,19486,19559,19602,19747,19843,19982],[1911,2011,2047,2181,2279,2407,2486,2527,2714,19157,19203,19363,19487,19560,19603,19748,19844,19983],[1912,2012,2048,2182,2280,2408,2487,2528,2715,19158,19204,19364,19488,19561,19604,19749,19845,19984],[1913,2013,2049,2183,2281,2409,2488,2529,2716,19159,19205,19365,19489,19562,19605,19750,19846,19985],[1914,2014,2050,2184,2282,2410,2489,2530,2717,19160,19206,19366,19490,19563,19606,19751,19847,19986],[1915,2015,2051,2185,2283,2411,2490,2531,2718,19161,19207,19367,19491,19564,19607,19752,19848,19987],[1916,2016,2052,2186,2284,2412,2491,2532,2719,19162,19208,19368,19492,19565,19608,19753,19849,19988],[1917,2017,2053,2187,2285,2413,2492,2533,2720,19163,19209,19369,19392,19566,19609,19754,19850,19989],[1918,2018,2054,2188,2286,2414,2493,2534,2721,19164,19210,19370,19393,19567,19610,19755,19851,19990],[1818,2019,2055,2189,2287,2415,2494,2535,2722,19165,19211,19371,19394,19568,19611,19756,19852,19991],[1819,1919,2056,2190,2288,2416,2495,2536,2723,19166,19212,19372,19395,19569,19612,19757,19853,19992],[1820,1920,2057,2191,2289,2417,2496,2537,2724,19167,19213,19373,19396,19570,19613,19758,19854,19993],[1821,1921,2058,2192,2290,2418,2497,2538,2725,19168,19214,19374,19397,19571,19614,19759,19855,19994],[1822,1922,2059,2193,2291,2419,2498,2539,2726,19169,19215,19375,19398,19572,19615,19760,19856,19995],[1823,1923,2060,2194,2292,2420,2499,2540,2626,19170,19216,19376,19399,19573,19616,19761,19857,19996],[1824,1924,2061,2195,2293,2421,2500,2541,2627,19171,19217,19377,19400,19574,19617,19762,19858,19997],[1825,1925,2062,2196,2294,2422,2501,2542,2628,19172,19218,19378,19401,19575,19618,19763,19859,19897],[1826,1926,2063,2197,2295,2423,2502,2543,2629,19173,19219,19379,19402,19576,19619,19764,19860,19898],[1827,1927,2064,2198,2296,2323,2503,2544,2630,19174,19220,19380,19403,19577,19620,19765,19861,19899],[1828,1928,2065,2199,2297,2324,2504,2545,2631,19175,19221,19381,19404,19578,19621,19766,19862,19900],[1829,1929,2066,2200,2298,2325,2505,2546,2632,19176,19222,19382,19405,19579,19622,19767,19863,19901],[1830,1930,2067,2201,2299,2326,2506,2547,2633,19177,19223,19383,19406,19580,19623,19768,19864,19902],[1831,1931,2068,2202,2300,2327,2507,2548,2634,19178,19224,19384,19407,19581,19624,19769,19865,19903],[1832,1932,2069,2203,2301,2328,2508,2549,2635,19179,19225,19385,19408,19582,19625,19770,19866,19904],[1833,1933,2070,2204,2302,2329,2509,2550,2636,19180,19226,19386,19409,19583,19626,19771,19867,19905],[1834,1934,2071,2205,2303,2330,2510,2551,2637,19181,19227,19387,19410,19584,19627,19772,19868,19906],[1835,1935,2072,2206,2304,2331,2511,2552,2638,19182,19228,19388,19411,19585,19628,19773,19869,19907],[1836,1936,2073,2207,2305,2332,2512,2553,2639,19183,19229,19389,19412,19586,19629,19774,19870,19908],[1837,1937,2074,2208,2306,2333,2513,2554,2640,19184,19230,19390,19413,19587,19630,19775,19871,19909],[1838,1938,2075,2209,2307,2334,2514,2555,2641,19185,19231,19391,19414,19588,19631,19776,19872,19910],[1839,1939,2076,2210,2308,2335,2515,2556,2642,19186,19232,19291,19415,19589,19632,19777,19873,19911],[1840,1940,2077,2211,2309,2336,2516,2557,2643,19187,19233,19292,19416,19590,19633,19778,19874,19912],[1841,1941,2078,2212,2310,2337,2517,2558,2644,19188,19234,19293,19417,19591,19634,19779,19875,19913],[2739,2885,2964,3043,3202,3326,3367,3440,3540,20055,20165,20218,20307,20463,20514,20662,20788,20834],[2740,2886,2965,3044,3203,3327,3368,3441,3541,20056,20166,20219,20308,20464,20515,20663,20789,20835],[2741,2887,2966,3045,3204,3328,3369,3442,3542,20057,20167,20220,20309,20465,20516,20664,20790,20836],[2742,2888,2967,3046,3205,3329,3370,3443,3543,20058,20168,20221,20310,20466,20517,20665,20791,20837],[2743,2889,2968,3047,3206,3330,3371,3444,3544,20059,20169,20222,20311,20467,20518,20666,20792,20838],[2744,2890,2969,3048,3207,3331,3372,3445,3545,20060,20170,20223,20312,20468,20519,20667,20793,20839],[2745,2891,2970,3049,3208,3332,3373,3446,3546,20061,20171,20224,20313,20469,20520,20668,20794,20840],[2746,2892,2971,3050,3209,3232,3374,3447,3547,20062,20172,20225,20314,20470,20521,20669,20795,20841],[2747,2893,2972,3051,3210,3233,3375,3448,3548,20063,20173,20226,20315,20471,20522,20670,20796,20842],[2748,2894,2973,3052,3211,3234,3376,3449,3549,20064,20174,20227,20316,20472,20523,20671,20797,20843],[2749,2895,2974,3053,3212,3235,3377,3450,3550,20065,20175,20228,20317,20473,20524,20672,20798,20844],[2750,2896,2975,3054,3213,3236,3378,3451,3551,20066,20176,20229,20318,20474,20525,20673,20799,20845],[2751,2897,2976,3055,3214,3237,3379,3452,3552,20067,20177,20230,20319,20475,20526,20674,20800,20846],[2752,2898,2977,3056,3215,3238,3380,3453,3553,20068,20178,20231,20320,20476,20527,20675,20801,20847],[2753,2899,2978,3057,3216,3239,3381,3454,3554,20069,20179,20232,20321,20477,20528,20676,20802,20848],[2754,2900,2979,3058,3217,3240,3382,3455,3555,20070,20180,20233,20322,20478,20529,20677,20803,20849],[2755,2901,2980,3059,3218,3241,3383,3456,3556,20071,20181,20234,20323,20479,20530,20678,20804,20850],[2756,2902,2981,3060,3219,3242,3384,3457,3557,20072,20182,20235,20324,20480,20531,20679,20805,20851],[2757,2903,2982,3061,3220,3243,3385,3458,3558,20073,20183,20236,20325,20481,20532,20680,20705,20852],[2758,2904,2983,3062,3221,3244,3386,3459,3559,20074,20184,20237,20326,20482,20533,20681,20706,20853],[2759,2905,2984,3063,3222,3245,3387,3460,3560,20075,20185,20238,20327,20483,20534,20682,20707,20854],[2760,2906,2985,3064,3223,3246,3388,3461,3561,20076,20186,20239,20328,20484,20535,20683,20708,20855],[2761,2907,2986,3065,3224,3247,3389,3462,3562,20077,20187,20240,20329,20485,20536,20684,20709,20856],[2762,2908,2987,3066,3225,3248,3390,3463,3563,20078,20188,20241,20330,20486,20537,20685,20710,20857],[2763,2909,2988,3067,3226,3249,3391,3464,3564,20079,20189,20242,20331,20487,20538,20686,20711,20858],[2764,2910,2989,3068,3227,3250,3392,3465,3565,20080,20190,20243,20332,20488,20539,20687,20712,20859],[2765,2911,2990,3069,3228,3251,3393,3466,3566,20081,20191,20244,20333,20489,20540,20688,20713,20860],[2766,2912,2991,3070,3229,3252,3394,3467,3567,20082,20192,20245,20334,20490,20541,20689,20714,20861],[2767,2913,2992,3071,3230,3253,3395,3468,3568,20083,20193,20246,20335,20491,20542,20690,20715,20862],[2768,2914,2993,3072,3231,3254,3396,3469,3569,20084,20194,20247,20336,20492,20543,20691,20716,20863],[2769,2915,2994,3073,3131,3255,3397,3470,3570,20085,20195,20248,20337,20493,20544,20692,20717,20864],[2770,2916,2995,3074,3132,3256,3398,3471,3571,20086,20196,20249,20338,20494,20545,20693,20718,20865],[2771,2917,2996,3075,3133,3257,3399,3472,3572,20087,20197,20250,20339,20495,20546,20694,20719,20866],[2772,2918,2997,3076,3134,3258,3400,3473,3573,20088,20198,20251,20340,20496,20547,20695,20720,20867],[2773,2919,2998,3077,3135,3259,3401,3474,3574,20089,20199,20252,20341,20497,20548,20696,20721,20868],[2774,2920,2999,3078,3136,3260,3402,3475,3575,20090,20099,20253,20342,20498,20549,20697,20722,20869],[2775,2921,3000,3079,3137,3261,3403,3476,3576,20091,20100,20254,20343,20499,20550,20698,20723,20870],[2776,2922,3001,3080,3138,3262,3404,3477,3577,20092,20101,20255,20344,20500,20551,20699,20724,20871],[2777,2923,3002,3081,3139,3263,3405,3478,3578,20093,20102,20256,20345,20501,20552,20700,20725,20872],[2778,2924,3003,3082,3140,3264,3406,3479,3579,20094,20103,20257,20346,20502,20553,20701,20726,20873],[2779,2925,3004,3083,3141,3265,3407,3480,3580,20095,20104,20258,20347,20402,20554,20702,20727,20874],[2780,2926,3005,3084,3142,3266,3408,3481,3581,20096,20105,20259,20348,20403,20555,20703,20728,20875],[2781,2927,3006,3085,3143,3267,3409,3482,3582,20097,20106,20260,20349,20404,20556,20704,20729,20876],[2782,2928,3007,3086,3144,3268,3410,3483,3583,20098,20107,20261,20350,20405,20557,20604,20730,20877],[2783,2828,3008,3087,3145,3269,3411,3484,3584,19998,20108,20262,20351,20406,20558,20605,20731,20878],[2784,2829,3009,3088,3146,3270,3412,3485,3585,19999,20109,20263,20352,20407,20559,20606,20732,20879],[2785,2830,3010,3089,3147,3271,3413,3486,3586,20000,20110,20264,20353,20408,20560,20607,20733,20880],[2786,2831,3011,3090,3148,3272,3414,3487,3587,20001,20111,20265,20354,20409,20561,20608,20734,20881],[2787,2832,3012,3091,3149,3273,3415,3488,3588,20002,20112,20266,20355,20410,20562,20609,20735,20882],[2788,2833,3013,3092,3150,3274,3416,3489,3589,20003,20113,20267,20356,20411,20563,20610,20736,20883],[2789,2834,3014,3093,3151,3275,3417,3490,3590,20004,20114,20268,20357,20412,20564,20611,20737,20884],[2790,2835,3015,3094,3152,3276,3418,3491,3591,20005,20115,20269,20358,20413,20565,20612,20738,20885],[2791,2836,3016,3095,3153,3277,3419,3492,3592,20006,20116,20270,20359,20414,20566,20613,20739,20886],[2792,2837,3017,3096,3154,3278,3420,3493,3593,20007,20117,20271,20360,20415,20567,20614,20740,20887],[2793,2838,3018,3097,3155,3279,3421,3494,3594,20008,20118,20272,20361,20416,20568,20615,20741,20888],[2794,2839,3019,3098,3156,3280,3422,3495,3595,20009,20119,20273,20362,20417,20569,20616,20742,20889],[2795,2840,3020,3099,3157,3281,3423,3496,3596,20010,20120,20274,20363,20418,20570,20617,20743,20890],[2796,2841,3021,3100,3158,3282,3424,3497,3597,20011,20121,20275,20364,20419,20571,20618,20744,20891],[2797,2842,3022,3101,3159,3283,3425,3498,3598,20012,20122,20276,20365,20420,20572,20619,20745,20892],[2798,2843,3023,3102,3160,3284,3426,3499,3599,20013,20123,20277,20366,20421,20573,20620,20746,20893],[2799,2844,3024,3103,3161,3285,3427,3500,3600,20014,20124,20278,20367,20422,20574,20621,20747,20894],[2800,2845,3025,3104,3162,3286,3428,3501,3601,20015,20125,20279,20368,20423,20575,20622,20748,20895],[2801,2846,3026,3105,3163,3287,3429,3502,3602,20016,20126,20280,20369,20424,20576,20623,20749,20896],[2802,2847,3027,3106,3164,3288,3430,3503,3603,20017,20127,20281,20370,20425,20577,20624,20750,20897],[2803,2848,3028,3107,3165,3289,3431,3504,3604,20018,20128,20282,20371,20426,20578,20625,20751,20898],[2804,2849,3029,3108,3166,3290,3432,3505,3605,20019,20129,20283,20372,20427,20579,20626,20752,20899],[2805,2850,2929,3109,3167,3291,3433,3506,3606,20020,20130,20284,20373,20428,20580,20627,20753,20900],[2806,2851,2930,3110,3168,3292,3333,3507,3607,20021,20131,20285,20374,20429,20581,20628,20754,20901],[2807,2852,2931,3111,3169,3293,3334,3508,3608,20022,20132,20286,20375,20430,20582,20629,20755,20902],[2808,2853,2932,3112,3170,3294,3335,3509,3609,20023,20133,20287,20376,20431,20583,20630,20756,20903],[2809,2854,2933,3113,3171,3295,3336,3510,3610,20024,20134,20288,20377,20432,20584,20631,20757,20904],[2810,2855,2934,3114,3172,3296,3337,3511,3611,20025,20135,20289,20378,20433,20585,20632,20758,20905],[2811,2856,2935,3115,3173,3297,3338,3512,3612,20026,20136,20290,20379,20434,20586,20633,20759,20906],[2812,2857,2936,3116,3174,3298,3339,3513,3613,20027,20137,20291,20380,20435,20587,20634,20760,20806],[2813,2858,2937,3117,3175,3299,3340,3514,3614,20028,20138,20292,20381,20436,20588,20635,20761,20807],[2814,2859,2938,3118,3176,3300,3341,3515,3615,20029,20139,20293,20382,20437,20589,20636,20762,20808],[2815,2860,2939,3119,3177,3301,3342,3516,3616,20030,20140,20294,20383,20438,20590,20637,20763,20809],[2816,2861,2940,3120,3178,3302,3343,3517,3617,20031,20141,20295,20384,20439,20591,20638,20764,20810],[2817,2862,2941,3121,3179,3303,3344,3518,3618,20032,20142,20296,20385,20440,20592,20639,20765,20811],[2818,2863,2942,3122,3180,3304,3345,3519,3619,20033,20143,20297,20386,20441,20593,20640,20766,20812],[2819,2864,2943,3123,3181,3305,3346,3520,3620,20034,20144,20298,20387,20442,20594,20641,20767,20813],[2820,2865,2944,3124,3182,3306,3347,3521,3621,20035,20145,20299,20388,20443,20595,20642,20768,20814],[2821,2866,2945,3125,3183,3307,3348,3522,3622,20036,20146,20300,20389,20444,20596,20643,20769,20815],[2822,2867,2946,3126,3184,3308,3349,3523,3623,20037,20147,20200,20390,20445,20597,20644,20770,20816],[2823,2868,2947,3127,3185,3309,3350,3524,3624,20038,20148,20201,20391,20446,20598,20645,20771,20817],[2824,2869,2948,3128,3186,3310,3351,3525,3625,20039,20149,20202,20392,20447,20599,20646,20772,20818],[2825,2870,2949,3129,3187,3311,3352,3526,3626,20040,20150,20203,20393,20448,20600,20647,20773,20819],[2826,2871,2950,3130,3188,3312,3353,3527,3627,20041,20151,20204,20394,20449,20601,20648,20774,20820],[2827,2872,2951,3030,3189,3313,3354,3528,3628,20042,20152,20205,20395,20450,20602,20649,20775,20821],[2727,2873,2952,3031,3190,3314,3355,3529,3629,20043,20153,20206,20396,20451,20603,20650,20776,20822],[2728,2874,2953,3032,3191,3315,3356,3530,3630,20044,20154,20207,20397,20452,20503,20651,20777,20823],[2729,2875,2954,3033,3192,3316,3357,3531,3631,20045,20155,20208,20398,20453,20504,20652,20778,20824],[2730,2876,2955,3034,3193,3317,3358,3532,3632,20046,20156,20209,20399,20454,20505,20653,20779,20825],[2731,2877,2956,3035,3194,3318,3359,3533,3633,20047,20157,20210,20400,20455,20506,20654,20780,20826],[2732,2878,2957,3036,3195,3319,3360,3534,3634,20048,20158,20211,20401,20456,20507,20655,20781,20827],[2733,2879,2958,3037,3196,3320,3361,3434,3635,20049,20159,20212,20301,20457,20508,20656,20782,20828],[2734,2880,2959,3038,3197,3321,3362,3435,3535,20050,20160,20213,20302,20458,20509,20657,20783,20829],[2735,2881,2960,3039,3198,3322,3363,3436,3536,20051,20161,20214,20303,20459,20510,20658,20784,20830],[2736,2882,2961,3040,3199,3323,3364,3437,3537,20052,20162,20215,20304,20460,20511,20659,20785,20831],[2737,2883,2962,3041,3200,3324,3365,3438,3538,20053,20163,20216,20305,20461,20512,20660,20786,20832],[2738,2884,2963,3042,3201,3325,3366,3439,3539,20054,20164,20217,20306,20462,20513,20661,20787,20833],[3636,3828,3849,3974,4093,4213,4317,4422,4536,20921,21095,21142,21297,21334,21494,21544,21700,21754],[3637,3829,3850,3975,4094,4214,4318,4423,4537,20922,21096,21143,21298,21335,21495,21545,21701,21755],[3638,3830,3851,3976,4095,4215,4319,4424,4538,20923,21097,21144,21299,21336,21496,21546,21702,21756],[3639,3831,3852,3977,4096,4216,4320,4425,4539,20924,21098,21145,21300,21337,21497,21547,21703,21757],[3640,3832,3853,3978,4097,4217,4321,4426,4540,20925,21099,21146,21301,21338,21498,21548,21704,21758],[3641,3833,3854,3979,4098,4218,4322,4427,4541,20926,21100,21147,21302,21339,21499,21549,21705,21759],[3642,3834,3855,3980,4099,4219,4323,4428,4542,20927,21101,21148,21303,21340,21500,21550,21706,21760],[3643,3835,3856,3981,4100,4220,4324,4429,4543,20928,21102,21149,21304,21341,21501,21551,21707,21761],[3644,3836,3857,3982,4101,4221,4325,4430,4544,20929,21103,21150,21305,21342,21502,21552,21708,21762],[3645,3837,3858,3983,4102,4222,4326,4431,4444,20930,21104,21151,21306,21343,21503,21553,21709,21763],[3646,3737,3859,3984,4103,4223,4327,4432,4445,20931,21105,21152,21307,21344,21504,21554,21710,21764],[3647,3738,3860,3985,4104,4224,4328,4433,4446,20932,21106,21153,21308,21345,21505,21555,21711,21765],[3648,3739,3861,3986,4105,4225,4329,4434,4447,20933,21107,21154,21309,21346,21506,21556,21712,21766],[3649,3740,3862,3987,4106,4226,4330,4435,4448,20934,21108,21155,21310,21347,21507,21557,21713,21767],[3650,3741,3863,3988,4107,4227,4331,4436,4449,20935,21008,21156,21210,21348,21508,21558,21714,21768],[3651,3742,3864,3989,4108,4228,4332,4437,4450,20936,21009,21157,21211,21349,21509,21559,21614,21769],[3652,3743,3865,3990,4109,4229,4333,4438,4451,20937,21010,21158,21212,21350,21510,21560,21615,21770],[3653,3744,3866,3991,4110,4230,4334,4439,4452,20938,21011,21159,21213,21351,21511,21561,21616,21771],[3654,3745,3867,3992,4111,4231,4335,4440,4453,20939,21012,21160,21214,21352,21512,21562,21617,21772],[3655,3746,3868,3993,4112,4232,4336,4441,4454,20940,21013,21161,21215,21353,21412,21563,21618,21773],[3656,3747,3869,3994,4113,4233,4337,4442,4455,20941,21014,21162,21216,21354,21413,21564,21619,21774],[3657,3748,3870,3995,4114,4234,4338,4443,4456,20942,21015,21163,21217,21355,21414,21565,21620,21775],[3658,3749,3871,3996,4115,4235,4339,4343,4457,20943,21016,21164,21218,21356,21415,21566,21621,21776],[3659,3750,3872,3997,4116,4236,4340,4344,4458,20944,21017,21165,21219,21357,21416,21567,21622,21777],[3660,3751,3873,3998,4117,4237,4341,4345,4459,20945,21018,21166,21220,21358,21417,21568,21623,21778],[3661,3752,3874,3999,4118,4238,4342,4346,4460,20946,21019,21167,21221,21359,21418,21569,21624,21779],[3662,3753,3875,4000,4119,4239,4242,4347,4461,20947,21020,21168,21222,21360,21419,21570,21625,21780],[3663,3754,3876,4001,4120,4240,4243,4348,4462,20948,21021,21169,21223,21361,21420,21571,21626,21781],[3664,3755,3877,4002,4121,4241,4244,4349,4463,20949,21022,21170,21224,21362,21421,21572,21627,21782],[3665,3756,3878,4003,4122,4141,4245,4350,4464,20950,21023,21171,21225,21363,21422,21573,21628,21783],[3666,3757,3879,4004,4123,4142,4246,4351,4465,20951,21024,21172,21226,21364,21423,21574,21629,21784],[3667,3758,3880,4005,4124,4143,4247,4352,4466,20952,21025,21173,21227,21365,21424,21575,21630,21785],[3668,3759,3881,4006,4125,4144,4248,4353,4467,20953,21026,21174,21228,21366,21425,21576,21631,21786],[3669,3760,3882,4007,4126,4145,4249,4354,4468,20954,21027,21175,21229,21367,21426,21577,21632,21787],[3670,3761,3883,4008,4127,4146,4250,4355,4469,20955,21028,21176,21230,21368,21427,21578,21633,21788],[3671,3762,3884,4009,4128,4147,4251,4356,4470,20956,21029,21177,21231,21369,21428,21579,21634,21789],[3672,3763,3885,4010,4129,4148,4252,4357,4471,20957,21030,21178,21232,21370,21429,21580,21635,21790],[3673,3764,3886,4011,4130,4149,4253,4358,4472,20958,21031,21179,21233,21371,21430,21581,21636,21791],[3674,3765,3887,4012,4131,4150,4254,4359,4473,20959,21032,21180,21234,21372,21431,21582,21637,21792],[3675,3766,3888,4013,4132,4151,4255,4360,4474,20960,21033,21181,21235,21373,21432,21583,21638,21793],[3676,3767,3889,4014,4133,4152,4256,4361,4475,20961,21034,21182,21236,21374,21433,21584,21639,21794],[3677,3768,3890,4015,4134,4153,4257,4362,4476,20962,21035,21183,21237,21375,21434,21585,21640,21795],[3678,3769,3891,4016,4135,4154,4258,4363,4477,20963,21036,21184,21238,21376,21435,21586,21641,21796],[3679,3770,3892,4017,4136,4155,4259,4364,4478,20964,21037,21185,21239,21377,21436,21587,21642,21797],[3680,3771,3893,4018,4137,4156,4260,4365,4479,20965,21038,21186,21240,21378,21437,21588,21643,21798],[3681,3772,3894,4019,4138,4157,4261,4366,4480,20966,21039,21187,21241,21379,21438,21589,21644,21799],[3682,3773,3895,4020,4139,4158,4262,4367,4481,20967,21040,21188,21242,21380,21439,21590,21645,21800],[3683,3774,3896,4021,4140,4159,4263,4368,4482,20968,21041,21189,21243,21381,21440,21591,21646,21801],[3684,3775,3897,4022,4040,4160,4264,4369,4483,20969,21042,21190,21244,21382,21441,21592,21647,21802],[3685,3776,3898,4023,4041,4161,4265,4370,4484,20970,21043,21191,21245,21383,21442,21593,21648,21803],[3686,3777,3899,4024,4042,4162,4266,4371,4485,20971,21044,21192,21246,21384,21443,21594,21649,21804],[3687,3778,3900,4025,4043,4163,4267,4372,4486,20972,21045,21193,21247,21385,21444,21595,21650,21805],[3688,3779,3901,4026,4044,4164,4268,4373,4487,20973,21046,21194,21248,21386,21445,21596,21651,21806],[3689,3780,3902,4027,4045,4165,4269,4374,4488,20974,21047,21195,21249,21387,21446,21597,21652,21807],[3690,3781,3903,4028,4046,4166,4270,4375,4489,20975,21048,21196,21250,21388,21447,21598,21653,21808],[3691,3782,3904,4029,4047,4167,4271,4376,4490,20976,21049,21197,21251,21389,21448,21599,21654,21809],[3692,3783,3905,4030,4048,4168,4272,4377,4491,20977,21050,21198,21252,21390,21449,21600,21655,21810],[3693,3784,3906,4031,4049,4169,4273,4378,4492,20978,21051,21199,21253,21391,21450,21601,21656,21811],[3694,3785,3907,4032,4050,4170,4274,4379,4493,20979,21052,21200,21254,21392,21451,21602,21657,21812],[3695,3786,3908,4033,4051,4171,4275,4380,4494,20980,21053,21201,21255,21393,21452,21603,21658,21813],[3696,3787,3909,4034,4052,4172,4276,4381,4495,20981,21054,21202,21256,21394,21453,21604,21659,21814],[3697,3788,3910,4035,4053,4173,4277,4382,4496,20982,21055,21203,21257,21395,21454,21605,21660,21815],[3698,3789,3911,4036,4054,4174,4278,4383,4497,20983,21056,21204,21258,21396,21455,21606,21661,21715],[3699,3790,3912,4037,4055,4175,4279,4384,4498,20984,21057,21205,21259,21397,21456,21607,21662,21716],[3700,3791,3913,4038,4056,4176,4280,4385,4499,20985,21058,21206,21260,21398,21457,21608,21663,21717],[3701,3792,3914,4039,4057,4177,4281,4386,4500,20986,21059,21207,21261,21399,21458,21609,21664,21718],[3702,3793,3915,3939,4058,4178,4282,4387,4501,20987,21060,21208,21262,21400,21459,21610,21665,21719],[3703,3794,3916,3940,4059,4179,4283,4388,4502,20988,21061,21209,21263,21401,21460,21611,21666,21720],[3704,3795,3917,3941,4060,4180,4284,4389,4503,20989,21062,21109,21264,21402,21461,21612,21667,21721],[3705,3796,3918,3942,4061,4181,4285,4390,4504,20990,21063,21110,21265,21403,21462,21613,21668,21722],[3706,3797,3919,3943,4062,4182,4286,4391,4505,20991,21064,21111,21266,21404,21463,21513,21669,21723],[3707,3798,3920,3944,4063,4183,4287,4392,4506,20992,21065,21112,21267,21405,21464,21514,21670,21724],[3708,3799,3921,3945,4064,4184,4288,4393,4507,20993,21066,21113,21268,21406,21465,21515,21671,21725],[3709,3800,3922,3946,4065,4185,4289,4394,4508,20994,21067,21114,21269,21407,21466,21516,21672,21726],[3710,3801,3923,3947,4066,4186,4290,4395,4509,20995,21068,21115,21270,21408,21467,21517,21673,21727],[3711,3802,3924,3948,4067,4187,4291,4396,4510,20996,21069,21116,21271,21409,21468,21518,21674,21728],[3712,3803,3925,3949,4068,4188,4292,4397,4511,20997,21070,21117,21272,21410,21469,21519,21675,21729],[3713,3804,3926,3950,4069,4189,4293,4398,4512,20998,21071,21118,21273,21411,21470,21520,21676,21730],[3714,3805,3927,3951,4070,4190,4294,4399,4513,20999,21072,21119,21274,21311,21471,21521,21677,21731],[3715,3806,3928,3952,4071,4191,4295,4400,4514,21000,21073,21120,21275,21312,21472,21522,21678,21732],[3716,3807,3929,3953,4072,4192,4296,4401,4515,21001,21074,21121,21276,21313,21473,21523,21679,21733],[3717,3808,3930,3954,4073,4193,4297,4402,4516,21002,21075,21122,21277,21314,21474,21524,21680,21734],[3718,3809,3931,3955,4074,4194,4298,4403,4517,21003,21076,21123,21278,21315,21475,21525,21681,21735],[3719,3810,3932,3956,4075,4195,4299,4404,4518,21004,21077,21124,21279,21316,21476,21526,21682,21736],[3720,3811,3933,3957,4076,4196,4300,4405,4519,21005,21078,21125,21280,21317,21477,21527,21683,21737],[3721,3812,3934,3958,4077,4197,4301,4406,4520,21006,21079,21126,21281,21318,21478,21528,21684,21738],[3722,3813,3935,3959,4078,4198,4302,4407,4521,21007,21080,21127,21282,21319,21479,21529,21685,21739],[3723,3814,3936,3960,4079,4199,4303,4408,4522,20907,21081,21128,21283,21320,21480,21530,21686,21740],[3724,3815,3937,3961,4080,4200,4304,4409,4523,20908,21082,21129,21284,21321,21481,21531,21687,21741],[3725,3816,3938,3962,4081,4201,4305,4410,4524,20909,21083,21130,21285,21322,21482,21532,21688,21742],[3726,3817,3838,3963,4082,4202,4306,4411,4525,20910,21084,21131,21286,21323,21483,21533,21689,21743],[3727,3818,3839,3964,4083,4203,4307,4412,4526,20911,21085,21132,21287,21324,21484,21534,21690,21744],[3728,3819,3840,3965,4084,4204,4308,4413,4527,20912,21086,21133,21288,21325,21485,21535,21691,21745],[3729,3820,3841,3966,4085,4205,4309,4414,4528,20913,21087,21134,21289,21326,21486,21536,21692,21746],[3730,3821,3842,3967,4086,4206,4310,4415,4529,20914,21088,21135,21290,21327,21487,21537,21693,21747],[3731,3822,3843,3968,4087,4207,4311,4416,4530,20915,21089,21136,21291,21328,21488,21538,21694,21748],[3732,3823,3844,3969,4088,4208,4312,4417,4531,20916,21090,21137,21292,21329,21489,21539,21695,21749],[3733,3824,3845,3970,4089,4209,4313,4418,4532,20917,21091,21138,21293,21330,21490,21540,21696,21750],[3734,3825,3846,3971,4090,4210,4314,4419,4533,20918,21092,21139,21294,21331,21491,21541,21697,21751],[3735,3826,3847,3972,4091,4211,4315,4420,4534,20919,21093,21140,21295,21332,21492,21542,21698,21752],[3736,3827,3848,3973,4092,4212,4316,4421,4535,20920,21094,21141,21296,21333,21493,21543,21699,21753],[4634,4670,4835,4905,4984,5100,5166,5303,5431,21888,21924,22066,22186,22306,22373,22426,22612,22674],[4635,4671,4836,4906,4985,5101,5167,5304,5432,21889,21925,22067,22187,22307,22374,22427,22613,22675],[4636,4672,4837,4907,4986,5102,5168,5305,5433,21890,21926,22068,22188,22308,22375,22428,22614,22676],[4637,4673,4838,4908,4987,5103,5169,5306,5434,21891,21927,22069,22189,22309,22376,22429,22615,22677],[4638,4674,4839,4909,4988,5104,5170,5307,5435,21892,21928,22070,22190,22310,22377,22430,22616,22678],[4639,4675,4840,4910,4989,5105,5171,5308,5436,21893,21929,22071,22191,22311,22378,22431,22617,22679],[4640,4676,4841,4911,4990,5106,5172,5309,5437,21894,21930,22072,22192,22312,22379,22432,22618,22680],[4641,4677,4842,4912,4991,5107,5173,5310,5438,21895,21931,22073,22193,22313,22380,22433,22619,22681],[4642,4678,4843,4913,4992,5108,5174,5311,5439,21896,21932,22074,22194,22314,22381,22434,22620,22682],[4643,4679,4844,4914,4993,5109,5175,5312,5440,21897,21933,22075,22195,22315,22382,22435,22621,22683],[4644,4680,4845,4915,4994,5110,5176,5313,5441,21898,21934,22076,22196,22316,22383,22436,22622,22684],[4645,4681,4846,4916,4995,5111,5177,5314,5442,21899,21935,22077,22197,22317,22384,22437,22623,22685],[4545,4682,4847,4917,4996,5112,5178,5315,5443,21900,21936,22078,22198,22318,22385,22438,22523,22686],[4546,4683,4747,4918,4997,5113,5179,5316,5444,21901,21937,22079,22199,22319,22386,22439,22524,22687],[4547,4684,4748,4919,4998,5114,5180,5317,5445,21902,21938,22080,22200,22320,22387,22440,22525,22688],[4548,4685,4749,4920,4999,5115,5181,5318,5446,21903,21939,22081,22201,22220,22388,22441,22526,22689],[4549,4686,4750,4921,5000,5116,5182,5319,5447,21904,21940,22082,22202,22221,22389,22442,22527,22690],[4550,4687,4751,4922,5001,5117,5183,5320,5448,21905,21941,22083,22203,22222,22390,22443,22528,22691],[4551,4688,4752,4923,5002,5118,5184,5321,5449,21906,21942,22084,22204,22223,22391,22444,22529,22692],[4552,4689,4753,4924,5003,5119,5185,5322,5450,21907,21943,22085,22205,22224,22392,22445,22530,22693],[4553,4690,4754,4925,5004,5120,5186,5323,5451,21908,21944,22086,22206,22225,22393,22446,22531,22694],[4554,4691,4755,4926,5005,5121,5187,5324,5452,21909,21945,22087,22207,22226,22394,22447,22532,22695],[4555,4692,4756,4927,5006,5122,5188,5325,5453,21910,21946,22088,22208,22227,22395,22448,22533,22696],[4556,4693,4757,4928,5007,5123,5189,5326,5353,21911,21947,22089,22209,22228,22396,22449,22534,22697],[4557,4694,4758,4929,5008,5124,5190,5327,5354,21912,21948,22090,22210,22229,22397,22450,22535,22698],[4558,4695,4759,4930,5009,5125,5191,5328,5355,21913,21949,22091,22211,22230,22398,22451,22536,22699],[4559,4696,4760,4931,5010,5126,5192,5329,5356,21914,21950,22092,22212,22231,22399,22452,22537,22700],[4560,4697,4761,4932,5011,5127,5193,5330,5357,21915,21951,22093,22213,22232,22400,22453,22538,22701],[4561,4698,4762,4933,5012,5128,5194,5331,5358,21916,21952,22094,22214,22233,22401,22454,22539,22702],[4562,4699,4763,4934,5013,5129,5195,5332,5359,21816,21953,22095,22215,22234,22402,22455,22540,22703],[4563,4700,4764,4935,5014,5130,5196,5333,5360,21817,21954,22096,22216,22235,22403,22456,22541,22704],[4564,4701,4765,4936,5015,5131,5197,5334,5361,21818,21955,22097,22217,22236,22404,22457,22542,22705],[4565,4702,4766,4937,5016,5132,5198,5335,5362,21819,21956,22098,22218,22237,22405,22458,22543,22706],[4566,4703,4767,4938,5017,5133,5199,5336,5363,21820,21957,22099,22219,22238,22406,22459,22544,22707],[4567,4704,4768,4939,5018,5134,5200,5337,5364,21821,21958,22100,22119,22239,22407,22460,22545,22708],[4568,4705,4769,4940,5019,5135,5201,5338,5365,21822,21959,22101,22120,22240,22408,22461,22546,22709],[4569,4706,4770,4941,5020,5136,5202,5339,5366,21823,21960,22102,22121,22241,22409,22462,22547,22710],[4570,4707,4771,4942,5021,5137,5203,5340,5367,21824,21961,22103,22122,22242,22410,22463,22548,22711],[4571,4708,4772,4943,5022,5138,5204,5341,5368,21825,21962,22104,22123,22243,22411,22464,22549,22712],[4572,4709,4773,4944,5023,5139,5205,5342,5369,21826,21963,22105,22124,22244,22412,22465,22550,22713],[4573,4710,4774,4945,5024,5140,5206,5343,5370,21827,21964,22106,22125,22245,22413,22466,22551,22714],[4574,4711,4775,4946,5025,5141,5207,5344,5371,21828,21965,22107,22126,22246,22414,22467,22552,22715],[4575,4712,4776,4947,5026,5142,5208,5345,5372,21829,21966,22108,22127,22247,22415,22468,22553,22716],[4576,4713,4777,4948,5027,5143,5209,5346,5373,21830,21967,22109,22128,22248,22416,22469,22554,22717],[4577,4714,4778,4848,5028,5144,5210,5347,5374,21831,21968,22110,22129,22249,22417,22470,22555,22718],[4578,4715,4779,4849,5029,5145,5211,5348,5375,21832,21969,22111,22130,22250,22418,22471,22556,22719],[4579,4716,4780,4850,5030,5146,5212,5349,5376,21833,21970,22112,22131,22251,22419,22472,22557,22720],[4580,4717,4781,4851,5031,5147,5213,5350,5377,21834,21971,22113,22132,22252,22420,22473,22558,22721],[4581,4718,4782,4852,5032,5148,5214,5351,5378,21835,21972,22114,22133,22253,22421,22474,22559,22722],[4582,4719,4783,4853,5033,5149,5215,5352,5379,21836,21973,22115,22134,22254,22321,22475,22560,22723],[4583,4720,4784,4854,5034,5150,5216,5252,5380,21837,21974,22116,22135,22255,22322,22476,22561,22724],[4584,4721,4785,4855,5035,5050,5217,5253,5381,21838,21975,22117,22136,22256,22323,22477,22562,22624],[4585,4722,4786,4856,5036,5051,5218,5254,5382,21839,21976,22118,22137,22257,22324,22478,22563,22625],[4586,4723,4787,4857,5037,5052,5219,5255,5383,21840,21977,22018,22138,22258,22325,22479,22564,22626],[4587,4724,4788,4858,5038,5053,5220,5256,5384,21841,21978,22019,22139,22259,22326,22480,22565,22627],[4588,4725,4789,4859,5039,5054,5221,5257,5385,21842,21979,22020,22140,22260,22327,22481,22566,22628],[4589,4726,4790,4860,5040,5055,5222,5258,5386,21843,21980,22021,22141,22261,22328,22482,22567,22629],[4590,4727,4791,4861,5041,5056,5223,5259,5387,21844,21981,22022,22142,22262,22329,22483,22568,22630],[4591,4728,4792,4862,5042,5057,5224,5260,5388,21845,21982,22023,22143,22263,22330,22484,22569,22631],[4592,4729,4793,4863,5043,5058,5225,5261,5389,21846,21983,22024,22144,22264,22331,22485,22570,22632],[4593,4730,4794,4864,5044,5059,5226,5262,5390,21847,21984,22025,22145,22265,22332,22486,22571,22633],[4594,4731,4795,4865,5045,5060,5227,5263,5391,21848,21985,22026,22146,22266,22333,22487,22572,22634],[4595,4732,4796,4866,5046,5061,5228,5264,5392,21849,21986,22027,22147,22267,22334,22488,22573,22635],[4596,4733,4797,4867,5047,5062,5229,5265,5393,21850,21987,22028,22148,22268,22335,22489,22574,22636],[4597,4734,4798,4868,5048,5063,5230,5266,5394,21851,21988,22029,22149,22269,22336,22490,22575,22637],[4598,4735,4799,4869,5049,5064,5231,5267,5395,21852,21989,22030,22150,22270,22337,22491,22576,22638],[4599,4736,4800,4870,4949,5065,5232,5268,5396,21853,21990,22031,22151,22271,22338,22492,22577,22639],[4600,4737,4801,4871,4950,5066,5233,5269,5397,21854,21991,22032,22152,22272,22339,22493,22578,22640],[4601,4738,4802,4872,4951,5067,5234,5270,5398,21855,21992,22033,22153,22273,22340,22494,22579,22641],[4602,4739,4803,4873,4952,5068,5235,5271,5399,21856,21993,22034,22154,22274,22341,22495,22580,22642],[4603,4740,4804,4874,4953,5069,5236,5272,5400,21857,21994,22035,22155,22275,22342,22496,22581,22643],[4604,4741,4805,4875,4954,5070,5237,5273,5401,21858,21995,22036,22156,22276,22343,22497,22582,22644],[4605,4742,4806,4876,4955,5071,5238,5274,5402,21859,21996,22037,22157,22277,22344,22498,22583,22645],[4606,4743,4807,4877,4956,5072,5239,5275,5403,21860,21997,22038,22158,22278,22345,22499,22584,22646],[4607,4744,4808,4878,4957,5073,5240,5276,5404,21861,21998,22039,22159,22279,22346,22500,22585,22647],[4608,4745,4809,4879,4958,5074,5241,5277,5405,21862,21999,22040,22160,22280,22347,22501,22586,22648],[4609,4746,4810,4880,4959,5075,5242,5278,5406,21863,22000,22041,22161,22281,22348,22502,22587,22649],[4610,4646,4811,4881,4960,5076,5243,5279,5407,21864,22001,22042,22162,22282,22349,22503,22588,22650],[4611,4647,4812,4882,4961,5077,5244,5280,5408,21865,22002,22043,22163,22283,22350,22504,22589,22651],[4612,4648,4813,4883,4962,5078,5245,5281,5409,21866,22003,22044,22164,22284,22351,22505,22590,22652],[4613,4649,4814,4884,4963,5079,5246,5282,5410,21867,22004,22045,22165,22285,22352,22506,22591,22653],[4614,4650,4815,4885,4964,5080,5247,5283,5411,21868,22005,22046,22166,22286,22353,22507,22592,22654],[4615,4651,4816,4886,4965,5081,5248,5284,5412,21869,22006,22047,22167,22287,22354,22508,22593,22655],[4616,4652,4817,4887,4966,5082,5249,5285,5413,21870,22007,22048,22168,22288,22355,22509,22594,22656],[4617,4653,4818,4888,4967,5083,5250,5286,5414,21871,22008,22049,22169,22289,22356,22510,22595,22657],[4618,4654,4819,4889,4968,5084,5251,5287,5415,21872,22009,22050,22170,22290,22357,22511,22596,22658],[4619,4655,4820,4890,4969,5085,5151,5288,5416,21873,22010,22051,22171,22291,22358,22512,22597,22659],[4620,4656,4821,4891,4970,5086,5152,5289,5417,21874,22011,22052,22172,22292,22359,22513,22598,22660],[4621,4657,4822,4892,4971,5087,5153,5290,5418,21875,22012,22053,22173,22293,22360,22514,22599,22661],[4622,4658,4823,4893,4972,5088,5154,5291,5419,21876,22013,22054,22174,22294,22361,22515,22600,22662],[4623,4659,4824,4894,4973,5089,5155,5292,5420,21877,22014,22055,22175,22295,22362,22516,22601,22663],[4624,4660,4825,4895,4974,5090,5156,5293,5421,21878,22015,22056,22176,22296,22363,22517,22602,22664],[4625,4661,4826,4896,4975,5091,5157,5294,5422,21879,22016,22057,22177,22297,22364,22518,22603,22665],[4626,4662,4827,4897,4976,5092,5158,5295,5423,21880,22017,22058,22178,22298,22365,22519,22604,22666],[4627,4663,4828,4898,4977,5093,5159,5296,5424,21881,21917,22059,22179,22299,22366,22520,22605,22667],[4628,4664,4829,4899,4978,5094,5160,5297,5425,21882,21918,22060,22180,22300,22367,22521,22606,22668],[4629,4665,4830,4900,4979,5095,5161,5298,5426,21883,21919,22061,22181,22301,22368,22522,22607,22669],[4630,4666,4831,4901,4980,5096,5162,5299,5427,21884,21920,22062,22182,22302,22369,22422,22608,22670],[4631,4667,4832,4902,4981,5097,5163,5300,5428,21885,21921,22063,22183,22303,22370,22423,22609,22671],[4632,4668,4833,4903,4982,5098,5164,5301,5429,21886,21922,22064,22184,22304,22371,22424,22610,22672],[4633,4669,4834,4904,4983,5099,5165,5302,5430,21887,21923,22065,22185,22305,22372,22425,22611,22673],[5531,5613,5720,5836,5875,5987,6116,6184,6326,22754,22854,22990,23075,23177,23252,23409,23524,23594],[5532,5614,5721,5837,5876,5988,6117,6185,6327,22755,22855,22991,23076,23178,23253,23410,23525,23595],[5533,5615,5722,5838,5877,5989,6118,6186,6328,22756,22856,22992,23077,23179,23254,23411,23526,23596],[5534,5616,5723,5839,5878,5990,6119,6187,6329,22757,22857,22993,23078,23180,23255,23412,23527,23597],[5535,5617,5724,5840,5879,5991,6120,6188,6330,22758,22858,22994,23079,23181,23256,23413,23528,23598],[5536,5618,5725,5841,5880,5992,6121,6189,6331,22759,22859,22995,23080,23182,23257,23414,23529,23599],[5537,5619,5726,5842,5881,5993,6122,6190,6332,22760,22860,22996,23081,23183,23258,23415,23530,23600],[5538,5620,5727,5843,5882,5994,6123,6191,6333,22761,22861,22997,23082,23184,23259,23416,23531,23601],[5539,5621,5728,5844,5883,5995,6124,6192,6334,22762,22862,22998,23083,23185,23260,23417,23532,23602],[5540,5622,5729,5845,5884,5996,6125,6193,6335,22763,22863,22999,23084,23186,23261,23418,23432,23603],[5541,5623,5730,5846,5885,5997,6126,6194,6336,22764,22864,23000,23085,23187,23262,23419,23433,23604],[5542,5624,5731,5847,5886,5998,6127,6195,6337,22765,22865,23001,23086,23188,23263,23420,23434,23605],[5543,5625,5732,5848,5887,5999,6128,6196,6338,22766,22866,23002,23087,23189,23264,23421,23435,23606],[5544,5626,5733,5849,5888,6000,6129,6197,6339,22767,22867,23003,23088,23190,23265,23422,23436,23607],[5545,5627,5734,5850,5889,6001,6130,6198,6340,22768,22868,23004,23089,23191,23266,23423,23437,23608],[5546,5628,5735,5851,5890,6002,6131,6199,6341,22769,22869,23005,23090,23192,23267,23424,23438,23609],[5547,5629,5736,5852,5891,6003,6132,6200,6342,22770,22870,23006,23091,23193,23268,23425,23439,23610],[5548,5630,5737,5853,5892,6004,6133,6201,6343,22771,22871,23007,23092,23194,23269,23426,23440,23611],[5549,5631,5738,5854,5893,6005,6134,6202,6344,22772,22872,23008,23093,23195,23270,23427,23441,23612],[5550,5632,5739,5855,5894,6006,6135,6203,6345,22773,22873,23009,23094,23196,23271,23428,23442,23613],[5551,5633,5740,5856,5895,6007,6136,6204,6346,22774,22874,23010,23095,23197,23272,23429,23443,23614],[5552,5634,5741,5857,5896,6008,6137,6205,6347,22775,22875,23011,23096,23198,23273,23430,23444,23615],[5553,5635,5742,5757,5897,6009,6138,6206,6348,22776,22876,23012,23097,23199,23274,23431,23445,23616],[5554,5636,5743,5758,5898,6010,6139,6207,6349,22777,22877,23013,23098,23200,23275,23331,23446,23617],[5454,5637,5744,5759,5899,6011,6140,6208,6350,22778,22878,23014,23099,23201,23276,23332,23447,23618],[5455,5638,5745,5760,5900,6012,6141,6209,6351,22779,22879,23015,23100,23202,23277,23333,23448,23619],[5456,5639,5746,5761,5901,6013,6142,6210,6352,22780,22880,23016,23101,23203,23278,23334,23449,23620],[5457,5640,5747,5762,5902,6014,6143,6211,6353,22781,22881,23017,23102,23204,23279,23335,23450,23621],[5458,5641,5748,5763,5903,6015,6144,6212,6354,22782,22882,23018,23103,23205,23280,23336,23451,23622],[5459,5642,5749,5764,5904,6016,6145,6213,6355,22783,22883,23019,23104,23206,23281,23337,23452,23623],[5460,5643,5750,5765,5905,6017,6146,6214,6356,22784,22884,23020,23105,23207,23282,23338,23453,23624],[5461,5644,5751,5766,5906,6018,6147,6215,6357,22785,22885,23021,23106,23208,23283,23339,23454,23625],[5462,5645,5752,5767,5907,6019,6148,6216,6358,22786,22886,23022,23107,23209,23284,23340,23455,23626],[5463,5646,5753,5768,5908,6020,6149,6217,6359,22787,22887,23023,23108,23210,23285,23341,23456,23627],[5464,5647,5754,5769,5909,6021,6150,6218,6360,22788,22888,23024,23109,23211,23286,23342,23457,23628],[5465,5648,5755,5770,5910,6022,6151,6219,6361,22789,22889,23025,23110,23212,23287,23343,23458,23629],[5466,5649,5756,5771,5911,6023,6152,6220,6362,22790,22890,23026,23111,23213,23288,23344,23459,23630],[5467,5650,5656,5772,5912,6024,6153,6221,6262,22791,22891,23027,23112,23214,23289,23345,23460,23631],[5468,5651,5657,5773,5913,6025,6154,6222,6263,22792,22892,22927,23113,23215,23290,23346,23461,23632],[5469,5652,5658,5774,5914,6026,6155,6223,6264,22793,22893,22928,23114,23216,23291,23347,23462,23633],[5470,5653,5659,5775,5915,6027,6156,6224,6265,22794,22894,22929,23115,23217,23292,23348,23463,23533],[5471,5654,5660,5776,5916,6028,6157,6225,6266,22795,22895,22930,23116,23218,23293,23349,23464,23534],[5472,5655,5661,5777,5917,6029,6158,6226,6267,22796,22896,22931,23117,23219,23294,23350,23465,23535],[5473,5555,5662,5778,5918,6030,6159,6227,6268,22797,22897,22932,23118,23220,23295,23351,23466,23536],[5474,5556,5663,5779,5919,6031,6160,6228,6269,22798,22898,22933,23119,23221,23296,23352,23467,23537],[5475,5557,5664,5780,5920,6032,6060,6229,6270,22799,22899,22934,23120,23222,23297,23353,23468,23538],[5476,5558,5665,5781,5921,6033,6061,6230,6271,22800,22900,22935,23121,23223,23298,23354,23469,23539],[5477,5559,5666,5782,5922,6034,6062,6231,6272,22801,22901,22936,23122,23224,23299,23355,23470,23540],[5478,5560,5667,5783,5923,6035,6063,6232,6273,22802,22902,22937,23123,23225,23300,23356,23471,23541],[5479,5561,5668,5784,5924,6036,6064,6233,6274,22803,22903,22938,23124,23226,23301,23357,23472,23542],[5480,5562,5669,5785,5925,6037,6065,6234,6275,22804,22904,22939,23125,23227,23302,23358,23473,23543],[5481,5563,5670,5786,5926,6038,6066,6235,6276,22805,22905,22940,23126,23228,23303,23359,23474,23544],[5482,5564,5671,5787,5927,6039,6067,6236,6277,22806,22906,22941,23127,23229,23304,23360,23475,23545],[5483,5565,5672,5788,5928,6040,6068,6237,6278,22807,22907,22942,23128,23129,23305,23361,23476,23546],[5484,5566,5673,5789,5929,6041,6069,6238,6279,22808,22908,22943,23028,23130,23306,23362,23477,23547],[5485,5567,5674,5790,5930,6042,6070,6239,6280,22809,22909,22944,23029,23131,23307,23363,23478,23548],[5486,5568,5675,5791,5931,6043,6071,6240,6281,22810,22910,22945,23030,23132,23308,23364,23479,23549],[5487,5569,5676,5792,5932,6044,6072,6241,6282,22811,22911,22946,23031,23133,23309,23365,23480,23550],[5488,5570,5677,5793,5933,6045,6073,6242,6283,22812,22912,22947,23032,23134,23310,23366,23481,23551],[5489,5571,5678,5794,5934,6046,6074,6243,6284,22813,22913,22948,23033,23135,23311,23367,23482,23552],[5490,5572,5679,5795,5935,6047,6075,6244,6285,22814,22914,22949,23034,23136,23312,23368,23483,23553],[5491,5573,5680,5796,5936,6048,6076,6245,6286,22815,22915,22950,23035,23137,23313,23369,23484,23554],[5492,5574,5681,5797,5937,6049,6077,6246,6287,22816,22916,22951,23036,23138,23314,23370,23485,23555],[5493,5575,5682,5798,5938,6050,6078,6247,6288,22817,22917,22952,23037,23139,23315,23371,23486,23556],[5494,5576,5683,5799,5939,6051,6079,6248,6289,22818,22918,22953,23038,23140,23316,23372,23487,23557],[5495,5577,5684,5800,5940,6052,6080,6249,6290,22819,22919,22954,23039,23141,23317,23373,23488,23558],[5496,5578,5685,5801,5941,6053,6081,6250,6291,22820,22920,22955,23040,23142,23318,23374,23489,23559],[5497,5579,5686,5802,5942,6054,6082,6251,6292,22821,22921,22956,23041,23143,23319,23375,23490,23560],[5498,5580,5687,5803,5943,6055,6083,6252,6293,22822,22922,22957,23042,23144,23320,23376,23491,23561],[5499,5581,5688,5804,5944,6056,6084,6253,6294,22823,22923,22958,23043,23145,23321,23377,23492,23562],[5500,5582,5689,5805,5945,6057,6085,6254,6295,22824,22924,22959,23044,23146,23322,23378,23493,23563],[5501,5583,5690,5806,5946,6058,6086,6255,6296,22825,22925,22960,23045,23147,23323,23379,23494,23564],[5502,5584,5691,5807,5947,6059,6087,6256,6297,22725,22926,22961,23046,23148,23324,23380,23495,23565],[5503,5585,5692,5808,5948,5959,6088,6257,6298,22726,22826,22962,23047,23149,23325,23381,23496,23566],[5504,5586,5693,5809,5949,5960,6089,6258,6299,22727,22827,22963,23048,23150,23326,23382,23497,23567],[5505,5587,5694,5810,5950,5961,6090,6259,6300,22728,22828,22964,23049,23151,23327,23383,23498,23568],[5506,5588,5695,5811,5951,5962,6091,6260,6301,22729,22829,22965,23050,23152,23328,23384,23499,23569],[5507,5589,5696,5812,5952,5963,6092,6261,6302,22730,22830,22966,23051,23153,23329,23385,23500,23570],[5508,5590,5697,5813,5953,5964,6093,6161,6303,22731,22831,22967,23052,23154,23330,23386,23501,23571],[5509,5591,5698,5814,5954,5965,6094,6162,6304,22732,22832,22968,23053,23155,23230,23387,23502,23572],[5510,5592,5699,5815,5955,5966,6095,6163,6305,22733,22833,22969,23054,23156,23231,23388,23503,23573],[5511,5593,5700,5816,5956,5967,6096,6164,6306,22734,22834,22970,23055,23157,23232,23389,23504,23574],[5512,5594,5701,5817,5957,5968,6097,6165,6307,22735,22835,22971,23056,23158,23233,23390,23505,23575],[5513,5595,5702,5818,5958,5969,6098,6166,6308,22736,22836,22972,23057,23159,23234,23391,23506,23576],[5514,5596,5703,5819,5858,5970,6099,6167,6309,22737,22837,22973,23058,23160,23235,23392,23507,23577],[5515,5597,5704,5820,5859,5971,6100,6168,6310,22738,22838,22974,23059,23161,23236,23393,23508,23578],[5516,5598,5705,5821,5860,5972,6101,6169,6311,22739,22839,22975,23060,23162,23237,23394,23509,23579],[5517,5599,5706,5822,5861,5973,6102,6170,6312,22740,22840,22976,23061,23163,23238,23395,23510,23580],[5518,5600,5707,5823,5862,5974,6103,6171,6313,22741,22841,22977,23062,23164,23239,23396,23511,23581],[5519,5601,5708,5824,5863,5975,6104,6172,6314,22742,22842,22978,23063,23165,23240,23397,23512,23582],[5520,5602,5709,5825,5864,5976,6105,6173,6315,22743,22843,22979,23064,23166,23241,23398,23513,23583],[5521,5603,5710,5826,5865,5977,6106,6174,6316,22744,22844,22980,23065,23167,23242,23399,23514,23584],[5522,5604,5711,5827,5866,5978,6107,6175,6317,22745,22845,22981,23066,23168,23243,23400,23515,23585],[5523,5605,5712,5828,5867,5979,6108,6176,6318,22746,22846,22982,23067,23169,23244,23401,23516,23586],[5524,5606,5713,5829,5868,5980,6109,6177,6319,22747,22847,22983,23068,23170,23245,23402,23517,23587],[5525,5607,5714,5830,5869,5981,6110,6178,6320,22748,22848,22984,23069,23171,23246,23403,23518,23588],[5526,5608,5715,5831,5870,5982,6111,6179,6321,22749,22849,22985,23070,23172,23247,23404,23519,23589],[5527,5609,5716,5832,5871,5983,6112,6180,6322,22750,22850,22986,23071,23173,23248,23405,23520,23590],[5528,5610,5717,5833,5872,5984,6113,6181,6323,22751,22851,22987,23072,23174,23249,23406,23521,23591],[5529,5611,5718,5834,5873,5985,6114,6182,6324,22752,22852,22988,23073,23175,23250,23407,23522,23592],[5530,5612,5719,5835,5874,5986,6115,6183,6325,22753,22853,22989,23074,23176,23251,23408,23523,23593],[6428,6556,6605,6666,6867,6874,7066,7166,7221,23721,23784,23914,23964,24048,24232,24291,24436,24514],[6429,6557,6606,6667,6767,6875,7067,7167,7222,23722,23785,23915,23965,24049,24233,24292,24437,24515],[6430,6558,6607,6668,6768,6876,7068,7168,7223,23723,23786,23916,23966,24050,24234,24293,24438,24516],[6431,6559,6608,6669,6769,6877,7069,7169,7224,23724,23787,23917,23967,24051,24235,24294,24439,24517],[6432,6560,6609,6670,6770,6878,6969,7170,7225,23725,23788,23918,23968,24052,24236,24295,24440,24518],[6433,6561,6610,6671,6771,6879,6970,7070,7226,23726,23789,23919,23969,24053,24237,24296,24441,24519],[6434,6562,6611,6672,6772,6880,6971,7071,7227,23727,23790,23920,23970,24054,24238,24297,24341,24520],[6435,6563,6612,6673,6773,6881,6972,7072,7228,23728,23791,23921,23971,24055,24239,24298,24342,24521],[6436,6564,6613,6674,6774,6882,6973,7073,7229,23729,23792,23922,23972,24056,24139,24299,24343,24522],[6437,6464,6614,6675,6775,6883,6974,7074,7230,23730,23793,23923,23973,24057,24140,24300,24344,24523],[6438,6465,6615,6676,6776,6884,6975,7075,7231,23731,23794,23924,23974,24058,24141,24301,24345,24524],[6439,6466,6616,6677,6777,6885,6976,7076,7232,23732,23795,23925,23975,24059,24142,24302,24346,24525],[6440,6467,6617,6678,6778,6886,6977,7077,7233,23733,23796,23926,23976,24060,24143,24303,24347,24526],[6441,6468,6618,6679,6779,6887,6978,7078,7234,23734,23797,23927,23977,24061,24144,24304,24348,24527],[6442,6469,6619,6680,6780,6888,6979,7079,7235,23634,23798,23928,23978,24062,24145,24305,24349,24528],[6443,6470,6620,6681,6781,6889,6980,7080,7236,23635,23799,23929,23979,24063,24146,24306,24350,24529],[6444,6471,6621,6682,6782,6890,6981,7081,7237,23636,23800,23930,23980,24064,24147,24307,24351,24530],[6445,6472,6622,6683,6783,6891,6982,7082,7238,23637,23801,23931,23981,24065,24148,24308,24352,24531],[6446,6473,6623,6684,6784,6892,6983,7083,7239,23638,23802,23932,23982,24066,24149,24309,24353,24532],[6447,6474,6624,6685,6785,6893,6984,7084,7240,23639,23803,23933,23983,24067,24150,24310,24354,24533],[6448,6475,6625,6686,6786,6894,6985,7085,7241,23640,23804,23934,23984,24068,24151,24311,24355,24534],[6449,6476,6626,6687,6787,6895,6986,7086,7242,23641,23805,23935,23985,24069,24152,24312,24356,24535],[6450,6477,6627,6688,6788,6896,6987,7087,7243,23642,23806,23936,23986,24070,24153,24313,24357,24536],[6451,6478,6628,6689,6789,6897,6988,7088,7244,23643,23807,23836,23987,24071,24154,24314,24358,24537],[6452,6479,6629,6690,6790,6898,6989,7089,7245,23644,23808,23837,23988,24072,24155,24315,24359,24538],[6453,6480,6630,6691,6791,6899,6990,7090,7246,23645,23809,23838,23989,24073,24156,24316,24360,24539],[6454,6481,6631,6692,6792,6900,6991,7091,7247,23646,23810,23839,23990,24074,24157,24317,24361,24540],[6455,6482,6632,6693,6793,6901,6992,7092,7248,23647,23811,23840,23991,24075,24158,24318,24362,24541],[6456,6483,6633,6694,6794,6902,6993,7093,7249,23648,23812,23841,23992,24076,24159,24319,24363,24542],[6457,6484,6634,6695,6795,6903,6994,7094,7250,23649,23813,23842,23993,24077,24160,24320,24364,24442],[6458,6485,6635,6696,6796,6904,6995,7095,7251,23650,23814,23843,23994,24078,24161,24321,24365,24443],[6459,6486,6636,6697,6797,6905,6996,7096,7252,23651,23815,23844,23995,24079,24162,24322,24366,24444],[6460,6487,6637,6698,6798,6906,6997,7097,7253,23652,23816,23845,23996,24080,24163,24323,24367,24445],[6461,6488,6638,6699,6799,6907,6998,7098,7254,23653,23817,23846,23997,24081,24164,24324,24368,24446],[6462,6489,6639,6700,6800,6908,6999,7099,7255,23654,23818,23847,23998,24082,24165,24325,24369,24447],[6463,6490,6640,6701,6801,6909,7000,7100,7256,23655,23819,23848,23999,24083,24166,24326,24370,24448],[6363,6491,6641,6702,6802,6910,7001,7101,7257,23656,23820,23849,24000,24084,24167,24327,24371,24449],[6364,6492,6642,6703,6803,6911,7002,7102,7258,23657,23821,23850,24001,24085,24168,24328,24372,24450],[6365,6493,6643,6704,6804,6912,7003,7103,7259,23658,23822,23851,24002,24086,24169,24329,24373,24451],[6366,6494,6644,6705,6805,6913,7004,7104,7260,23659,23823,23852,24003,24087,24170,24330,24374,24452],[6367,6495,6645,6706,6806,6914,7005,7105,7261,23660,23824,23853,24004,24088,24171,24331,24375,24453],[6368,6496,6646,6707,6807,6915,7006,7106,7262,23661,23825,23854,24005,24089,24172,24332,24376,24454],[6369,6497,6647,6708,6808,6916,7007,7107,7263,23662,23826,23855,24006,24090,24173,24333,24377,24455],[6370,6498,6648,6709,6809,6917,7008,7108,7264,23663,23827,23856,24007,24091,24174,24334,24378,24456],[6371,6499,6649,6710,6810,6918,7009,7109,7265,23664,23828,23857,24008,24092,24175,24335,24379,24457],[6372,6500,6650,6711,6811,6919,7010,7110,7266,23665,23829,23858,24009,24093,24176,24336,24380,24458],[6373,6501,6651,6712,6812,6920,7011,7111,7267,23666,23830,23859,24010,24094,24177,24337,24381,24459],[6374,6502,6652,6713,6813,6921,7012,7112,7268,23667,23831,23860,24011,24095,24178,24338,24382,24460],[6375,6503,6653,6714,6814,6922,7013,7113,7269,23668,23832,23861,24012,24096,24179,24339,24383,24461],[6376,6504,6654,6715,6815,6923,7014,7114,7270,23669,23833,23862,24013,24097,24180,24340,24384,24462],[6377,6505,6655,6716,6816,6924,7015,7115,7271,23670,23834,23863,24014,24098,24181,24240,24385,24463],[6378,6506,6656,6717,6817,6925,7016,7116,7171,23671,23835,23864,24015,24099,24182,24241,24386,24464],[6379,6507,6657,6718,6818,6926,7017,7117,7172,23672,23735,23865,24016,24100,24183,24242,24387,24465],[6380,6508,6658,6719,6819,6927,7018,7118,7173,23673,23736,23866,24017,24101,24184,24243,24388,24466],[6381,6509,6659,6720,6820,6928,7019,7119,7174,23674,23737,23867,24018,24102,24185,24244,24389,24467],[6382,6510,6660,6721,6821,6929,7020,7120,7175,23675,23738,23868,24019,24103,24186,24245,24390,24468],[6383,6511,6661,6722,6822,6930,7021,7121,7176,23676,23739,23869,24020,24104,24187,24246,24391,24469],[6384,6512,6662,6723,6823,6931,7022,7122,7177,23677,23740,23870,24021,24105,24188,24247,24392,24470],[6385,6513,6663,6724,6824,6932,7023,7123,7178,23678,23741,23871,24022,24106,24189,24248,24393,24471],[6386,6514,6664,6725,6825,6933,7024,7124,7179,23679,23742,23872,24023,24107,24190,24249,24394,24472],[6387,6515,6665,6726,6826,6934,7025,7125,7180,23680,23743,23873,24024,24108,24191,24250,24395,24473],[6388,6516,6565,6727,6827,6935,7026,7126,7181,23681,23744,23874,24025,24109,24192,24251,24396,24474],[6389,6517,6566,6728,6828,6936,7027,7127,7182,23682,23745,23875,24026,24110,24193,24252,24397,24475],[6390,6518,6567,6729,6829,6937,7028,7128,7183,23683,23746,23876,24027,24111,24194,24253,24398,24476],[6391,6519,6568,6730,6830,6938,7029,7129,7184,23684,23747,23877,24028,24112,24195,24254,24399,24477],[6392,6520,6569,6731,6831,6939,7030,7130,7185,23685,23748,23878,24029,24113,24196,24255,24400,24478],[6393,6521,6570,6732,6832,6940,7031,7131,7186,23686,23749,23879,24030,24114,24197,24256,24401,24479],[6394,6522,6571,6733,6833,6941,7032,7132,7187,23687,23750,23880,24031,24115,24198,24257,24402,24480],[6395,6523,6572,6734,6834,6942,7033,7133,7188,23688,23751,23881,24032,24116,24199,24258,24403,24481],[6396,6524,6573,6735,6835,6943,7034,7134,7189,23689,23752,23882,24033,24117,24200,24259,24404,24482],[6397,6525,6574,6736,6836,6944,7035,7135,7190,23690,23753,23883,24034,24118,24201,24260,24405,24483],[6398,6526,6575,6737,6837,6945,7036,7136,7191,23691,23754,23884,24035,24119,24202,24261,24406,24484],[6399,6527,6576,6738,6838,6946,7037,7137,7192,23692,23755,23885,24036,24120,24203,24262,24407,24485],[6400,6528,6577,6739,6839,6947,7038,7138,7193,23693,23756,23886,24037,24121,24204,24263,24408,24486],[6401,6529,6578,6740,6840,6948,7039,7139,7194,23694,23757,23887,23937,24122,24205,24264,24409,24487],[6402,6530,6579,6741,6841,6949,7040,7140,7195,23695,23758,23888,23938,24123,24206,24265,24410,24488],[6403,6531,6580,6742,6842,6950,7041,7141,7196,23696,23759,23889,23939,24124,24207,24266,24411,24489],[6404,6532,6581,6743,6843,6951,7042,7142,7197,23697,23760,23890,23940,24125,24208,24267,24412,24490],[6405,6533,6582,6744,6844,6952,7043,7143,7198,23698,23761,23891,23941,24126,24209,24268,24413,24491],[6406,6534,6583,6745,6845,6953,7044,7144,7199,23699,23762,23892,23942,24127,24210,24269,24414,24492],[6407,6535,6584,6746,6846,6954,7045,7145,7200,23700,23763,23893,23943,24128,24211,24270,24415,24493],[6408,6536,6585,6747,6847,6955,7046,7146,7201,23701,23764,23894,23944,24129,24212,24271,24416,24494],[6409,6537,6586,6748,6848,6956,7047,7147,7202,23702,23765,23895,23945,24130,24213,24272,24417,24495],[6410,6538,6587,6749,6849,6957,7048,7148,7203,23703,23766,23896,23946,24131,24214,24273,24418,24496],[6411,6539,6588,6750,6850,6958,7049,7149,7204,23704,23767,23897,23947,24132,24215,24274,24419,24497],[6412,6540,6589,6751,6851,6959,7050,7150,7205,23705,23768,23898,23948,24133,24216,24275,24420,24498],[6413,6541,6590,6752,6852,6960,7051,7151,7206,23706,23769,23899,23949,24134,24217,24276,24421,24499],[6414,6542,6591,6753,6853,6961,7052,7152,7207,23707,23770,23900,23950,24135,24218,24277,24422,24500],[6415,6543,6592,6754,6854,6962,7053,7153,7208,23708,23771,23901,23951,24136,24219,24278,24423,24501],[6416,6544,6593,6755,6855,6963,7054,7154,7209,23709,23772,23902,23952,24137,24220,24279,24424,24502],[6417,6545,6594,6756,6856,6964,7055,7155,7210,23710,23773,23903,23953,24138,24221,24280,24425,24503],[6418,6546,6595,6757,6857,6965,7056,7156,7211,23711,23774,23904,23954,24038,24222,24281,24426,24504],[6419,6547,6596,6758,6858,6966,7057,7157,7212,23712,23775,23905,23955,24039,24223,24282,24427,24505],[6420,6548,6597,6759,6859,6967,7058,7158,7213,23713,23776,23906,23956,24040,24224,24283,24428,24506],[6421,6549,6598,6760,6860,6968,7059,7159,7214,23714,23777,23907,23957,24041,24225,24284,24429,24507],[6422,6550,6599,6761,6861,6868,7060,7160,7215,23715,23778,23908,23958,24042,24226,24285,24430,24508],[6423,6551,6600,6762,6862,6869,7061,7161,7216,23716,23779,23909,23959,24043,24227,24286,24431,24509],[6424,6552,6601,6763,6863,6870,7062,7162,7217,23717,23780,23910,23960,24044,24228,24287,24432,24510],[6425,6553,6602,6764,6864,6871,7063,7163,7218,23718,23781,23911,23961,24045,24229,24288,24433,24511],[6426,6554,6603,6765,6865,6872,7064,7164,7219,23719,23782,23912,23962,24046,24230,24289,24434,24512],[6427,6555,6604,6766,6866,6873,7065,7165,7220,23720,23783,23913,23963,24047,24231,24290,24435,24513],[7325,7398,7490,7597,7758,7862,7915,8047,8116,24587,24714,24838,24853,25020,25111,25173,25348,25434],[7326,7399,7491,7598,7759,7863,7916,8048,8117,24588,24715,24839,24854,25021,25112,25174,25349,25435],[7327,7400,7492,7599,7760,7864,7917,8049,8118,24589,24716,24840,24855,25022,25113,25175,25350,25436],[7328,7401,7493,7600,7761,7865,7918,8050,8119,24590,24717,24841,24856,25023,25114,25176,25250,25437],[7329,7402,7494,7601,7762,7866,7919,8051,8120,24591,24718,24842,24857,25024,25115,25177,25251,25438],[7330,7403,7495,7602,7763,7867,7920,8052,8121,24592,24719,24843,24858,25025,25116,25178,25252,25439],[7331,7404,7496,7603,7764,7868,7921,8053,8122,24593,24720,24844,24859,25026,25117,25179,25253,25440],[7332,7405,7497,7604,7765,7869,7922,8054,8123,24594,24721,24845,24860,25027,25118,25180,25254,25441],[7333,7406,7498,7605,7766,7870,7923,8055,8124,24595,24722,24745,24861,25028,25119,25181,25255,25442],[7334,7407,7499,7606,7767,7871,7924,8056,8125,24596,24723,24746,24862,25029,25120,25182,25256,25443],[7335,7408,7500,7607,7768,7872,7925,8057,8126,24597,24724,24747,24863,25030,25121,25183,25257,25444],[7336,7409,7501,7608,7769,7873,7926,8058,8127,24598,24725,24748,24864,25031,25122,25184,25258,25445],[7337,7410,7502,7609,7770,7874,7927,8059,8128,24599,24726,24749,24865,25032,25123,25185,25259,25446],[7338,7411,7503,7610,7771,7875,7928,8060,8129,24600,24727,24750,24866,25033,25124,25186,25260,25447],[7339,7412,7504,7611,7772,7876,7929,8061,8130,24601,24728,24751,24867,25034,25125,25187,25261,25448],[7340,7413,7505,7612,7773,7877,7930,8062,8131,24602,24729,24752,24868,25035,25126,25188,25262,25449],[7341,7414,7506,7613,7774,7777,7931,8063,8132,24603,24730,24753,24869,25036,25127,25189,25263,25450],[7342,7415,7507,7614,7775,7778,7932,8064,8133,24604,24731,24754,24870,25037,25128,25190,25264,25451],[7343,7416,7508,7615,7776,7779,7933,8065,8134,24605,24732,24755,24871,25038,25129,25191,25265,25351],[7344,7417,7509,7616,7676,7780,7934,8066,8135,24606,24733,24756,24872,25039,25130,25192,25266,25352],[7345,7418,7510,7617,7677,7781,7935,8067,8136,24607,24734,24757,24873,25040,25131,25193,25267,25353],[7346,7419,7511,7618,7678,7782,7936,8068,8137,24608,24735,24758,24874,25041,25132,25194,25268,25354],[7347,7420,7512,7619,7679,7783,7937,8069,8138,24609,24736,24759,24875,25042,25133,25195,25269,25355],[7348,7421,7513,7620,7680,7784,7938,8070,8139,24610,24737,24760,24876,25043,25134,25196,25270,25356],[7349,7422,7514,7621,7681,7785,7939,8071,8140,24611,24738,24761,24877,25044,25135,25197,25271,25357],[7350,7423,7515,7622,7682,7786,7940,8072,8141,24612,24739,24762,24878,25045,25136,25198,25272,25358],[7351,7424,7516,7623,7683,7787,7941,8073,8142,24613,24740,24763,24879,25046,25137,25199,25273,25359],[7352,7425,7517,7624,7684,7788,7942,8074,8143,24614,24741,24764,24880,25047,25138,25200,25274,25360],[7353,7426,7518,7625,7685,7789,7943,8075,8144,24615,24742,24765,24881,24947,25139,25201,25275,25361],[7354,7427,7519,7626,7686,7790,7944,8076,8145,24616,24743,24766,24882,24948,25140,25202,25276,25362],[7355,7428,7520,7627,7687,7791,7945,8077,8146,24617,24744,24767,24883,24949,25141,25203,25277,25363],[7356,7429,7521,7628,7688,7792,7946,8078,8147,24618,24644,24768,24884,24950,25142,25204,25278,25364],[7357,7430,7522,7629,7689,7793,7947,8079,8148,24619,24645,24769,24885,24951,25143,25205,25279,25365],[7358,7431,7523,7630,7690,7794,7948,7979,8149,24620,24646,24770,24886,24952,25144,25206,25280,25366],[7359,7432,7524,7631,7691,7795,7949,7980,8150,24621,24647,24771,24887,24953,25145,25207,25281,25367],[7360,7433,7525,7632,7692,7796,7950,7981,8151,24622,24648,24772,24888,24954,25146,25208,25282,25368],[7361,7434,7526,7633,7693,7797,7951,7982,8152,24623,24649,24773,24889,24955,25147,25209,25283,25369],[7362,7435,7527,7634,7694,7798,7952,7983,8153,24624,24650,24774,24890,24956,25148,25210,25284,25370],[7363,7436,7528,7635,7695,7799,7953,7984,8154,24625,24651,24775,24891,24957,25048,25211,25285,25371],[7364,7437,7529,7636,7696,7800,7954,7985,8155,24626,24652,24776,24892,24958,25049,25212,25286,25372],[7365,7438,7530,7637,7697,7801,7955,7986,8156,24627,24653,24777,24893,24959,25050,25213,25287,25373],[7366,7439,7531,7638,7698,7802,7956,7987,8157,24628,24654,24778,24894,24960,25051,25214,25288,25374],[7367,7440,7532,7639,7699,7803,7957,7988,8158,24629,24655,24779,24895,24961,25052,25215,25289,25375],[7368,7441,7533,7640,7700,7804,7958,7989,8159,24630,24656,24780,24896,24962,25053,25216,25290,25376],[7369,7442,7534,7641,7701,7805,7959,7990,8160,24631,24657,24781,24897,24963,25054,25217,25291,25377],[7370,7443,7535,7642,7702,7806,7960,7991,8161,24632,24658,24782,24898,24964,25055,25218,25292,25378],[7371,7444,7536,7643,7703,7807,7961,7992,8162,24633,24659,24783,24899,24965,25056,25219,25293,25379],[7372,7445,7537,7644,7704,7808,7962,7993,8163,24634,24660,24784,24900,24966,25057,25220,25294,25380],[7272,7446,7538,7645,7705,7809,7963,7994,8164,24635,24661,24785,24901,24967,25058,25221,25295,25381],[7273,7447,7539,7646,7706,7810,7964,7995,8165,24636,24662,24786,24902,24968,25059,25222,25296,25382],[7274,7448,7540,7647,7707,7811,7965,7996,8166,24637,24663,24787,24903,24969,25060,25223,25297,25383],[7275,7449,7541,7648,7708,7812,7966,7997,8167,24638,24664,24788,24904,24970,25061,25224,25298,25384],[7276,7450,7542,7649,7709,7813,7967,7998,8168,24639,24665,24789,24905,24971,25062,25225,25299,25385],[7277,7451,7543,7650,7710,7814,7968,7999,8169,24640,24666,24790,24906,24972,25063,25226,25300,25386],[7278,7452,7544,7651,7711,7815,7969,8000,8170,24641,24667,24791,24907,24973,25064,25227,25301,25387],[7279,7453,7545,7652,7712,7816,7970,8001,8171,24642,24668,24792,24908,24974,25065,25228,25302,25388],[7280,7454,7546,7653,7713,7817,7971,8002,8172,24643,24669,24793,24909,24975,25066,25229,25303,25389],[7281,7455,7547,7654,7714,7818,7972,8003,8173,24543,24670,24794,24910,24976,25067,25230,25304,25390],[7282,7456,7548,7655,7715,7819,7973,8004,8174,24544,24671,24795,24911,24977,25068,25231,25305,25391],[7283,7457,7549,7656,7716,7820,7974,8005,8175,24545,24672,24796,24912,24978,25069,25232,25306,25392],[7284,7458,7550,7657,7717,7821,7975,8006,8176,24546,24673,24797,24913,24979,25070,25233,25307,25393],[7285,7459,7551,7658,7718,7822,7976,8007,8177,24547,24674,24798,24914,24980,25071,25234,25308,25394],[7286,7460,7552,7659,7719,7823,7977,8008,8178,24548,24675,24799,24915,24981,25072,25235,25309,25395],[7287,7461,7553,7660,7720,7824,7978,8009,8179,24549,24676,24800,24916,24982,25073,25236,25310,25396],[7288,7462,7554,7661,7721,7825,7878,8010,8180,24550,24677,24801,24917,24983,25074,25237,25311,25397],[7289,7463,7555,7662,7722,7826,7879,8011,8080,24551,24678,24802,24918,24984,25075,25238,25312,25398],[7290,7464,7556,7663,7723,7827,7880,8012,8081,24552,24679,24803,24919,24985,25076,25239,25313,25399],[7291,7465,7557,7664,7724,7828,7881,8013,8082,24553,24680,24804,24920,24986,25077,25240,25314,25400],[7292,7466,7558,7665,7725,7829,7882,8014,8083,24554,24681,24805,24921,24987,25078,25241,25315,25401],[7293,7467,7559,7666,7726,7830,7883,8015,8084,24555,24682,24806,24922,24988,25079,25242,25316,25402],[7294,7468,7560,7667,7727,7831,7884,8016,8085,24556,24683,24807,24923,24989,25080,25243,25317,25403],[7295,7469,7561,7668,7728,7832,7885,8017,8086,24557,24684,24808,24924,24990,25081,25244,25318,25404],[7296,7470,7562,7669,7729,7833,7886,8018,8087,24558,24685,24809,24925,24991,25082,25245,25319,25405],[7297,7471,7563,7670,7730,7834,7887,8019,8088,24559,24686,24810,24926,24992,25083,25246,25320,25406],[7298,7472,7564,7671,7731,7835,7888,8020,8089,24560,24687,24811,24927,24993,25084,25247,25321,25407],[7299,7473,7565,7672,7732,7836,7889,8021,8090,24561,24688,24812,24928,24994,25085,25248,25322,25408],[7300,7373,7566,7673,7733,7837,7890,8022,8091,24562,24689,24813,24929,24995,25086,25249,25323,25409],[7301,7374,7567,7674,7734,7838,7891,8023,8092,24563,24690,24814,24930,24996,25087,25149,25324,25410],[7302,7375,7568,7675,7735,7839,7892,8024,8093,24564,24691,24815,24931,24997,25088,25150,25325,25411],[7303,7376,7569,7575,7736,7840,7893,8025,8094,24565,24692,24816,24932,24998,25089,25151,25326,25412],[7304,7377,7570,7576,7737,7841,7894,8026,8095,24566,24693,24817,24933,24999,25090,25152,25327,25413],[7305,7378,7571,7577,7738,7842,7895,8027,8096,24567,24694,24818,24934,25000,25091,25153,25328,25414],[7306,7379,7572,7578,7739,7843,7896,8028,8097,24568,24695,24819,24935,25001,25092,25154,25329,25415],[7307,7380,7573,7579,7740,7844,7897,8029,8098,24569,24696,24820,24936,25002,25093,25155,25330,25416],[7308,7381,7574,7580,7741,7845,7898,8030,8099,24570,24697,24821,24937,25003,25094,25156,25331,25417],[7309,7382,7474,7581,7742,7846,7899,8031,8100,24571,24698,24822,24938,25004,25095,25157,25332,25418],[7310,7383,7475,7582,7743,7847,7900,8032,8101,24572,24699,24823,24939,25005,25096,25158,25333,25419],[7311,7384,7476,7583,7744,7848,7901,8033,8102,24573,24700,24824,24940,25006,25097,25159,25334,25420],[7312,7385,7477,7584,7745,7849,7902,8034,8103,24574,24701,24825,24941,25007,25098,25160,25335,25421],[7313,7386,7478,7585,7746,7850,7903,8035,8104,24575,24702,24826,24942,25008,25099,25161,25336,25422],[7314,7387,7479,7586,7747,7851,7904,8036,8105,24576,24703,24827,24943,25009,25100,25162,25337,25423],[7315,7388,7480,7587,7748,7852,7905,8037,8106,24577,24704,24828,24944,25010,25101,25163,25338,25424],[7316,7389,7481,7588,7749,7853,7906,8038,8107,24578,24705,24829,24945,25011,25102,25164,25339,25425],[7317,7390,7482,7589,7750,7854,7907,8039,8108,24579,24706,24830,24946,25012,25103,25165,25340,25426],[7318,7391,7483,7590,7751,7855,7908,8040,8109,24580,24707,24831,24846,25013,25104,25166,25341,25427],[7319,7392,7484,7591,7752,7856,7909,8041,8110,24581,24708,24832,24847,25014,25105,25167,25342,25428],[7320,7393,7485,7592,7753,7857,7910,8042,8111,24582,24709,24833,24848,25015,25106,25168,25343,25429],[7321,7394,7486,7593,7754,7858,7911,8043,8112,24583,24710,24834,24849,25016,25107,25169,25344,25430],[7322,7395,7487,7594,7755,7859,7912,8044,8113,24584,24711,24835,24850,25017,25108,25170,25345,25431],[7323,7396,7488,7595,7756,7860,7913,8045,8114,24585,24712,24836,24851,25018,25109,25171,25346,25432],[7324,7397,7489,7596,7757,7861,7914,8046,8115,24586,24713,24837,24852,25019,25110,25172,25347,25433],[8222,8341,8476,8528,8649,8749,8865,8928,9011,25453,25644,25661,25843,25891,25990,26156,26159,26354],[8223,8342,8477,8529,8650,8750,8866,8929,9012,25454,25645,25662,25844,25892,25991,26157,26160,26355],[8224,8343,8478,8530,8651,8751,8867,8930,9013,25455,25646,25663,25845,25893,25992,26158,26161,26356],[8225,8344,8479,8531,8652,8752,8868,8931,9014,25456,25647,25664,25846,25894,25993,26058,26162,26357],[8226,8345,8480,8532,8653,8753,8869,8932,9015,25457,25648,25665,25847,25895,25994,26059,26163,26358],[8227,8346,8481,8533,8654,8754,8870,8933,9016,25458,25649,25666,25848,25896,25995,26060,26164,26359],[8228,8347,8482,8534,8655,8755,8871,8934,9017,25459,25650,25667,25849,25897,25996,26061,26165,26360],[8229,8348,8483,8535,8656,8756,8872,8935,9018,25460,25651,25668,25850,25898,25997,26062,26166,26260],[8230,8349,8383,8536,8657,8757,8873,8936,9019,25461,25652,25669,25851,25899,25998,26063,26167,26261],[8231,8350,8384,8537,8658,8758,8874,8937,9020,25462,25653,25670,25852,25900,25999,26064,26168,26262],[8232,8351,8385,8538,8659,8759,8875,8938,9021,25463,25553,25671,25853,25901,26000,26065,26169,26263],[8233,8352,8386,8539,8660,8760,8876,8939,9022,25464,25554,25672,25854,25902,26001,26066,26170,26264],[8234,8353,8387,8540,8661,8761,8877,8940,9023,25465,25555,25673,25855,25903,26002,26067,26171,26265],[8235,8354,8388,8541,8662,8762,8878,8941,9024,25466,25556,25674,25755,25904,26003,26068,26172,26266],[8236,8355,8389,8542,8663,8763,8879,8942,9025,25467,25557,25675,25756,25905,26004,26069,26173,26267],[8237,8356,8390,8543,8664,8764,8880,8943,9026,25468,25558,25676,25757,25906,26005,26070,26174,26268],[8238,8357,8391,8544,8665,8765,8881,8944,9027,25469,25559,25677,25758,25907,26006,26071,26175,26269],[8239,8358,8392,8545,8666,8766,8882,8945,9028,25470,25560,25678,25759,25908,26007,26072,26176,26270],[8240,8359,8393,8546,8667,8767,8883,8946,9029,25471,25561,25679,25760,25909,26008,26073,26177,26271],[8241,8360,8394,8547,8668,8768,8884,8947,9030,25472,25562,25680,25761,25910,26009,26074,26178,26272],[8242,8361,8395,8548,8669,8769,8885,8948,9031,25473,25563,25681,25762,25911,26010,26075,26179,26273],[8243,8362,8396,8549,8670,8770,8886,8949,9032,25474,25564,25682,25763,25912,26011,26076,26180,26274],[8244,8363,8397,8550,8671,8771,8887,8950,9033,25475,25565,25683,25764,25913,26012,26077,26181,26275],[8245,8364,8398,8551,8672,8772,8787,8951,9034,25476,25566,25684,25765,25914,26013,26078,26182,26276],[8246,8365,8399,8552,8673,8773,8788,8952,9035,25477,25567,25685,25766,25915,26014,26079,26183,26277],[8247,8366,8400,8553,8674,8774,8789,8953,9036,25478,25568,25686,25767,25916,26015,26080,26184,26278],[8248,8367,8401,8554,8675,8775,8790,8954,9037,25479,25569,25687,25768,25917,26016,26081,26185,26279],[8249,8368,8402,8555,8676,8776,8791,8955,9038,25480,25570,25688,25769,25918,26017,26082,26186,26280],[8250,8369,8403,8556,8677,8777,8792,8956,9039,25481,25571,25689,25770,25919,26018,26083,26187,26281],[8251,8370,8404,8557,8678,8778,8793,8957,9040,25482,25572,25690,25771,25920,26019,26084,26188,26282],[8252,8371,8405,8558,8679,8779,8794,8958,9041,25483,25573,25691,25772,25921,26020,26085,26189,26283],[8253,8372,8406,8559,8680,8780,8795,8959,9042,25484,25574,25692,25773,25922,26021,26086,26190,26284],[8254,8373,8407,8560,8681,8781,8796,8960,9043,25485,25575,25693,25774,25923,26022,26087,26191,26285],[8255,8374,8408,8561,8682,8782,8797,8961,9044,25486,25576,25694,25775,25924,26023,26088,26192,26286],[8256,8375,8409,8562,8683,8783,8798,8962,9045,25487,25577,25695,25776,25925,26024,26089,26193,26287],[8257,8376,8410,8563,8684,8784,8799,8963,9046,25488,25578,25696,25777,25926,26025,26090,26194,26288],[8258,8377,8411,8564,8685,8785,8800,8964,9047,25489,25579,25697,25778,25927,26026,26091,26195,26289],[8259,8378,8412,8565,8585,8786,8801,8965,9048,25490,25580,25698,25779,25928,26027,26092,26196,26290],[8260,8379,8413,8566,8586,8686,8802,8966,9049,25491,25581,25699,25780,25929,26028,26093,26197,26291],[8261,8380,8414,8567,8587,8687,8803,8967,9050,25492,25582,25700,25781,25930,26029,26094,26198,26292],[8262,8381,8415,8568,8588,8688,8804,8968,9051,25493,25583,25701,25782,25931,26030,26095,26199,26293],[8263,8382,8416,8569,8589,8689,8805,8969,9052,25494,25584,25702,25783,25932,26031,26096,26200,26294],[8264,8282,8417,8570,8590,8690,8806,8970,9053,25495,25585,25703,25784,25933,26032,26097,26201,26295],[8265,8283,8418,8571,8591,8691,8807,8971,9054,25496,25586,25704,25785,25934,26033,26098,26202,26296],[8266,8284,8419,8572,8592,8692,8808,8972,9055,25497,25587,25705,25786,25935,26034,26099,26203,26297],[8267,8285,8420,8573,8593,8693,8809,8973,9056,25498,25588,25706,25787,25936,26035,26100,26204,26298],[8268,8286,8421,8574,8594,8694,8810,8974,9057,25499,25589,25707,25788,25937,26036,26101,26205,26299],[8269,8287,8422,8575,8595,8695,8811,8975,9058,25500,25590,25708,25789,25938,26037,26102,26206,26300],[8270,8288,8423,8576,8596,8696,8812,8976,9059,25501,25591,25709,25790,25939,26038,26103,26207,26301],[8271,8289,8424,8577,8597,8697,8813,8977,9060,25502,25592,25710,25791,25940,26039,26104,26208,26302],[8272,8290,8425,8578,8598,8698,8814,8978,9061,25503,25593,25711,25792,25941,26040,26105,26209,26303],[8273,8291,8426,8579,8599,8699,8815,8979,9062,25504,25594,25712,25793,25942,26041,26106,26210,26304],[8274,8292,8427,8580,8600,8700,8816,8980,9063,25505,25595,25713,25794,25943,26042,26107,26211,26305],[8275,8293,8428,8581,8601,8701,8817,8981,9064,25506,25596,25714,25795,25944,26043,26108,26212,26306],[8276,8294,8429,8582,8602,8702,8818,8982,9065,25507,25597,25715,25796,25945,26044,26109,26213,26307],[8277,8295,8430,8583,8603,8703,8819,8983,9066,25508,25598,25716,25797,25946,26045,26110,26214,26308],[8278,8296,8431,8584,8604,8704,8820,8984,9067,25509,25599,25717,25798,25947,26046,26111,26215,26309],[8279,8297,8432,8484,8605,8705,8821,8985,9068,25510,25600,25718,25799,25948,26047,26112,26216,26310],[8280,8298,8433,8485,8606,8706,8822,8986,9069,25511,25601,25719,25800,25949,26048,26113,26217,26311],[8281,8299,8434,8486,8607,8707,8823,8987,9070,25512,25602,25720,25801,25950,26049,26114,26218,26312],[8181,8300,8435,8487,8608,8708,8824,8988,9071,25513,25603,25721,25802,25951,26050,26115,26219,26313],[8182,8301,8436,8488,8609,8709,8825,8888,9072,25514,25604,25722,25803,25952,26051,26116,26220,26314],[8183,8302,8437,8489,8610,8710,8826,8889,9073,25515,25605,25723,25804,25953,26052,26117,26221,26315],[8184,8303,8438,8490,8611,8711,8827,8890,9074,25516,25606,25724,25805,25954,26053,26118,26222,26316],[8185,8304,8439,8491,8612,8712,8828,8891,9075,25517,25607,25725,25806,25955,26054,26119,26223,26317],[8186,8305,8440,8492,8613,8713,8829,8892,9076,25518,25608,25726,25807,25956,26055,26120,26224,26318],[8187,8306,8441,8493,8614,8714,8830,8893,9077,25519,25609,25727,25808,25856,26056,26121,26225,26319],[8188,8307,8442,8494,8615,8715,8831,8894,9078,25520,25610,25728,25809,25857,26057,26122,26226,26320],[8189,8308,8443,8495,8616,8716,8832,8895,9079,25521,25611,25729,25810,25858,25957,26123,26227,26321],[8190,8309,8444,8496,8617,8717,8833,8896,9080,25522,25612,25730,25811,25859,25958,26124,26228,26322],[8191,8310,8445,8497,8618,8718,8834,8897,9081,25523,25613,25731,25812,25860,25959,26125,26229,26323],[8192,8311,8446,8498,8619,8719,8835,8898,9082,25524,25614,25732,25813,25861,25960,26126,26230,26324],[8193,8312,8447,8499,8620,8720,8836,8899,9083,25525,25615,25733,25814,25862,25961,26127,26231,26325],[8194,8313,8448,8500,8621,8721,8837,8900,9084,25526,25616,25734,25815,25863,25962,26128,26232,26326],[8195,8314,8449,8501,8622,8722,8838,8901,9085,25527,25617,25735,25816,25864,25963,26129,26233,26327],[8196,8315,8450,8502,8623,8723,8839,8902,9086,25528,25618,25736,25817,25865,25964,26130,26234,26328],[8197,8316,8451,8503,8624,8724,8840,8903,9087,25529,25619,25737,25818,25866,25965,26131,26235,26329],[8198,8317,8452,8504,8625,8725,8841,8904,9088,25530,25620,25738,25819,25867,25966,26132,26236,26330],[8199,8318,8453,8505,8626,8726,8842,8905,9089,25531,25621,25739,25820,25868,25967,26133,26237,26331],[8200,8319,8454,8506,8627,8727,8843,8906,8989,25532,25622,25740,25821,25869,25968,26134,26238,26332],[8201,8320,8455,8507,8628,8728,8844,8907,8990,25533,25623,25741,25822,25870,25969,26135,26239,26333],[8202,8321,8456,8508,8629,8729,8845,8908,8991,25534,25624,25742,25823,25871,25970,26136,26240,26334],[8203,8322,8457,8509,8630,8730,8846,8909,8992,25535,25625,25743,25824,25872,25971,26137,26241,26335],[8204,8323,8458,8510,8631,8731,8847,8910,8993,25536,25626,25744,25825,25873,25972,26138,26242,26336],[8205,8324,8459,8511,8632,8732,8848,8911,8994,25537,25627,25745,25826,25874,25973,26139,26243,26337],[8206,8325,8460,8512,8633,8733,8849,8912,8995,25538,25628,25746,25827,25875,25974,26140,26244,26338],[8207,8326,8461,8513,8634,8734,8850,8913,8996,25539,25629,25747,25828,25876,25975,26141,26245,26339],[8208,8327,8462,8514,8635,8735,8851,8914,8997,25540,25630,25748,25829,25877,25976,26142,26246,26340],[8209,8328,8463,8515,8636,8736,8852,8915,8998,25541,25631,25749,25830,25878,25977,26143,26247,26341],[8210,8329,8464,8516,8637,8737,8853,8916,8999,25542,25632,25750,25831,25879,25978,26144,26248,26342],[8211,8330,8465,8517,8638,8738,8854,8917,9000,25543,25633,25751,25832,25880,25979,26145,26249,26343],[8212,8331,8466,8518,8639,8739,8855,8918,9001,25544,25634,25752,25833,25881,25980,26146,26250,26344],[8213,8332,8467,8519,8640,8740,8856,8919,9002,25545,25635,25753,25834,25882,25981,26147,26251,26345],[8214,8333,8468,8520,8641,8741,8857,8920,9003,25546,25636,25754,25835,25883,25982,26148,26252,26346],[8215,8334,8469,8521,8642,8742,8858,8921,9004,25547,25637,25654,25836,25884,25983,26149,26253,26347],[8216,8335,8470,8522,8643,8743,8859,8922,9005,25548,25638,25655,25837,25885,25984,26150,26254,26348],[8217,8336,8471,8523,8644,8744,8860,8923,9006,25549,25639,25656,25838,25886,25985,26151,26255,26349],[8218,8337,8472,8524,8645,8745,8861,8924,9007,25550,25640,25657,25839,25887,25986,26152,26256,26350],[8219,8338,8473,8525,8646,8746,8862,8925,9008,25551,25641,25658,25840,25888,25987,26153,26257,26351],[8220,8339,8474,8526,8647,8747,8863,8926,9009,25552,25642,25659,25841,25889,25988,26154,26258,26352],[8221,8340,8475,8527,8648,8748,8864,8927,9010,25452,25643,25660,25842,25890,25989,26155,26259,26353],[9119,9284,9361,9459,9540,9636,9714,9809,9906,26420,26473,26585,26732,26863,26869,27038,27071,27173],[9120,9285,9362,9460,9541,9637,9715,9810,9907,26421,26474,26586,26733,26864,26870,27039,27072,27174],[9121,9286,9363,9461,9542,9638,9716,9811,9908,26422,26475,26587,26734,26865,26871,27040,27073,27175],[9122,9287,9364,9462,9543,9639,9717,9812,9909,26423,26476,26588,26735,26765,26872,27041,27074,27176],[9123,9288,9365,9463,9544,9640,9718,9813,9910,26424,26477,26589,26736,26766,26873,27042,27075,27177],[9124,9289,9366,9464,9545,9641,9719,9814,9911,26425,26478,26590,26737,26767,26874,27043,27076,27178],[9125,9290,9367,9465,9546,9642,9720,9815,9912,26426,26479,26591,26738,26768,26875,27044,27077,27179],[9126,9291,9368,9466,9547,9643,9721,9816,9913,26427,26480,26592,26739,26769,26876,27045,27078,27180],[9127,9191,9369,9467,9548,9644,9722,9817,9914,26428,26481,26593,26740,26770,26877,27046,27079,27181],[9128,9192,9370,9468,9549,9645,9723,9818,9915,26429,26482,26594,26741,26771,26878,27047,27080,27182],[9129,9193,9371,9469,9550,9646,9724,9819,9916,26430,26483,26595,26742,26772,26879,27048,27081,27183],[9130,9194,9372,9470,9551,9647,9725,9820,9917,26431,26484,26596,26743,26773,26880,27049,27082,27184],[9131,9195,9373,9471,9552,9648,9726,9821,9918,26432,26485,26597,26744,26774,26881,27050,27083,27185],[9132,9196,9374,9472,9553,9649,9727,9822,9919,26433,26486,26598,26745,26775,26882,27051,27084,27186],[9133,9197,9375,9473,9554,9650,9728,9823,9920,26434,26487,26599,26746,26776,26883,27052,27085,27187],[9134,9198,9376,9474,9555,9651,9729,9824,9921,26435,26488,26600,26747,26777,26884,27053,27086,27188],[9135,9199,9377,9475,9556,9652,9730,9825,9922,26436,26489,26601,26748,26778,26885,27054,27087,27189],[9136,9200,9378,9476,9557,9653,9731,9826,9923,26437,26490,26602,26749,26779,26886,27055,27088,27190],[9137,9201,9379,9477,9558,9654,9732,9827,9924,26438,26491,26603,26750,26780,26887,27056,27089,27191],[9138,9202,9380,9478,9559,9655,9733,9828,9925,26439,26492,26604,26751,26781,26888,27057,27090,27192],[9139,9203,9381,9479,9560,9656,9734,9829,9926,26440,26493,26605,26752,26782,26889,27058,27091,27193],[9140,9204,9382,9480,9561,9657,9735,9830,9927,26441,26494,26606,26753,26783,26890,27059,27092,27194],[9141,9205,9383,9481,9562,9658,9736,9831,9928,26442,26495,26607,26754,26784,26891,27060,27093,27195],[9142,9206,9384,9482,9563,9659,9737,9832,9929,26443,26496,26608,26755,26785,26892,27061,27094,27196],[9143,9207,9385,9483,9564,9660,9738,9833,9930,26444,26497,26609,26756,26786,26893,27062,27095,27197],[9144,9208,9386,9484,9565,9661,9739,9834,9931,26445,26498,26610,26757,26787,26894,27063,27096,27198],[9145,9209,9387,9485,9566,9662,9740,9835,9932,26446,26499,26611,26758,26788,26895,27064,27097,27199],[9146,9210,9388,9486,9567,9663,9741,9836,9933,26447,26500,26612,26759,26789,26896,27065,27098,27200],[9147,9211,9389,9487,9568,9664,9742,9837,9934,26448,26501,26613,26760,26790,26897,27066,27099,27201],[9148,9212,9390,9488,9569,9665,9743,9838,9935,26449,26502,26614,26761,26791,26898,27067,27100,27202],[9149,9213,9391,9489,9570,9666,9744,9839,9936,26450,26503,26615,26762,26792,26899,26967,27101,27203],[9150,9214,9392,9490,9571,9667,9745,9840,9937,26451,26504,26616,26763,26793,26900,26968,27102,27204],[9151,9215,9292,9491,9572,9668,9746,9841,9938,26452,26505,26617,26764,26794,26901,26969,27103,27205],[9152,9216,9293,9492,9573,9669,9747,9842,9939,26453,26506,26618,26664,26795,26902,26970,27104,27206],[9153,9217,9294,9493,9574,9670,9748,9843,9940,26454,26507,26619,26665,26796,26903,26971,27105,27207],[9154,9218,9295,9393,9575,9671,9749,9844,9941,26455,26508,26620,26666,26797,26904,26972,27106,27208],[9155,9219,9296,9394,9576,9672,9750,9845,9942,26456,26509,26621,26667,26798,26905,26973,27107,27209],[9156,9220,9297,9395,9577,9673,9751,9846,9943,26457,26510,26622,26668,26799,26906,26974,27108,27210],[9157,9221,9298,9396,9578,9674,9752,9847,9944,26458,26511,26623,26669,26800,26907,26975,27109,27211],[9158,9222,9299,9397,9579,9675,9753,9848,9945,26459,26512,26624,26670,26801,26908,26976,27110,27212],[9159,9223,9300,9398,9580,9676,9754,9849,9946,26460,26513,26625,26671,26802,26909,26977,27111,27213],[9160,9224,9301,9399,9581,9677,9755,9850,9947,26461,26514,26626,26672,26803,26910,26978,27112,27214],[9161,9225,9302,9400,9582,9678,9756,9851,9948,26361,26515,26627,26673,26804,26911,26979,27113,27215],[9162,9226,9303,9401,9583,9679,9757,9852,9949,26362,26516,26628,26674,26805,26912,26980,27114,27216],[9163,9227,9304,9402,9584,9680,9758,9853,9950,26363,26517,26629,26675,26806,26913,26981,27115,27217],[9164,9228,9305,9403,9585,9681,9759,9854,9951,26364,26518,26630,26676,26807,26914,26982,27116,27218],[9165,9229,9306,9404,9586,9682,9760,9855,9952,26365,26519,26631,26677,26808,26915,26983,27117,27219],[9166,9230,9307,9405,9587,9683,9761,9856,9953,26366,26520,26632,26678,26809,26916,26984,27118,27220],[9167,9231,9308,9406,9588,9684,9762,9857,9954,26367,26521,26633,26679,26810,26917,26985,27119,27221],[9168,9232,9309,9407,9589,9685,9763,9858,9955,26368,26522,26634,26680,26811,26918,26986,27120,27222],[9169,9233,9310,9408,9590,9686,9764,9859,9956,26369,26523,26635,26681,26812,26919,26987,27121,27223],[9170,9234,9311,9409,9591,9687,9765,9860,9957,26370,26524,26636,26682,26813,26920,26988,27122,27224],[9171,9235,9312,9410,9592,9688,9766,9861,9958,26371,26525,26637,26683,26814,26921,26989,27123,27225],[9172,9236,9313,9411,9593,9689,9767,9862,9959,26372,26526,26638,26684,26815,26922,26990,27124,27226],[9173,9237,9314,9412,9594,9690,9768,9863,9960,26373,26527,26639,26685,26816,26923,26991,27125,27227],[9174,9238,9315,9413,9494,9691,9769,9864,9961,26374,26528,26640,26686,26817,26924,26992,27126,27228],[9175,9239,9316,9414,9495,9692,9770,9865,9962,26375,26529,26641,26687,26818,26925,26993,27127,27229],[9176,9240,9317,9415,9496,9693,9771,9866,9963,26376,26530,26642,26688,26819,26926,26994,27128,27230],[9177,9241,9318,9416,9497,9694,9772,9867,9964,26377,26531,26643,26689,26820,26927,26995,27129,27231],[9178,9242,9319,9417,9498,9695,9773,9868,9965,26378,26532,26644,26690,26821,26928,26996,27130,27232],[9179,9243,9320,9418,9499,9595,9774,9869,9966,26379,26533,26645,26691,26822,26929,26997,27131,27233],[9180,9244,9321,9419,9500,9596,9775,9870,9967,26380,26534,26646,26692,26823,26930,26998,27132,27234],[9181,9245,9322,9420,9501,9597,9776,9871,9968,26381,26535,26647,26693,26824,26931,26999,27133,27235],[9182,9246,9323,9421,9502,9598,9777,9872,9969,26382,26536,26648,26694,26825,26932,27000,27134,27236],[9183,9247,9324,9422,9503,9599,9778,9873,9970,26383,26537,26649,26695,26826,26933,27001,27135,27237],[9184,9248,9325,9423,9504,9600,9779,9874,9971,26384,26538,26650,26696,26827,26934,27002,27136,27238],[9185,9249,9326,9424,9505,9601,9780,9875,9972,26385,26539,26651,26697,26828,26935,27003,27137,27239],[9186,9250,9327,9425,9506,9602,9781,9876,9973,26386,26540,26652,26698,26829,26936,27004,27138,27240],[9187,9251,9328,9426,9507,9603,9782,9877,9974,26387,26541,26653,26699,26830,26937,27005,27139,27241],[9188,9252,9329,9427,9508,9604,9783,9878,9975,26388,26542,26654,26700,26831,26938,27006,27140,27242],[9189,9253,9330,9428,9509,9605,9784,9879,9976,26389,26543,26655,26701,26832,26939,27007,27141,27243],[9190,9254,9331,9429,9510,9606,9785,9880,9977,26390,26544,26656,26702,26833,26940,27008,27142,27244],[9090,9255,9332,9430,9511,9607,9786,9881,9978,26391,26545,26657,26703,26834,26941,27009,27143,27245],[9091,9256,9333,9431,9512,9608,9787,9882,9979,26392,26546,26658,26704,26835,26942,27010,27144,27246],[9092,9257,9334,9432,9513,9609,9788,9883,9980,26393,26547,26659,26705,26836,26943,27011,27145,27247],[9093,9258,9335,9433,9514,9610,9789,9884,9981,26394,26548,26660,26706,26837,26944,27012,27146,27248],[9094,9259,9336,9434,9515,9611,9790,9885,9982,26395,26549,26661,26707,26838,26945,27013,27147,27249],[9095,9260,9337,9435,9516,9612,9791,9886,9983,26396,26550,26662,26708,26839,26946,27014,27148,27250],[9096,9261,9338,9436,9517,9613,9792,9887,9984,26397,26551,26663,26709,26840,26947,27015,27149,27251],[9097,9262,9339,9437,9518,9614,9793,9888,9985,26398,26552,26563,26710,26841,26948,27016,27150,27252],[9098,9263,9340,9438,9519,9615,9794,9889,9986,26399,26553,26564,26711,26842,26949,27017,27151,27253],[9099,9264,9341,9439,9520,9616,9795,9890,9987,26400,26554,26565,26712,26843,26950,27018,27152,27254],[9100,9265,9342,9440,9521,9617,9796,9891,9988,26401,26555,26566,26713,26844,26951,27019,27153,27255],[9101,9266,9343,9441,9522,9618,9696,9892,9989,26402,26556,26567,26714,26845,26952,27020,27154,27256],[9102,9267,9344,9442,9523,9619,9697,9893,9990,26403,26557,26568,26715,26846,26953,27021,27155,27257],[9103,9268,9345,9443,9524,9620,9698,9894,9991,26404,26558,26569,26716,26847,26954,27022,27156,27258],[9104,9269,9346,9444,9525,9621,9699,9895,9992,26405,26559,26570,26717,26848,26955,27023,27157,27259],[9105,9270,9347,9445,9526,9622,9700,9896,9993,26406,26560,26571,26718,26849,26956,27024,27158,27260],[9106,9271,9348,9446,9527,9623,9701,9897,9994,26407,26561,26572,26719,26850,26957,27025,27159,27261],[9107,9272,9349,9447,9528,9624,9702,9797,9995,26408,26562,26573,26720,26851,26958,27026,27160,27262],[9108,9273,9350,9448,9529,9625,9703,9798,9996,26409,26462,26574,26721,26852,26959,27027,27161,27263],[9109,9274,9351,9449,9530,9626,9704,9799,9997,26410,26463,26575,26722,26853,26960,27028,27162,27264],[9110,9275,9352,9450,9531,9627,9705,9800,9998,26411,26464,26576,26723,26854,26961,27029,27163,27265],[9111,9276,9353,9451,9532,9628,9706,9801,9898,26412,26465,26577,26724,26855,26962,27030,27164,27266],[9112,9277,9354,9452,9533,9629,9707,9802,9899,26413,26466,26578,26725,26856,26963,27031,27165,27267],[9113,9278,9355,9453,9534,9630,9708,9803,9900,26414,26467,26579,26726,26857,26964,27032,27166,27268],[9114,9279,9356,9454,9535,9631,9709,9804,9901,26415,26468,26580,26727,26858,26965,27033,27167,27269],[9115,9280,9357,9455,9536,9632,9710,9805,9902,26416,26469,26581,26728,26859,26966,27034,27168,27169],[9116,9281,9358,9456,9537,9633,9711,9806,9903,26417,26470,26582,26729,26860,26866,27035,27068,27170],[9117,9282,9359,9457,9538,9634,9712,9807,9904,26418,26471,26583,26730,26861,26867,27036,27069,27171],[9118,9283,9360,9458,9539,9635,9713,9808,9905,26419,26472,26584,26731,26862,26868,27037,27070,27172],[10016,10126,10246,10390,10431,10523,10664,10791,10902,27286,27403,27509,27621,27734,27849,27920,27983,28093],[10017,10127,10247,10391,10432,10524,10665,10792,10903,27287,27404,27510,27622,27735,27850,27921,27984,28094],[10018,10128,10248,10392,10433,10525,10666,10793,10904,27288,27405,27511,27623,27736,27851,27922,27985,28095],[10019,10129,10249,10393,10434,10526,10667,10794,10905,27289,27406,27512,27624,27737,27852,27923,27986,28096],[10020,10130,10250,10394,10435,10527,10668,10795,10906,27290,27407,27513,27625,27738,27853,27924,27987,28097],[10021,10131,10251,10395,10436,10528,10669,10796,10907,27291,27408,27514,27626,27739,27854,27925,27988,28098],[10022,10132,10252,10396,10437,10529,10670,10797,10807,27292,27409,27515,27627,27740,27855,27926,27989,28099],[10023,10133,10253,10397,10438,10530,10671,10798,10808,27293,27410,27516,27628,27741,27856,27927,27990,28100],[10024,10134,10254,10398,10439,10531,10672,10799,10809,27294,27411,27517,27629,27742,27857,27928,27991,28101],[10025,10135,10255,10399,10440,10532,10673,10800,10810,27295,27412,27518,27630,27743,27858,27929,27992,28102],[10026,10136,10256,10400,10441,10533,10674,10801,10811,27296,27413,27519,27631,27744,27859,27930,27993,28103],[10027,10137,10257,10401,10442,10534,10675,10802,10812,27297,27414,27520,27632,27745,27860,27931,27994,28104],[10028,10138,10258,10402,10443,10535,10676,10803,10813,27298,27415,27521,27633,27746,27861,27932,27995,28105],[10029,10139,10259,10302,10444,10536,10677,10804,10814,27299,27416,27522,27634,27747,27862,27933,27996,28106],[10030,10140,10260,10303,10445,10537,10678,10805,10815,27300,27417,27523,27635,27748,27863,27934,27997,28107],[10031,10141,10261,10304,10446,10538,10679,10806,10816,27301,27418,27524,27636,27749,27864,27935,27998,28108],[10032,10142,10262,10305,10447,10539,10680,10706,10817,27302,27419,27525,27637,27750,27865,27936,27999,28109],[10033,10143,10263,10306,10448,10540,10681,10707,10818,27303,27420,27526,27638,27751,27866,27937,28000,28110],[10034,10144,10264,10307,10449,10541,10682,10708,10819,27304,27421,27527,27639,27752,27867,27938,28001,28111],[10035,10145,10265,10308,10450,10542,10683,10709,10820,27305,27422,27528,27640,27753,27868,27939,28002,28112],[10036,10146,10266,10309,10451,10543,10684,10710,10821,27306,27423,27529,27641,27754,27869,27940,28003,28113],[10037,10147,10267,10310,10452,10544,10685,10711,10822,27307,27424,27530,27642,27755,27870,27941,28004,28114],[10038,10148,10268,10311,10453,10545,10686,10712,10823,27308,27425,27531,27643,27756,27871,27942,28005,28115],[10039,10149,10269,10312,10454,10546,10687,10713,10824,27309,27426,27532,27644,27757,27872,27943,28006,28116],[10040,10150,10270,10313,10455,10547,10688,10714,10825,27310,27427,27533,27645,27758,27873,27944,28007,28117],[10041,10151,10271,10314,10456,10548,10689,10715,10826,27311,27428,27534,27646,27759,27874,27945,28008,28118],[10042,10152,10272,10315,10457,10549,10690,10716,10827,27312,27429,27535,27647,27760,27875,27946,28009,28119],[10043,10153,10273,10316,10458,10550,10691,10717,10828,27313,27430,27536,27648,27761,27775,27947,28010,28120],[10044,10154,10274,10317,10459,10551,10692,10718,10829,27314,27431,27537,27649,27762,27776,27948,28011,28121],[10045,10155,10275,10318,10460,10552,10693,10719,10830,27315,27432,27538,27650,27763,27777,27949,28012,28122],[10046,10156,10276,10319,10461,10553,10694,10720,10831,27316,27433,27539,27651,27764,27778,27950,28013,28123],[10047,10157,10277,10320,10462,10554,10695,10721,10832,27317,27434,27540,27652,27765,27779,27951,28014,28124],[10048,10158,10278,10321,10463,10555,10696,10722,10833,27318,27435,27541,27653,27766,27780,27952,28015,28125],[10049,10159,10279,10322,10464,10556,10697,10723,10834,27319,27436,27542,27654,27767,27781,27953,28016,28126],[10050,10160,10280,10323,10465,10557,10698,10724,10835,27320,27437,27543,27655,27768,27782,27954,28017,28127],[10051,10161,10281,10324,10466,10558,10699,10725,10836,27321,27438,27544,27656,27769,27783,27955,28018,28128],[10052,10162,10282,10325,10467,10559,10700,10726,10837,27322,27439,27545,27657,27770,27784,27956,28019,28129],[10053,10163,10283,10326,10468,10560,10701,10727,10838,27323,27440,27546,27658,27771,27785,27957,28020,28130],[10054,10164,10284,10327,10469,10561,10702,10728,10839,27324,27441,27547,27659,27772,27786,27958,28021,28131],[10055,10165,10285,10328,10470,10562,10703,10729,10840,27325,27442,27548,27660,27773,27787,27959,28022,28132],[10056,10166,10286,10329,10471,10563,10704,10730,10841,27326,27443,27549,27661,27774,27788,27960,28023,28133],[10057,10167,10287,10330,10472,10564,10705,10731,10842,27327,27444,27550,27662,27674,27789,27961,28024,28134],[10058,10168,10288,10331,10473,10565,10605,10732,10843,27328,27445,27551,27663,27675,27790,27962,28025,28135],[10059,10169,10289,10332,10474,10566,10606,10733,10844,27329,27446,27552,27664,27676,27791,27963,28026,28136],[10060,10170,10290,10333,10475,10567,10607,10734,10845,27330,27447,27553,27665,27677,27792,27964,28027,28137],[10061,10171,10291,10334,10476,10568,10608,10735,10846,27331,27448,27554,27666,27678,27793,27965,28028,28138],[10062,10172,10292,10335,10477,10569,10609,10736,10847,27332,27449,27555,27667,27679,27794,27966,28029,28139],[10063,10173,10293,10336,10478,10570,10610,10737,10848,27333,27450,27556,27668,27680,27795,27967,28030,28140],[10064,10174,10294,10337,10479,10571,10611,10738,10849,27334,27451,27557,27669,27681,27796,27968,28031,28141],[10065,10175,10295,10338,10480,10572,10612,10739,10850,27335,27452,27558,27670,27682,27797,27969,28032,28142],[10066,10176,10296,10339,10481,10573,10613,10740,10851,27336,27453,27559,27671,27683,27798,27970,28033,28143],[10067,10177,10297,10340,10482,10574,10614,10741,10852,27337,27454,27560,27672,27684,27799,27971,28034,28144],[10068,10178,10298,10341,10483,10575,10615,10742,10853,27338,27455,27561,27673,27685,27800,27972,28035,28145],[10069,10179,10299,10342,10484,10576,10616,10743,10854,27339,27456,27562,27573,27686,27801,27973,28036,28146],[10070,10180,10300,10343,10485,10577,10617,10744,10855,27340,27457,27563,27574,27687,27802,27974,28037,28147],[10071,10181,10301,10344,10486,10578,10618,10745,10856,27341,27458,27564,27575,27688,27803,27975,28038,28148],[10072,10182,10201,10345,10487,10579,10619,10746,10857,27342,27459,27565,27576,27689,27804,27976,28039,28149],[10073,10183,10202,10346,10488,10580,10620,10747,10858,27343,27460,27566,27577,27690,27805,27876,28040,28150],[10074,10184,10203,10347,10489,10581,10621,10748,10859,27344,27461,27567,27578,27691,27806,27877,28041,28151],[10075,10185,10204,10348,10490,10582,10622,10749,10860,27345,27462,27568,27579,27692,27807,27878,28042,28152],[10076,10186,10205,10349,10491,10583,10623,10750,10861,27346,27463,27569,27580,27693,27808,27879,28043,28153],[10077,10187,10206,10350,10492,10584,10624,10751,10862,27347,27464,27570,27581,27694,27809,27880,28044,28154],[10078,10188,10207,10351,10493,10585,10625,10752,10863,27348,27465,27571,27582,27695,27810,27881,28045,28155],[10079,10189,10208,10352,10494,10586,10626,10753,10864,27349,27466,27572,27583,27696,27811,27882,28046,28156],[10080,10190,10209,10353,10495,10587,10627,10754,10865,27350,27467,27472,27584,27697,27812,27883,28047,28157],[10081,10191,10210,10354,10496,10588,10628,10755,10866,27351,27468,27473,27585,27698,27813,27884,28048,28158],[10082,10192,10211,10355,10497,10589,10629,10756,10867,27352,27469,27474,27586,27699,27814,27885,28049,28159],[10083,10193,10212,10356,10498,10590,10630,10757,10868,27353,27470,27475,27587,27700,27815,27886,28050,28160],[10084,10194,10213,10357,10499,10591,10631,10758,10869,27354,27471,27476,27588,27701,27816,27887,28051,28161],[10085,10195,10214,10358,10500,10592,10632,10759,10870,27355,27371,27477,27589,27702,27817,27888,28052,28162],[10086,10196,10215,10359,10501,10593,10633,10760,10871,27356,27372,27478,27590,27703,27818,27889,28053,28163],[10087,10197,10216,10360,10502,10594,10634,10761,10872,27357,27373,27479,27591,27704,27819,27890,28054,28164],[10088,10198,10217,10361,10503,10595,10635,10762,10873,27358,27374,27480,27592,27705,27820,27891,28055,28165],[10089,10199,10218,10362,10403,10596,10636,10763,10874,27359,27375,27481,27593,27706,27821,27892,28056,28166],[10090,10200,10219,10363,10404,10597,10637,10764,10875,27360,27376,27482,27594,27707,27822,27893,28057,28167],[10091,10100,10220,10364,10405,10598,10638,10765,10876,27361,27377,27483,27595,27708,27823,27894,28058,28168],[10092,10101,10221,10365,10406,10599,10639,10766,10877,27362,27378,27484,27596,27709,27824,27895,28059,28169],[10093,10102,10222,10366,10407,10600,10640,10767,10878,27363,27379,27485,27597,27710,27825,27896,28060,28170],[10094,10103,10223,10367,10408,10601,10641,10768,10879,27364,27380,27486,27598,27711,27826,27897,28061,28171],[10095,10104,10224,10368,10409,10602,10642,10769,10880,27365,27381,27487,27599,27712,27827,27898,28062,28172],[10096,10105,10225,10369,10410,10603,10643,10770,10881,27366,27382,27488,27600,27713,27828,27899,28063,28173],[10097,10106,10226,10370,10411,10604,10644,10771,10882,27367,27383,27489,27601,27714,27829,27900,28064,28174],[10098,10107,10227,10371,10412,10504,10645,10772,10883,27368,27384,27490,27602,27715,27830,27901,28065,28175],[10099,10108,10228,10372,10413,10505,10646,10773,10884,27369,27385,27491,27603,27716,27831,27902,28066,28176],[9999,10109,10229,10373,10414,10506,10647,10774,10885,27370,27386,27492,27604,27717,27832,27903,28067,28177],[10000,10110,10230,10374,10415,10507,10648,10775,10886,27270,27387,27493,27605,27718,27833,27904,28068,28178],[10001,10111,10231,10375,10416,10508,10649,10776,10887,27271,27388,27494,27606,27719,27834,27905,28069,28078],[10002,10112,10232,10376,10417,10509,10650,10777,10888,27272,27389,27495,27607,27720,27835,27906,28070,28079],[10003,10113,10233,10377,10418,10510,10651,10778,10889,27273,27390,27496,27608,27721,27836,27907,28071,28080],[10004,10114,10234,10378,10419,10511,10652,10779,10890,27274,27391,27497,27609,27722,27837,27908,28072,28081],[10005,10115,10235,10379,10420,10512,10653,10780,10891,27275,27392,27498,27610,27723,27838,27909,28073,28082],[10006,10116,10236,10380,10421,10513,10654,10781,10892,27276,27393,27499,27611,27724,27839,27910,28074,28083],[10007,10117,10237,10381,10422,10514,10655,10782,10893,27277,27394,27500,27612,27725,27840,27911,28075,28084],[10008,10118,10238,10382,10423,10515,10656,10783,10894,27278,27395,27501,27613,27726,27841,27912,28076,28085],[10009,10119,10239,10383,10424,10516,10657,10784,10895,27279,27396,27502,27614,27727,27842,27913,28077,28086],[10010,10120,10240,10384,10425,10517,10658,10785,10896,27280,27397,27503,27615,27728,27843,27914,27977,28087],[10011,10121,10241,10385,10426,10518,10659,10786,10897,27281,27398,27504,27616,27729,27844,27915,27978,28088],[10012,10122,10242,10386,10427,10519,10660,10787,10898,27282,27399,27505,27617,27730,27845,27916,27979,28089],[10013,10123,10243,10387,10428,10520,10661,10788,10899,27283,27400,27506,27618,27731,27846,27917,27980,28090],[10014,10124,10244,10388,10429,10521,10662,10789,10900,27284,27401,27507,27619,27732,27847,27918,27981,28091],[10015,10125,10245,10389,10430,10522,10663,10790,10901,27285,27402,27508,27620,27733,27848,27919,27982,28092],[10913,11069,11131,11220,11322,11511,11614,11672,11797,28253,28333,28433,28510,28605,28728,28802,28895,29013],[10914,11070,11132,11221,11323,11512,11514,11673,11798,28254,28334,28434,28511,28606,28729,28803,28896,29014],[10915,11071,11133,11222,11324,11513,11515,11674,11799,28255,28335,28435,28512,28607,28730,28804,28897,29015],[10916,11072,11134,11223,11325,11413,11516,11675,11800,28256,28336,28436,28513,28608,28731,28805,28898,29016],[10917,11073,11135,11224,11326,11414,11517,11676,11801,28257,28337,28437,28514,28609,28732,28806,28899,29017],[10918,11074,11136,11225,11327,11415,11518,11677,11802,28258,28338,28438,28515,28610,28733,28807,28900,29018],[10919,11075,11137,11226,11328,11416,11519,11678,11803,28259,28339,28439,28516,28611,28734,28808,28901,29019],[10920,11076,11138,11227,11329,11417,11520,11679,11804,28260,28340,28440,28517,28612,28735,28809,28902,29020],[10921,11077,11139,11228,11330,11418,11521,11680,11805,28261,28341,28441,28518,28613,28736,28810,28903,29021],[10922,11078,11140,11229,11331,11419,11522,11681,11806,28262,28342,28442,28519,28614,28737,28811,28904,29022],[10923,11079,11141,11230,11332,11420,11523,11682,11807,28263,28343,28443,28520,28615,28738,28812,28905,29023],[10924,11080,11142,11231,11333,11421,11524,11683,11808,28264,28344,28444,28521,28616,28739,28813,28906,29024],[10925,11081,11143,11232,11334,11422,11525,11684,11809,28265,28345,28445,28522,28617,28740,28814,28907,29025],[10926,11082,11144,11233,11335,11423,11526,11685,11810,28266,28346,28446,28523,28618,28741,28815,28908,29026],[10927,11083,11145,11234,11336,11424,11527,11686,11811,28267,28347,28447,28524,28619,28742,28816,28909,29027],[10928,11084,11146,11235,11337,11425,11528,11687,11812,28268,28348,28448,28525,28620,28743,28817,28910,29028],[10929,11085,11147,11236,11338,11426,11529,11688,11813,28269,28349,28449,28526,28621,28744,28818,28911,29029],[10930,11086,11148,11237,11339,11427,11530,11689,11814,28270,28350,28450,28527,28622,28745,28819,28912,29030],[10931,11087,11149,11238,11340,11428,11531,11690,11815,28271,28351,28451,28528,28623,28746,28820,28913,29031],[10932,11088,11150,11239,11341,11429,11532,11691,11816,28272,28352,28452,28529,28624,28747,28821,28914,29032],[10933,11089,11151,11240,11342,11430,11533,11692,11716,28273,28353,28453,28530,28625,28748,28822,28915,29033],[10934,11090,11152,11241,11343,11431,11534,11693,11717,28274,28354,28454,28531,28626,28749,28823,28916,29034],[10935,11091,11153,11242,11344,11432,11535,11694,11718,28275,28355,28455,28532,28627,28750,28824,28917,29035],[10936,11092,11154,11243,11345,11433,11536,11695,11719,28276,28356,28456,28533,28628,28751,28825,28918,29036],[10937,11093,11155,11244,11346,11434,11537,11696,11720,28277,28357,28457,28534,28629,28752,28826,28919,29037],[10938,11094,11156,11245,11347,11435,11538,11697,11721,28278,28358,28458,28535,28630,28753,28827,28920,29038],[10939,11095,11157,11246,11348,11436,11539,11698,11722,28279,28359,28459,28536,28631,28754,28828,28921,29039],[10940,11096,11158,11247,11349,11437,11540,11699,11723,28179,28360,28460,28537,28632,28755,28829,28922,29040],[10941,11097,11159,11248,11350,11438,11541,11700,11724,28180,28361,28461,28538,28633,28756,28830,28923,29041],[10942,11098,11160,11249,11351,11439,11542,11701,11725,28181,28362,28462,28539,28634,28757,28831,28924,29042],[10943,11099,11161,11250,11352,11440,11543,11702,11726,28182,28363,28463,28540,28635,28758,28832,28925,29043],[10944,11100,11162,11251,11353,11441,11544,11703,11727,28183,28364,28464,28541,28636,28759,28833,28926,29044],[10945,11101,11163,11252,11354,11442,11545,11704,11728,28184,28365,28465,28542,28637,28760,28834,28927,29045],[10946,11102,11164,11253,11355,11443,11546,11705,11729,28185,28366,28466,28543,28638,28761,28835,28928,29046],[10947,11103,11165,11254,11356,11444,11547,11706,11730,28186,28367,28467,28544,28639,28762,28836,28929,29047],[10948,11104,11166,11255,11357,11445,11548,11707,11731,28187,28368,28468,28545,28640,28763,28837,28930,29048],[10949,11105,11167,11256,11358,11446,11549,11708,11732,28188,28369,28469,28546,28641,28764,28838,28931,29049],[10950,11106,11168,11257,11359,11447,11550,11709,11733,28189,28370,28470,28547,28642,28765,28839,28932,29050],[10951,11107,11169,11258,11360,11448,11551,11710,11734,28190,28371,28471,28548,28643,28766,28840,28933,29051],[10952,11108,11170,11259,11361,11449,11552,11711,11735,28191,28372,28472,28549,28644,28767,28841,28934,29052],[10953,11109,11171,11260,11362,11450,11553,11712,11736,28192,28373,28473,28550,28645,28768,28842,28935,29053],[10954,11009,11172,11261,11363,11451,11554,11713,11737,28193,28374,28474,28551,28646,28769,28843,28936,29054],[10955,11010,11173,11262,11364,11452,11555,11714,11738,28194,28375,28475,28552,28647,28770,28844,28937,29055],[10956,11011,11174,11263,11365,11453,11556,11715,11739,28195,28376,28476,28553,28648,28771,28845,28938,29056],[10957,11012,11175,11264,11366,11454,11557,11615,11740,28196,28377,28477,28554,28649,28772,28846,28939,29057],[10958,11013,11176,11265,11367,11455,11558,11616,11741,28197,28378,28478,28555,28650,28773,28847,28940,29058],[10959,11014,11177,11266,11368,11456,11559,11617,11742,28198,28379,28479,28556,28651,28774,28848,28941,29059],[10960,11015,11178,11267,11369,11457,11560,11618,11743,28199,28380,28480,28557,28652,28775,28849,28942,29060],[10961,11016,11179,11268,11370,11458,11561,11619,11744,28200,28280,28481,28558,28653,28776,28850,28943,29061],[10962,11017,11180,11269,11371,11459,11562,11620,11745,28201,28281,28381,28559,28654,28777,28851,28944,29062],[10963,11018,11181,11270,11372,11460,11563,11621,11746,28202,28282,28382,28560,28655,28778,28852,28945,29063],[10964,11019,11182,11271,11373,11461,11564,11622,11747,28203,28283,28383,28561,28656,28779,28853,28946,29064],[10965,11020,11183,11272,11374,11462,11565,11623,11748,28204,28284,28384,28562,28657,28780,28854,28947,29065],[10966,11021,11184,11273,11375,11463,11566,11624,11749,28205,28285,28385,28563,28658,28781,28855,28948,29066],[10967,11022,11185,11274,11376,11464,11567,11625,11750,28206,28286,28386,28564,28659,28782,28856,28949,29067],[10968,11023,11186,11275,11377,11465,11568,11626,11751,28207,28287,28387,28565,28660,28783,28857,28950,29068],[10969,11024,11187,11276,11378,11466,11569,11627,11752,28208,28288,28388,28566,28661,28784,28858,28951,29069],[10970,11025,11188,11277,11379,11467,11570,11628,11753,28209,28289,28389,28567,28662,28684,28859,28952,29070],[10971,11026,11189,11278,11380,11468,11571,11629,11754,28210,28290,28390,28568,28663,28685,28860,28953,29071],[10972,11027,11190,11279,11381,11469,11572,11630,11755,28211,28291,28391,28569,28664,28686,28861,28954,29072],[10973,11028,11191,11280,11382,11470,11573,11631,11756,28212,28292,28392,28570,28665,28687,28862,28955,29073],[10974,11029,11192,11281,11383,11471,11574,11632,11757,28213,28293,28393,28571,28666,28688,28863,28956,29074],[10975,11030,11193,11282,11384,11472,11575,11633,11758,28214,28294,28394,28572,28667,28689,28864,28957,29075],[10976,11031,11194,11283,11385,11473,11576,11634,11759,28215,28295,28395,28573,28668,28690,28865,28958,29076],[10977,11032,11195,11284,11386,11474,11577,11635,11760,28216,28296,28396,28574,28669,28691,28866,28959,29077],[10978,11033,11196,11285,11387,11475,11578,11636,11761,28217,28297,28397,28575,28670,28692,28867,28960,29078],[10979,11034,11197,11286,11388,11476,11579,11637,11762,28218,28298,28398,28576,28671,28693,28868,28961,29079],[10980,11035,11198,11287,11389,11477,11580,11638,11763,28219,28299,28399,28577,28672,28694,28869,28962,29080],[10981,11036,11199,11288,11390,11478,11581,11639,11764,28220,28300,28400,28578,28673,28695,28870,28963,29081],[10982,11037,11200,11289,11391,11479,11582,11640,11765,28221,28301,28401,28579,28674,28696,28871,28964,29082],[10983,11038,11201,11290,11392,11480,11583,11641,11766,28222,28302,28402,28580,28675,28697,28872,28965,29083],[10984,11039,11202,11291,11393,11481,11584,11642,11767,28223,28303,28403,28581,28676,28698,28873,28966,29084],[10985,11040,11203,11292,11394,11482,11585,11643,11768,28224,28304,28404,28582,28677,28699,28874,28967,29085],[10986,11041,11204,11293,11395,11483,11586,11644,11769,28225,28305,28405,28482,28678,28700,28875,28968,29086],[10987,11042,11205,11294,11396,11484,11587,11645,11770,28226,28306,28406,28483,28679,28701,28876,28969,29087],[10988,11043,11206,11295,11397,11485,11588,11646,11771,28227,28307,28407,28484,28680,28702,28877,28970,28987],[10989,11044,11207,11296,11398,11486,11589,11647,11772,28228,28308,28408,28485,28681,28703,28878,28971,28988],[10990,11045,11208,11297,11399,11487,11590,11648,11773,28229,28309,28409,28486,28682,28704,28879,28972,28989],[10991,11046,11209,11298,11400,11488,11591,11649,11774,28230,28310,28410,28487,28683,28705,28880,28973,28990],[10992,11047,11210,11299,11401,11489,11592,11650,11775,28231,28311,28411,28488,28583,28706,28881,28974,28991],[10993,11048,11110,11300,11402,11490,11593,11651,11776,28232,28312,28412,28489,28584,28707,28882,28975,28992],[10994,11049,11111,11301,11403,11491,11594,11652,11777,28233,28313,28413,28490,28585,28708,28883,28976,28993],[10995,11050,11112,11302,11404,11492,11595,11653,11778,28234,28314,28414,28491,28586,28709,28884,28977,28994],[10996,11051,11113,11303,11405,11493,11596,11654,11779,28235,28315,28415,28492,28587,28710,28885,28978,28995],[10997,11052,11114,11304,11406,11494,11597,11655,11780,28236,28316,28416,28493,28588,28711,28785,28979,28996],[10998,11053,11115,11305,11407,11495,11598,11656,11781,28237,28317,28417,28494,28589,28712,28786,28980,28997],[10999,11054,11116,11306,11408,11496,11599,11657,11782,28238,28318,28418,28495,28590,28713,28787,28981,28998],[11000,11055,11117,11307,11409,11497,11600,11658,11783,28239,28319,28419,28496,28591,28714,28788,28982,28999],[11001,11056,11118,11308,11410,11498,11601,11659,11784,28240,28320,28420,28497,28592,28715,28789,28983,29000],[11002,11057,11119,11309,11411,11499,11602,11660,11785,28241,28321,28421,28498,28593,28716,28790,28984,29001],[11003,11058,11120,11310,11412,11500,11603,11661,11786,28242,28322,28422,28499,28594,28717,28791,28985,29002],[11004,11059,11121,11311,11312,11501,11604,11662,11787,28243,28323,28423,28500,28595,28718,28792,28986,29003],[11005,11060,11122,11211,11313,11502,11605,11663,11788,28244,28324,28424,28501,28596,28719,28793,28886,29004],[11006,11061,11123,11212,11314,11503,11606,11664,11789,28245,28325,28425,28502,28597,28720,28794,28887,29005],[11007,11062,11124,11213,11315,11504,11607,11665,11790,28246,28326,28426,28503,28598,28721,28795,28888,29006],[11008,11063,11125,11214,11316,11505,11608,11666,11791,28247,28327,28427,28504,28599,28722,28796,28889,29007],[10908,11064,11126,11215,11317,11506,11609,11667,11792,28248,28328,28428,28505,28600,28723,28797,28890,29008],[10909,11065,11127,11216,11318,11507,11610,11668,11793,28249,28329,28429,28506,28601,28724,28798,28891,29009],[10910,11066,11128,11217,11319,11508,11611,11669,11794,28250,28330,28430,28507,28602,28725,28799,28892,29010],[10911,11067,11129,11218,11320,11509,11612,11670,11795,28251,28331,28431,28508,28603,28726,28800,28893,29011],[10912,11068,11130,11219,11321,11510,11613,11671,11796,28252,28332,28432,28509,28604,28727,28801,28894,29012],[11911,12012,12117,12151,12314,12398,12463,12553,12692,29119,29263,29357,29399,29577,29607,29785,29807,29933],[11912,12013,12118,12152,12315,12399,12464,12554,12693,29120,29264,29358,29400,29578,29608,29786,29808,29934],[11913,12014,12119,12153,12316,12400,12465,12555,12694,29121,29265,29359,29401,29579,29609,29787,29809,29935],[11914,12015,12019,12154,12317,12401,12466,12556,12695,29122,29266,29360,29402,29580,29610,29788,29810,29936],[11915,12016,12020,12155,12318,12402,12467,12557,12696,29123,29267,29361,29403,29581,29611,29789,29811,29937],[11916,12017,12021,12156,12319,12403,12468,12558,12697,29124,29268,29362,29404,29582,29612,29790,29812,29938],[11917,12018,12022,12157,12320,12404,12469,12559,12698,29125,29269,29363,29405,29583,29613,29791,29813,29939],[11817,11918,12023,12158,12321,12405,12470,12560,12699,29126,29270,29364,29406,29584,29614,29792,29814,29940],[11818,11919,12024,12159,12221,12406,12471,12561,12700,29127,29271,29365,29407,29585,29615,29793,29815,29941],[11819,11920,12025,12160,12222,12407,12472,12562,12701,29128,29272,29366,29408,29586,29616,29794,29816,29942],[11820,11921,12026,12161,12223,12408,12473,12563,12702,29129,29273,29367,29409,29587,29617,29694,29817,29943],[11821,11922,12027,12162,12224,12409,12474,12564,12703,29130,29274,29368,29410,29588,29618,29695,29818,29944],[11822,11923,12028,12163,12225,12410,12475,12565,12704,29131,29275,29369,29411,29589,29619,29696,29819,29945],[11823,11924,12029,12164,12226,12411,12476,12566,12705,29132,29276,29370,29412,29590,29620,29697,29820,29946],[11824,11925,12030,12165,12227,12412,12477,12567,12706,29133,29277,29371,29413,29591,29621,29698,29821,29947],[11825,11926,12031,12166,12228,12413,12478,12568,12707,29134,29278,29372,29414,29592,29622,29699,29822,29948],[11826,11927,12032,12167,12229,12414,12479,12569,12708,29135,29279,29373,29415,29492,29623,29700,29823,29949],[11827,11928,12033,12168,12230,12415,12480,12570,12709,29136,29280,29374,29416,29493,29624,29701,29824,29950],[11828,11929,12034,12169,12231,12416,12481,12571,12710,29137,29281,29375,29417,29494,29625,29702,29825,29951],[11829,11930,12035,12170,12232,12417,12482,12572,12711,29138,29282,29376,29418,29495,29626,29703,29826,29952],[11830,11931,12036,12171,12233,12418,12483,12573,12712,29139,29283,29377,29419,29496,29627,29704,29827,29953],[11831,11932,12037,12172,12234,12419,12484,12574,12713,29140,29284,29378,29420,29497,29628,29705,29828,29954],[11832,11933,12038,12173,12235,12420,12485,12575,12714,29141,29285,29379,29421,29498,29629,29706,29829,29955],[11833,11934,12039,12174,12236,12421,12486,12576,12715,29142,29286,29380,29422,29499,29630,29707,29830,29956],[11834,11935,12040,12175,12237,12422,12487,12577,12716,29143,29287,29381,29423,29500,29631,29708,29831,29957],[11835,11936,12041,12176,12238,12322,12488,12578,12717,29144,29288,29382,29424,29501,29632,29709,29832,29958],[11836,11937,12042,12177,12239,12323,12489,12579,12718,29145,29289,29383,29425,29502,29633,29710,29833,29959],[11837,11938,12043,12178,12240,12324,12490,12580,12719,29146,29189,29384,29426,29503,29634,29711,29834,29960],[11838,11939,12044,12179,12241,12325,12491,12581,12720,29147,29190,29385,29427,29504,29635,29712,29835,29961],[11839,11940,12045,12180,12242,12326,12492,12582,12721,29148,29191,29386,29428,29505,29636,29713,29836,29962],[11840,11941,12046,12181,12243,12327,12493,12583,12722,29149,29192,29387,29429,29506,29637,29714,29837,29963],[11841,11942,12047,12182,12244,12328,12494,12584,12723,29150,29193,29388,29430,29507,29638,29715,29838,29964],[11842,11943,12048,12183,12245,12329,12495,12585,12724,29151,29194,29389,29431,29508,29639,29716,29839,29965],[11843,11944,12049,12184,12246,12330,12496,12586,12725,29152,29195,29390,29432,29509,29640,29717,29840,29966],[11844,11945,12050,12185,12247,12331,12497,12587,12625,29153,29196,29290,29433,29510,29641,29718,29841,29967],[11845,11946,12051,12186,12248,12332,12498,12588,12626,29154,29197,29291,29434,29511,29642,29719,29842,29968],[11846,11947,12052,12187,12249,12333,12499,12589,12627,29155,29198,29292,29435,29512,29643,29720,29843,29969],[11847,11948,12053,12188,12250,12334,12500,12590,12628,29156,29199,29293,29436,29513,29644,29721,29844,29970],[11848,11949,12054,12189,12251,12335,12501,12591,12629,29157,29200,29294,29437,29514,29645,29722,29845,29971],[11849,11950,12055,12190,12252,12336,12502,12592,12630,29158,29201,29295,29438,29515,29646,29723,29846,29972],[11850,11951,12056,12191,12253,12337,12503,12593,12631,29159,29202,29296,29439,29516,29647,29724,29847,29973],[11851,11952,12057,12192,12254,12338,12504,12594,12632,29160,29203,29297,29440,29517,29648,29725,29848,29974],[11852,11953,12058,12193,12255,12339,12505,12595,12633,29161,29204,29298,29441,29518,29649,29726,29849,29975],[11853,11954,12059,12194,12256,12340,12506,12596,12634,29162,29205,29299,29442,29519,29650,29727,29850,29976],[11854,11955,12060,12195,12257,12341,12507,12597,12635,29163,29206,29300,29443,29520,29651,29728,29851,29977],[11855,11956,12061,12196,12258,12342,12508,12598,12636,29164,29207,29301,29444,29521,29652,29729,29852,29978],[11856,11957,12062,12197,12259,12343,12509,12599,12637,29165,29208,29302,29445,29522,29653,29730,29853,29979],[11857,11958,12063,12198,12260,12344,12510,12600,12638,29166,29209,29303,29446,29523,29654,29731,29854,29980],[11858,11959,12064,12199,12261,12345,12511,12601,12639,29167,29210,29304,29447,29524,29655,29732,29855,29981],[11859,11960,12065,12200,12262,12346,12512,12602,12640,29168,29211,29305,29448,29525,29656,29733,29856,29982],[11860,11961,12066,12201,12263,12347,12513,12603,12641,29169,29212,29306,29449,29526,29657,29734,29857,29983],[11861,11962,12067,12202,12264,12348,12514,12604,12642,29170,29213,29307,29450,29527,29658,29735,29858,29984],[11862,11963,12068,12203,12265,12349,12515,12605,12643,29171,29214,29308,29451,29528,29659,29736,29859,29985],[11863,11964,12069,12204,12266,12350,12516,12606,12644,29172,29215,29309,29452,29529,29660,29737,29860,29986],[11864,11965,12070,12205,12267,12351,12517,12607,12645,29173,29216,29310,29453,29530,29661,29738,29861,29987],[11865,11966,12071,12206,12268,12352,12518,12608,12646,29174,29217,29311,29454,29531,29662,29739,29862,29988],[11866,11967,12072,12207,12269,12353,12519,12609,12647,29175,29218,29312,29455,29532,29663,29740,29863,29989],[11867,11968,12073,12208,12270,12354,12520,12610,12648,29176,29219,29313,29456,29533,29664,29741,29864,29990],[11868,11969,12074,12209,12271,12355,12521,12611,12649,29177,29220,29314,29457,29534,29665,29742,29865,29991],[11869,11970,12075,12210,12272,12356,12522,12612,12650,29178,29221,29315,29458,29535,29666,29743,29866,29992],[11870,11971,12076,12211,12273,12357,12523,12613,12651,29179,29222,29316,29459,29536,29667,29744,29867,29993],[11871,11972,12077,12212,12274,12358,12423,12614,12652,29180,29223,29317,29460,29537,29668,29745,29868,29994],[11872,11973,12078,12213,12275,12359,12424,12615,12653,29181,29224,29318,29461,29538,29669,29746,29869,29995],[11873,11974,12079,12214,12276,12360,12425,12616,12654,29182,29225,29319,29462,29539,29670,29747,29870,29996],[11874,11975,12080,12215,12277,12361,12426,12617,12655,29183,29226,29320,29463,29540,29671,29748,29871,29896],[11875,11976,12081,12216,12278,12362,12427,12618,12656,29184,29227,29321,29464,29541,29672,29749,29872,29897],[11876,11977,12082,12217,12279,12363,12428,12619,12657,29185,29228,29322,29465,29542,29673,29750,29873,29898],[11877,11978,12083,12218,12280,12364,12429,12620,12658,29186,29229,29323,29466,29543,29674,29751,29874,29899],[11878,11979,12084,12219,12281,12365,12430,12621,12659,29187,29230,29324,29467,29544,29675,29752,29875,29900],[11879,11980,12085,12220,12282,12366,12431,12622,12660,29188,29231,29325,29468,29545,29676,29753,29876,29901],[11880,11981,12086,12120,12283,12367,12432,12623,12661,29088,29232,29326,29469,29546,29677,29754,29877,29902],[11881,11982,12087,12121,12284,12368,12433,12624,12662,29089,29233,29327,29470,29547,29678,29755,29878,29903],[11882,11983,12088,12122,12285,12369,12434,12524,12663,29090,29234,29328,29471,29548,29679,29756,29879,29904],[11883,11984,12089,12123,12286,12370,12435,12525,12664,29091,29235,29329,29472,29549,29680,29757,29880,29905],[11884,11985,12090,12124,12287,12371,12436,12526,12665,29092,29236,29330,29473,29550,29681,29758,29881,29906],[11885,11986,12091,12125,12288,12372,12437,12527,12666,29093,29237,29331,29474,29551,29682,29759,29882,29907],[11886,11987,12092,12126,12289,12373,12438,12528,12667,29094,29238,29332,29475,29552,29683,29760,29883,29908],[11887,11988,12093,12127,12290,12374,12439,12529,12668,29095,29239,29333,29476,29553,29684,29761,29884,29909],[11888,11989,12094,12128,12291,12375,12440,12530,12669,29096,29240,29334,29477,29554,29685,29762,29885,29910],[11889,11990,12095,12129,12292,12376,12441,12531,12670,29097,29241,29335,29478,29555,29686,29763,29886,29911],[11890,11991,12096,12130,12293,12377,12442,12532,12671,29098,29242,29336,29479,29556,29687,29764,29887,29912],[11891,11992,12097,12131,12294,12378,12443,12533,12672,29099,29243,29337,29480,29557,29688,29765,29888,29913],[11892,11993,12098,12132,12295,12379,12444,12534,12673,29100,29244,29338,29481,29558,29689,29766,29889,29914],[11893,11994,12099,12133,12296,12380,12445,12535,12674,29101,29245,29339,29482,29559,29690,29767,29890,29915],[11894,11995,12100,12134,12297,12381,12446,12536,12675,29102,29246,29340,29483,29560,29691,29768,29891,29916],[11895,11996,12101,12135,12298,12382,12447,12537,12676,29103,29247,29341,29484,29561,29692,29769,29892,29917],[11896,11997,12102,12136,12299,12383,12448,12538,12677,29104,29248,29342,29485,29562,29693,29770,29893,29918],[11897,11998,12103,12137,12300,12384,12449,12539,12678,29105,29249,29343,29486,29563,29593,29771,29894,29919],[11898,11999,12104,12138,12301,12385,12450,12540,12679,29106,29250,29344,29487,29564,29594,29772,29895,29920],[11899,12000,12105,12139,12302,12386,12451,12541,12680,29107,29251,29345,29488,29565,29595,29773,29795,29921],[11900,12001,12106,12140,12303,12387,12452,12542,12681,29108,29252,29346,29489,29566,29596,29774,29796,29922],[11901,12002,12107,12141,12304,12388,12453,12543,12682,29109,29253,29347,29490,29567,29597,29775,29797,29923],[11902,12003,12108,12142,12305,12389,12454,12544,12683,29110,29254,29348,29491,29568,29598,29776,29798,29924],[11903,12004,12109,12143,12306,12390,12455,12545,12684,29111,29255,29349,29391,29569,29599,29777,29799,29925],[11904,12005,12110,12144,12307,12391,12456,12546,12685,29112,29256,29350,29392,29570,29600,29778,29800,29926],[11905,12006,12111,12145,12308,12392,12457,12547,12686,29113,29257,29351,29393,29571,29601,29779,29801,29927],[11906,12007,12112,12146,12309,12393,12458,12548,12687,29114,29258,29352,29394,29572,29602,29780,29802,29928],[11907,12008,12113,12147,12310,12394,12459,12549,12688,29115,29259,29353,29395,29573,29603,29781,29803,29929],[11908,12009,12114,12148,12311,12395,12460,12550,12689,29116,29260,29354,29396,29574,29604,29782,29804,29930],[11909,12010,12115,12149,12312,12396,12461,12551,12690,29117,29261,29355,29397,29575,29605,29783,29805,29931],[11910,12011,12116,12150,12313,12397,12462,12552,12691,29118,29262,29356,29398,29576,29606,29784,29806,29932],[12808,12854,13002,13082,13205,13285,13413,13434,13587,30086,30193,30281,30389,30448,30587,30667,30719,30853],[12809,12855,13003,13083,13206,13286,13414,13435,13588,30087,30194,30282,30390,30449,30588,30668,30720,30854],[12810,12856,13004,13084,13207,13287,13415,13436,13589,30088,30195,30283,30391,30450,30589,30669,30721,30855],[12811,12857,13005,13085,13208,13288,13416,13437,13590,30089,30196,30284,30392,30451,30590,30670,30722,30856],[12812,12858,13006,13086,13209,13289,13417,13438,13591,30090,30197,30285,30393,30452,30591,30671,30723,30857],[12813,12859,13007,13087,13210,13290,13418,13439,13592,30091,30198,30286,30394,30453,30592,30672,30724,30858],[12814,12860,13008,13088,13211,13291,13419,13440,13593,30092,30098,30287,30395,30454,30593,30673,30725,30859],[12815,12861,13009,13089,13212,13292,13420,13441,13594,30093,30099,30288,30396,30455,30594,30674,30726,30860],[12816,12862,13010,13090,13213,13293,13421,13442,13595,30094,30100,30289,30397,30456,30595,30675,30727,30861],[12817,12863,13011,13091,13214,13294,13422,13443,13596,30095,30101,30290,30398,30457,30596,30676,30728,30862],[12818,12864,13012,13092,13215,13295,13423,13444,13597,30096,30102,30291,30399,30458,30597,30677,30729,30863],[12819,12865,13013,13093,13216,13296,13424,13445,13598,30097,30103,30292,30400,30459,30598,30678,30730,30864],[12820,12866,13014,13094,13217,13297,13425,13446,13599,29997,30104,30293,30300,30460,30599,30679,30731,30865],[12821,12867,13015,13095,13218,13298,13426,13447,13600,29998,30105,30294,30301,30461,30600,30680,30732,30866],[12822,12868,13016,13096,13219,13299,13427,13448,13601,29999,30106,30295,30302,30462,30601,30681,30733,30867],[12823,12869,13017,13097,13220,13300,13428,13449,13602,30000,30107,30296,30303,30463,30602,30682,30734,30868],[12824,12870,13018,13098,13221,13301,13429,13450,13603,30001,30108,30297,30304,30464,30502,30683,30735,30869],[12825,12871,13019,13099,13222,13302,13430,13451,13604,30002,30109,30298,30305,30465,30503,30684,30736,30870],[12826,12872,13020,13100,13223,13303,13431,13452,13605,30003,30110,30299,30306,30466,30504,30685,30737,30871],[12726,12873,13021,13101,13224,13304,13432,13453,13606,30004,30111,30199,30307,30467,30505,30686,30738,30872],[12727,12874,13022,13102,13225,13305,13332,13454,13607,30005,30112,30200,30308,30468,30506,30687,30739,30873],[12728,12875,13023,13103,13226,13306,13333,13455,13608,30006,30113,30201,30309,30469,30507,30688,30740,30874],[12729,12876,13024,13104,13227,13307,13334,13456,13609,30007,30114,30202,30310,30470,30508,30689,30741,30875],[12730,12877,13025,13105,13228,13308,13335,13457,13610,30008,30115,30203,30311,30471,30509,30690,30742,30876],[12731,12878,13026,13106,13229,13309,13336,13458,13611,30009,30116,30204,30312,30472,30510,30691,30743,30877],[12732,12879,13027,13107,13230,13310,13337,13459,13612,30010,30117,30205,30313,30473,30511,30692,30744,30878],[12733,12880,13028,13108,13130,13311,13338,13460,13613,30011,30118,30206,30314,30474,30512,30693,30745,30879],[12734,12881,12928,13109,13131,13312,13339,13461,13614,30012,30119,30207,30315,30475,30513,30694,30746,30880],[12735,12882,12929,13110,13132,13313,13340,13462,13615,30013,30120,30208,30316,30476,30514,30695,30747,30881],[12736,12883,12930,13111,13133,13314,13341,13463,13616,30014,30121,30209,30317,30477,30515,30696,30748,30882],[12737,12884,12931,13112,13134,13315,13342,13464,13617,30015,30122,30210,30318,30478,30516,30697,30749,30883],[12738,12885,12932,13113,13135,13316,13343,13465,13618,30016,30123,30211,30319,30479,30517,30698,30750,30884],[12739,12886,12933,13114,13136,13317,13344,13466,13619,30017,30124,30212,30320,30480,30518,30699,30751,30885],[12740,12887,12934,13115,13137,13318,13345,13467,13620,30018,30125,30213,30321,30481,30519,30700,30752,30886],[12741,12888,12935,13116,13138,13319,13346,13468,13621,30019,30126,30214,30322,30482,30520,30701,30753,30887],[12742,12889,12936,13117,13139,13320,13347,13469,13622,30020,30127,30215,30323,30483,30521,30702,30754,30888],[12743,12890,12937,13118,13140,13321,13348,13470,13623,30021,30128,30216,30324,30484,30522,30703,30755,30889],[12744,12891,12938,13119,13141,13322,13349,13471,13624,30022,30129,30217,30325,30485,30523,30603,30756,30890],[12745,12892,12939,13120,13142,13323,13350,13472,13625,30023,30130,30218,30326,30486,30524,30604,30757,30891],[12746,12893,12940,13121,13143,13324,13351,13473,13626,30024,30131,30219,30327,30487,30525,30605,30758,30892],[12747,12894,12941,13122,13144,13325,13352,13474,13627,30025,30132,30220,30328,30488,30526,30606,30759,30893],[12748,12895,12942,13123,13145,13326,13353,13475,13628,30026,30133,30221,30329,30489,30527,30607,30760,30894],[12749,12896,12943,13124,13146,13327,13354,13476,13629,30027,30134,30222,30330,30490,30528,30608,30761,30895],[12750,12897,12944,13125,13147,13328,13355,13477,13630,30028,30135,30223,30331,30491,30529,30609,30762,30896],[12751,12898,12945,13126,13148,13329,13356,13478,13631,30029,30136,30224,30332,30492,30530,30610,30763,30897],[12752,12899,12946,13127,13149,13330,13357,13479,13632,30030,30137,30225,30333,30493,30531,30611,30764,30898],[12753,12900,12947,13128,13150,13331,13358,13480,13633,30031,30138,30226,30334,30494,30532,30612,30765,30899],[12754,12901,12948,13129,13151,13231,13359,13481,13634,30032,30139,30227,30335,30495,30533,30613,30766,30900],[12755,12902,12949,13029,13152,13232,13360,13482,13534,30033,30140,30228,30336,30496,30534,30614,30767,30901],[12756,12903,12950,13030,13153,13233,13361,13483,13535,30034,30141,30229,30337,30497,30535,30615,30768,30902],[12757,12904,12951,13031,13154,13234,13362,13484,13536,30035,30142,30230,30338,30498,30536,30616,30769,30903],[12758,12905,12952,13032,13155,13235,13363,13485,13537,30036,30143,30231,30339,30499,30537,30617,30770,30904],[12759,12906,12953,13033,13156,13236,13364,13486,13538,30037,30144,30232,30340,30500,30538,30618,30771,30905],[12760,12907,12954,13034,13157,13237,13365,13487,13539,30038,30145,30233,30341,30501,30539,30619,30772,30805],[12761,12908,12955,13035,13158,13238,13366,13488,13540,30039,30146,30234,30342,30401,30540,30620,30773,30806],[12762,12909,12956,13036,13159,13239,13367,13489,13541,30040,30147,30235,30343,30402,30541,30621,30774,30807],[12763,12910,12957,13037,13160,13240,13368,13490,13542,30041,30148,30236,30344,30403,30542,30622,30775,30808],[12764,12911,12958,13038,13161,13241,13369,13491,13543,30042,30149,30237,30345,30404,30543,30623,30776,30809],[12765,12912,12959,13039,13162,13242,13370,13492,13544,30043,30150,30238,30346,30405,30544,30624,30777,30810],[12766,12913,12960,13040,13163,13243,13371,13493,13545,30044,30151,30239,30347,30406,30545,30625,30778,30811],[12767,12914,12961,13041,13164,13244,13372,13494,13546,30045,30152,30240,30348,30407,30546,30626,30779,30812],[12768,12915,12962,13042,13165,13245,13373,13495,13547,30046,30153,30241,30349,30408,30547,30627,30780,30813],[12769,12916,12963,13043,13166,13246,13374,13496,13548,30047,30154,30242,30350,30409,30548,30628,30781,30814],[12770,12917,12964,13044,13167,13247,13375,13497,13549,30048,30155,30243,30351,30410,30549,30629,30782,30815],[12771,12918,12965,13045,13168,13248,13376,13498,13550,30049,30156,30244,30352,30411,30550,30630,30783,30816],[12772,12919,12966,13046,13169,13249,13377,13499,13551,30050,30157,30245,30353,30412,30551,30631,30784,30817],[12773,12920,12967,13047,13170,13250,13378,13500,13552,30051,30158,30246,30354,30413,30552,30632,30785,30818],[12774,12921,12968,13048,13171,13251,13379,13501,13553,30052,30159,30247,30355,30414,30553,30633,30786,30819],[12775,12922,12969,13049,13172,13252,13380,13502,13554,30053,30160,30248,30356,30415,30554,30634,30787,30820],[12776,12923,12970,13050,13173,13253,13381,13503,13555,30054,30161,30249,30357,30416,30555,30635,30788,30821],[12777,12924,12971,13051,13174,13254,13382,13504,13556,30055,30162,30250,30358,30417,30556,30636,30789,30822],[12778,12925,12972,13052,13175,13255,13383,13505,13557,30056,30163,30251,30359,30418,30557,30637,30790,30823],[12779,12926,12973,13053,13176,13256,13384,13506,13558,30057,30164,30252,30360,30419,30558,30638,30791,30824],[12780,12927,12974,13054,13177,13257,13385,13507,13559,30058,30165,30253,30361,30420,30559,30639,30792,30825],[12781,12827,12975,13055,13178,13258,13386,13508,13560,30059,30166,30254,30362,30421,30560,30640,30793,30826],[12782,12828,12976,13056,13179,13259,13387,13509,13561,30060,30167,30255,30363,30422,30561,30641,30794,30827],[12783,12829,12977,13057,13180,13260,13388,13510,13562,30061,30168,30256,30364,30423,30562,30642,30795,30828],[12784,12830,12978,13058,13181,13261,13389,13511,13563,30062,30169,30257,30365,30424,30563,30643,30796,30829],[12785,12831,12979,13059,13182,13262,13390,13512,13564,30063,30170,30258,30366,30425,30564,30644,30797,30830],[12786,12832,12980,13060,13183,13263,13391,13513,13565,30064,30171,30259,30367,30426,30565,30645,30798,30831],[12787,12833,12981,13061,13184,13264,13392,13514,13566,30065,30172,30260,30368,30427,30566,30646,30799,30832],[12788,12834,12982,13062,13185,13265,13393,13515,13567,30066,30173,30261,30369,30428,30567,30647,30800,30833],[12789,12835,12983,13063,13186,13266,13394,13516,13568,30067,30174,30262,30370,30429,30568,30648,30801,30834],[12790,12836,12984,13064,13187,13267,13395,13517,13569,30068,30175,30263,30371,30430,30569,30649,30802,30835],[12791,12837,12985,13065,13188,13268,13396,13518,13570,30069,30176,30264,30372,30431,30570,30650,30803,30836],[12792,12838,12986,13066,13189,13269,13397,13519,13571,30070,30177,30265,30373,30432,30571,30651,30804,30837],[12793,12839,12987,13067,13190,13270,13398,13520,13572,30071,30178,30266,30374,30433,30572,30652,30704,30838],[12794,12840,12988,13068,13191,13271,13399,13521,13573,30072,30179,30267,30375,30434,30573,30653,30705,30839],[12795,12841,12989,13069,13192,13272,13400,13522,13574,30073,30180,30268,30376,30435,30574,30654,30706,30840],[12796,12842,12990,13070,13193,13273,13401,13523,13575,30074,30181,30269,30377,30436,30575,30655,30707,30841],[12797,12843,12991,13071,13194,13274,13402,13524,13576,30075,30182,30270,30378,30437,30576,30656,30708,30842],[12798,12844,12992,13072,13195,13275,13403,13525,13577,30076,30183,30271,30379,30438,30577,30657,30709,30843],[12799,12845,12993,13073,13196,13276,13404,13526,13578,30077,30184,30272,30380,30439,30578,30658,30710,30844],[12800,12846,12994,13074,13197,13277,13405,13527,13579,30078,30185,30273,30381,30440,30579,30659,30711,30845],[12801,12847,12995,13075,13198,13278,13406,13528,13580,30079,30186,30274,30382,30441,30580,30660,30712,30846],[12802,12848,12996,13076,13199,13279,13407,13529,13581,30080,30187,30275,30383,30442,30581,30661,30713,30847],[12803,12849,12997,13077,13200,13280,13408,13530,13582,30081,30188,30276,30384,30443,30582,30662,30714,30848],[12804,12850,12998,13078,13201,13281,13409,13531,13583,30082,30189,30277,30385,30444,30583,30663,30715,30849],[12805,12851,12999,13079,13202,13282,13410,13532,13584,30083,30190,30278,30386,30445,30584,30664,30716,30850],[12806,12852,13000,13080,13203,13283,13411,13533,13585,30084,30191,30279,30387,30446,30585,30665,30717,30851],[12807,12853,13001,13081,13204,13284,13412,13433,13586,30085,30192,30280,30388,30447,30586,30666,30718,30852],[13705,13797,13887,14013,14096,14172,14262,14416,14482,30952,31022,31205,31278,31319,31466,31549,31631,31773],[13706,13798,13888,14014,14097,14173,14263,14417,14483,30953,31023,31206,31279,31320,31467,31550,31632,31774],[13707,13799,13889,14015,14098,14174,14264,14418,14484,30954,31024,31207,31280,31321,31468,31551,31633,31775],[13708,13800,13890,14016,14099,14175,14265,14419,14485,30955,31025,31208,31281,31322,31469,31552,31634,31776],[13709,13801,13891,14017,14100,14176,14266,14420,14486,30956,31026,31108,31282,31323,31470,31553,31635,31777],[13710,13802,13892,14018,14101,14177,14267,14421,14487,30957,31027,31109,31283,31324,31471,31554,31636,31778],[13711,13803,13893,14019,14102,14178,14268,14422,14488,30958,31028,31110,31284,31325,31472,31555,31637,31779],[13712,13804,13894,14020,14103,14179,14269,14423,14489,30959,31029,31111,31285,31326,31473,31556,31638,31780],[13713,13805,13895,14021,14104,14180,14270,14424,14490,30960,31030,31112,31286,31327,31474,31557,31639,31781],[13714,13806,13896,14022,14105,14181,14271,14425,14491,30961,31031,31113,31287,31328,31475,31558,31640,31782],[13715,13807,13897,14023,14106,14182,14272,14426,14492,30962,31032,31114,31288,31329,31476,31559,31641,31783],[13716,13808,13898,14024,14107,14183,14273,14427,14493,30963,31033,31115,31289,31330,31477,31560,31642,31784],[13717,13809,13899,14025,14108,14184,14274,14428,14494,30964,31034,31116,31290,31331,31478,31561,31643,31785],[13718,13810,13900,14026,14109,14185,14275,14429,14495,30965,31035,31117,31291,31332,31479,31562,31644,31786],[13719,13811,13901,14027,14110,14186,14276,14430,14496,30966,31036,31118,31292,31333,31480,31563,31645,31787],[13720,13812,13902,14028,14111,14187,14277,14431,14497,30967,31037,31119,31293,31334,31481,31564,31646,31788],[13721,13813,13903,14029,14112,14188,14278,14432,14498,30968,31038,31120,31294,31335,31482,31565,31647,31789],[13722,13814,13904,14030,14113,14189,14279,14433,14499,30969,31039,31121,31295,31336,31483,31566,31648,31790],[13723,13815,13905,14031,14114,14190,14280,14434,14500,30970,31040,31122,31296,31337,31484,31567,31649,31791],[13724,13816,13906,14032,14115,14191,14281,14435,14501,30971,31041,31123,31297,31338,31485,31568,31650,31792],[13725,13817,13907,14033,14116,14192,14282,14436,14502,30972,31042,31124,31298,31339,31486,31569,31651,31793],[13726,13818,13908,14034,14117,14193,14283,14437,14503,30973,31043,31125,31299,31340,31487,31570,31652,31794],[13727,13819,13909,14035,14118,14194,14284,14438,14504,30974,31044,31126,31300,31341,31488,31571,31653,31795],[13728,13820,13910,14036,14119,14195,14285,14439,14505,30975,31045,31127,31301,31342,31489,31572,31654,31796],[13729,13821,13911,14037,14120,14196,14286,14440,14506,30976,31046,31128,31302,31343,31490,31573,31655,31797],[13730,13822,13912,14038,14121,14197,14287,14441,14507,30977,31047,31129,31303,31344,31491,31574,31656,31798],[13731,13823,13913,13938,14122,14198,14288,14442,14508,30978,31048,31130,31304,31345,31492,31575,31657,31799],[13732,13824,13914,13939,14123,14199,14289,14342,14509,30979,31049,31131,31305,31346,31493,31576,31658,31800],[13733,13825,13915,13940,14124,14200,14290,14343,14510,30980,31050,31132,31306,31347,31494,31577,31659,31801],[13734,13826,13916,13941,14125,14201,14291,14344,14511,30981,31051,31133,31307,31348,31495,31578,31660,31802],[13735,13827,13917,13942,14126,14202,14292,14345,14512,30982,31052,31134,31308,31349,31496,31579,31661,31803],[13635,13828,13918,13943,14127,14203,14293,14346,14513,30983,31053,31135,31309,31350,31497,31580,31662,31804],[13636,13829,13919,13944,14128,14204,14294,14347,14514,30984,31054,31136,31209,31351,31498,31581,31663,31805],[13637,13830,13920,13945,14129,14205,14295,14348,14515,30985,31055,31137,31210,31352,31499,31582,31664,31806],[13638,13831,13921,13946,14130,14206,14296,14349,14516,30986,31056,31138,31211,31353,31500,31583,31665,31807],[13639,13832,13922,13947,14131,14207,14297,14350,14517,30987,31057,31139,31212,31354,31501,31584,31666,31808],[13640,13833,13923,13948,14132,14208,14298,14351,14518,30988,31058,31140,31213,31355,31502,31585,31667,31809],[13641,13834,13924,13949,14133,14209,14299,14352,14519,30989,31059,31141,31214,31356,31503,31586,31668,31810],[13642,13835,13925,13950,14134,14210,14300,14353,14520,30990,31060,31142,31215,31357,31504,31587,31669,31811],[13643,13836,13926,13951,14135,14211,14301,14354,14521,30991,31061,31143,31216,31358,31505,31588,31670,31812],[13644,13736,13927,13952,14136,14212,14302,14355,14522,30992,31062,31144,31217,31359,31506,31589,31671,31813],[13645,13737,13928,13953,14137,14213,14303,14356,14523,30993,31063,31145,31218,31360,31507,31590,31672,31814],[13646,13738,13929,13954,14138,14214,14304,14357,14524,30994,31064,31146,31219,31361,31508,31591,31673,31714],[13647,13739,13930,13955,14139,14215,14305,14358,14525,30995,31065,31147,31220,31362,31509,31592,31674,31715],[13648,13740,13931,13956,14039,14216,14306,14359,14526,30996,31066,31148,31221,31363,31510,31593,31675,31716],[13649,13741,13932,13957,14040,14217,14307,14360,14527,30997,31067,31149,31222,31364,31511,31594,31676,31717],[13650,13742,13933,13958,14041,14218,14308,14361,14528,30998,31068,31150,31223,31365,31411,31595,31677,31718],[13651,13743,13934,13959,14042,14219,14309,14362,14529,30999,31069,31151,31224,31366,31412,31596,31678,31719],[13652,13744,13935,13960,14043,14220,14310,14363,14530,31000,31070,31152,31225,31367,31413,31597,31679,31720],[13653,13745,13936,13961,14044,14221,14311,14364,14531,31001,31071,31153,31226,31368,31414,31598,31680,31721],[13654,13746,13937,13962,14045,14222,14312,14365,14532,31002,31072,31154,31227,31369,31415,31599,31681,31722],[13655,13747,13837,13963,14046,14223,14313,14366,14533,31003,31073,31155,31228,31370,31416,31600,31682,31723],[13656,13748,13838,13964,14047,14224,14314,14367,14534,31004,31074,31156,31229,31371,31417,31601,31683,31724],[13657,13749,13839,13965,14048,14225,14315,14368,14535,31005,31075,31157,31230,31372,31418,31602,31684,31725],[13658,13750,13840,13966,14049,14226,14316,14369,14536,31006,31076,31158,31231,31373,31419,31603,31685,31726],[13659,13751,13841,13967,14050,14227,14317,14370,14537,30906,31077,31159,31232,31374,31420,31604,31686,31727],[13660,13752,13842,13968,14051,14228,14318,14371,14538,30907,31078,31160,31233,31375,31421,31605,31687,31728],[13661,13753,13843,13969,14052,14229,14319,14372,14539,30908,31079,31161,31234,31376,31422,31606,31688,31729],[13662,13754,13844,13970,14053,14230,14320,14373,14540,30909,31080,31162,31235,31377,31423,31607,31689,31730],[13663,13755,13845,13971,14054,14231,14321,14374,14541,30910,31081,31163,31236,31378,31424,31608,31690,31731],[13664,13756,13846,13972,14055,14232,14322,14375,14542,30911,31082,31164,31237,31379,31425,31609,31691,31732],[13665,13757,13847,13973,14056,14233,14323,14376,14543,30912,31083,31165,31238,31380,31426,31610,31692,31733],[13666,13758,13848,13974,14057,14234,14324,14377,14443,30913,31084,31166,31239,31381,31427,31611,31693,31734],[13667,13759,13849,13975,14058,14235,14325,14378,14444,30914,31085,31167,31240,31382,31428,31612,31694,31735],[13668,13760,13850,13976,14059,14236,14326,14379,14445,30915,31086,31168,31241,31383,31429,31512,31695,31736],[13669,13761,13851,13977,14060,14237,14327,14380,14446,30916,31087,31169,31242,31384,31430,31513,31696,31737],[13670,13762,13852,13978,14061,14238,14328,14381,14447,30917,31088,31170,31243,31385,31431,31514,31697,31738],[13671,13763,13853,13979,14062,14239,14329,14382,14448,30918,31089,31171,31244,31386,31432,31515,31698,31739],[13672,13764,13854,13980,14063,14240,14330,14383,14449,30919,31090,31172,31245,31387,31433,31516,31699,31740],[13673,13765,13855,13981,14064,14140,14331,14384,14450,30920,31091,31173,31246,31388,31434,31517,31700,31741],[13674,13766,13856,13982,14065,14141,14332,14385,14451,30921,31092,31174,31247,31389,31435,31518,31701,31742],[13675,13767,13857,13983,14066,14142,14333,14386,14452,30922,31093,31175,31248,31390,31436,31519,31702,31743],[13676,13768,13858,13984,14067,14143,14334,14387,14453,30923,31094,31176,31249,31391,31437,31520,31703,31744],[13677,13769,13859,13985,14068,14144,14335,14388,14454,30924,31095,31177,31250,31392,31438,31521,31704,31745],[13678,13770,13860,13986,14069,14145,14336,14389,14455,30925,31096,31178,31251,31393,31439,31522,31705,31746],[13679,13771,13861,13987,14070,14146,14337,14390,14456,30926,31097,31179,31252,31394,31440,31523,31706,31747],[13680,13772,13862,13988,14071,14147,14338,14391,14457,30927,31098,31180,31253,31395,31441,31524,31707,31748],[13681,13773,13863,13989,14072,14148,14339,14392,14458,30928,31099,31181,31254,31396,31442,31525,31708,31749],[13682,13774,13864,13990,14073,14149,14340,14393,14459,30929,31100,31182,31255,31397,31443,31526,31709,31750],[13683,13775,13865,13991,14074,14150,14341,14394,14460,30930,31101,31183,31256,31398,31444,31527,31710,31751],[13684,13776,13866,13992,14075,14151,14241,14395,14461,30931,31102,31184,31257,31399,31445,31528,31711,31752],[13685,13777,13867,13993,14076,14152,14242,14396,14462,30932,31103,31185,31258,31400,31446,31529,31712,31753],[13686,13778,13868,13994,14077,14153,14243,14397,14463,30933,31104,31186,31259,31401,31447,31530,31713,31754],[13687,13779,13869,13995,14078,14154,14244,14398,14464,30934,31105,31187,31260,31402,31448,31531,31613,31755],[13688,13780,13870,13996,14079,14155,14245,14399,14465,30935,31106,31188,31261,31403,31449,31532,31614,31756],[13689,13781,13871,13997,14080,14156,14246,14400,14466,30936,31107,31189,31262,31404,31450,31533,31615,31757],[13690,13782,13872,13998,14081,14157,14247,14401,14467,30937,31007,31190,31263,31405,31451,31534,31616,31758],[13691,13783,13873,13999,14082,14158,14248,14402,14468,30938,31008,31191,31264,31406,31452,31535,31617,31759],[13692,13784,13874,14000,14083,14159,14249,14403,14469,30939,31009,31192,31265,31407,31453,31536,31618,31760],[13693,13785,13875,14001,14084,14160,14250,14404,14470,30940,31010,31193,31266,31408,31454,31537,31619,31761],[13694,13786,13876,14002,14085,14161,14251,14405,14471,30941,31011,31194,31267,31409,31455,31538,31620,31762],[13695,13787,13877,14003,14086,14162,14252,14406,14472,30942,31012,31195,31268,31410,31456,31539,31621,31763],[13696,13788,13878,14004,14087,14163,14253,14407,14473,30943,31013,31196,31269,31310,31457,31540,31622,31764],[13697,13789,13879,14005,14088,14164,14254,14408,14474,30944,31014,31197,31270,31311,31458,31541,31623,31765],[13698,13790,13880,14006,14089,14165,14255,14409,14475,30945,31015,31198,31271,31312,31459,31542,31624,31766],[13699,13791,13881,14007,14090,14166,14256,14410,14476,30946,31016,31199,31272,31313,31460,31543,31625,31767],[13700,13792,13882,14008,14091,14167,14257,14411,14477,30947,31017,31200,31273,31314,31461,31544,31626,31768],[13701,13793,13883,14009,14092,14168,14258,14412,14478,30948,31018,31201,31274,31315,31462,31545,31627,31769],[13702,13794,13884,14010,14093,14169,14259,14413,14479,30949,31019,31202,31275,31316,31463,31546,31628,31770],[13703,13795,13885,14011,14094,14170,14260,14414,14480,30950,31020,31203,31276,31317,31464,31547,31629,31771],[13704,13796,13886,14012,14095,14171,14261,14415,14481,30951,31021,31204,31277,31318,31465,31548,31630,31772],[14602,14740,14772,14944,14987,15059,15212,15297,15377,31818,31952,32028,32167,32291,32345,32431,32543,32693],[14603,14741,14773,14945,14988,15060,15213,15298,15378,31819,31953,32029,32168,32292,32346,32432,32544,32694],[14604,14742,14774,14946,14989,15061,15214,15299,15379,31820,31954,32030,32169,32293,32347,32433,32545,32695],[14605,14743,14775,14947,14990,15062,15215,15300,15380,31821,31955,32031,32170,32294,32348,32434,32546,32696],[14606,14744,14776,14847,14991,15063,15216,15301,15381,31822,31956,32032,32171,32295,32349,32435,32547,32697],[14607,14745,14777,14848,14992,15064,15217,15302,15382,31823,31957,32033,32172,32296,32350,32436,32548,32698],[14608,14645,14778,14849,14993,15065,15218,15303,15383,31824,31958,32034,32173,32297,32351,32437,32549,32699],[14609,14646,14779,14850,14994,15066,15219,15304,15384,31825,31959,32035,32174,32298,32352,32438,32550,32700],[14610,14647,14780,14851,14995,15067,15220,15305,15385,31826,31960,32036,32175,32299,32353,32439,32551,32701],[14611,14648,14781,14852,14996,15068,15221,15306,15386,31827,31961,32037,32176,32300,32354,32440,32552,32702],[14612,14649,14782,14853,14997,15069,15222,15307,15387,31828,31962,32038,32177,32301,32355,32441,32553,32703],[14613,14650,14783,14854,14998,15070,15223,15308,15388,31829,31963,32039,32178,32302,32356,32442,32554,32704],[14614,14651,14784,14855,14999,15071,15224,15309,15389,31830,31964,32040,32179,32303,32357,32443,32555,32705],[14615,14652,14785,14856,15000,15072,15225,15310,15390,31831,31965,32041,32180,32304,32358,32444,32556,32706],[14616,14653,14786,14857,15001,15073,15226,15311,15391,31832,31966,32042,32181,32305,32359,32445,32557,32707],[14617,14654,14787,14858,15002,15074,15227,15312,15392,31833,31967,32043,32182,32306,32360,32446,32558,32708],[14618,14655,14788,14859,15003,15075,15228,15313,15393,31834,31968,32044,32183,32307,32361,32447,32559,32709],[14619,14656,14789,14860,15004,15076,15229,15314,15394,31835,31969,32045,32184,32308,32362,32448,32560,32710],[14620,14657,14790,14861,15005,15077,15230,15315,15395,31836,31970,32046,32185,32309,32363,32449,32561,32711],[14621,14658,14791,14862,15006,15078,15231,15316,15396,31837,31971,32047,32186,32310,32364,32450,32562,32712],[14622,14659,14792,14863,15007,15079,15232,15317,15397,31838,31972,32048,32187,32311,32365,32451,32563,32713],[14623,14660,14793,14864,15008,15080,15233,15318,15398,31839,31973,32049,32188,32312,32366,32452,32564,32714],[14624,14661,14794,14865,15009,15081,15234,15319,15399,31840,31974,32050,32189,32313,32367,32453,32565,32715],[14625,14662,14795,14866,15010,15082,15235,15320,15400,31841,31975,32051,32190,32314,32368,32454,32566,32716],[14626,14663,14796,14867,15011,15083,15236,15321,15401,31842,31976,32052,32191,32315,32369,32455,32567,32717],[14627,14664,14797,14868,15012,15084,15237,15322,15402,31843,31977,32053,32192,32316,32370,32456,32568,32718],[14628,14665,14798,14869,15013,15085,15238,15323,15403,31844,31978,32054,32193,32317,32371,32457,32569,32719],[14629,14666,14799,14870,15014,15086,15239,15324,15404,31845,31979,32055,32194,32318,32372,32458,32570,32720],[14630,14667,14800,14871,15015,15087,15240,15325,15405,31846,31980,32056,32195,32319,32373,32459,32571,32721],[14631,14668,14801,14872,15016,15088,15241,15326,15406,31847,31981,32057,32196,32219,32374,32460,32572,32722],[14632,14669,14802,14873,15017,15089,15242,15327,15407,31848,31982,32058,32197,32220,32375,32461,32573,32723],[14633,14670,14803,14874,15018,15090,15243,15328,15408,31849,31983,32059,32198,32221,32376,32462,32574,32623],[14634,14671,14804,14875,15019,15091,15244,15329,15409,31850,31984,32060,32199,32222,32377,32463,32575,32624],[14635,14672,14805,14876,15020,15092,15245,15330,15410,31851,31985,32061,32200,32223,32378,32464,32576,32625],[14636,14673,14806,14877,15021,15093,15246,15331,15411,31852,31986,32062,32201,32224,32379,32465,32577,32626],[14637,14674,14807,14878,15022,15094,15247,15332,15412,31853,31987,32063,32202,32225,32380,32466,32578,32627],[14638,14675,14808,14879,15023,15095,15248,15333,15413,31854,31988,32064,32203,32226,32381,32467,32579,32628],[14639,14676,14809,14880,15024,15096,15249,15334,15414,31855,31989,32065,32204,32227,32382,32468,32580,32629],[14640,14677,14810,14881,15025,15097,15250,15335,15415,31856,31990,32066,32205,32228,32383,32469,32581,32630],[14641,14678,14811,14882,15026,15098,15150,15336,15416,31857,31991,32067,32206,32229,32384,32470,32582,32631],[14642,14679,14812,14883,15027,15099,15151,15337,15417,31858,31992,32068,32207,32230,32385,32471,32583,32632],[14643,14680,14813,14884,15028,15100,15152,15338,15418,31859,31993,32069,32208,32231,32386,32472,32584,32633],[14644,14681,14814,14885,15029,15101,15153,15339,15419,31860,31994,32070,32209,32232,32387,32473,32585,32634],[14544,14682,14815,14886,15030,15102,15154,15340,15420,31861,31995,32071,32210,32233,32388,32474,32586,32635],[14545,14683,14816,14887,15031,15103,15155,15341,15421,31862,31996,32072,32211,32234,32389,32475,32587,32636],[14546,14684,14817,14888,15032,15104,15156,15342,15422,31863,31997,32073,32212,32235,32390,32476,32588,32637],[14547,14685,14818,14889,15033,15105,15157,15343,15423,31864,31998,32074,32213,32236,32391,32477,32589,32638],[14548,14686,14819,14890,15034,15106,15158,15344,15424,31865,31999,32075,32214,32237,32392,32478,32590,32639],[14549,14687,14820,14891,15035,15107,15159,15345,15425,31866,32000,32076,32215,32238,32393,32479,32591,32640],[14550,14688,14821,14892,15036,15108,15160,15346,15426,31867,32001,32077,32216,32239,32394,32480,32592,32641],[14551,14689,14822,14893,15037,15109,15161,15347,15427,31868,32002,32078,32217,32240,32395,32481,32593,32642],[14552,14690,14823,14894,15038,15110,15162,15348,15428,31869,32003,32079,32218,32241,32396,32482,32594,32643],[14553,14691,14824,14895,15039,15111,15163,15349,15429,31870,32004,32080,32118,32242,32397,32483,32595,32644],[14554,14692,14825,14896,15040,15112,15164,15350,15430,31871,32005,32081,32119,32243,32398,32484,32596,32645],[14555,14693,14826,14897,15041,15113,15165,15351,15431,31872,32006,32082,32120,32244,32399,32485,32597,32646],[14556,14694,14827,14898,15042,15114,15166,15251,15432,31873,32007,32083,32121,32245,32400,32486,32598,32647],[14557,14695,14828,14899,15043,15115,15167,15252,15433,31874,32008,32084,32122,32246,32401,32487,32599,32648],[14558,14696,14829,14900,15044,15116,15168,15253,15434,31875,32009,32085,32123,32247,32402,32488,32600,32649],[14559,14697,14830,14901,15045,15117,15169,15254,15435,31876,32010,32086,32124,32248,32403,32489,32601,32650],[14560,14698,14831,14902,15046,15118,15170,15255,15436,31877,32011,32087,32125,32249,32404,32490,32602,32651],[14561,14699,14832,14903,15047,15119,15171,15256,15437,31878,32012,32088,32126,32250,32405,32491,32603,32652],[14562,14700,14833,14904,15048,15120,15172,15257,15438,31879,32013,32089,32127,32251,32406,32492,32604,32653],[14563,14701,14834,14905,14948,15121,15173,15258,15439,31880,32014,32090,32128,32252,32407,32493,32605,32654],[14564,14702,14835,14906,14949,15122,15174,15259,15440,31881,32015,32091,32129,32253,32408,32494,32606,32655],[14565,14703,14836,14907,14950,15123,15175,15260,15441,31882,32016,32092,32130,32254,32409,32495,32607,32656],[14566,14704,14837,14908,14951,15124,15176,15261,15442,31883,31916,32093,32131,32255,32410,32496,32608,32657],[14567,14705,14838,14909,14952,15125,15177,15262,15443,31884,31917,32094,32132,32256,32411,32497,32609,32658],[14568,14706,14839,14910,14953,15126,15178,15263,15444,31885,31918,32095,32133,32257,32412,32498,32610,32659],[14569,14707,14840,14911,14954,15127,15179,15264,15445,31886,31919,32096,32134,32258,32413,32499,32611,32660],[14570,14708,14841,14912,14955,15128,15180,15265,15446,31887,31920,32097,32135,32259,32414,32500,32612,32661],[14571,14709,14842,14913,14956,15129,15181,15266,15447,31888,31921,32098,32136,32260,32415,32501,32613,32662],[14572,14710,14843,14914,14957,15130,15182,15267,15448,31889,31922,32099,32137,32261,32416,32502,32614,32663],[14573,14711,14844,14915,14958,15131,15183,15268,15449,31890,31923,32100,32138,32262,32417,32503,32615,32664],[14574,14712,14845,14916,14959,15132,15184,15269,15450,31891,31924,32101,32139,32263,32418,32504,32616,32665],[14575,14713,14846,14917,14960,15133,15185,15270,15451,31892,31925,32102,32140,32264,32419,32505,32617,32666],[14576,14714,14746,14918,14961,15134,15186,15271,15452,31893,31926,32103,32141,32265,32420,32506,32618,32667],[14577,14715,14747,14919,14962,15135,15187,15272,15352,31894,31927,32104,32142,32266,32320,32507,32619,32668],[14578,14716,14748,14920,14963,15136,15188,15273,15353,31895,31928,32105,32143,32267,32321,32508,32620,32669],[14579,14717,14749,14921,14964,15137,15189,15274,15354,31896,31929,32106,32144,32268,32322,32509,32621,32670],[14580,14718,14750,14922,14965,15138,15190,15275,15355,31897,31930,32107,32145,32269,32323,32510,32622,32671],[14581,14719,14751,14923,14966,15139,15191,15276,15356,31898,31931,32108,32146,32270,32324,32511,32522,32672],[14582,14720,14752,14924,14967,15140,15192,15277,15357,31899,31932,32109,32147,32271,32325,32512,32523,32673],[14583,14721,14753,14925,14968,15141,15193,15278,15358,31900,31933,32110,32148,32272,32326,32513,32524,32674],[14584,14722,14754,14926,14969,15142,15194,15279,15359,31901,31934,32111,32149,32273,32327,32514,32525,32675],[14585,14723,14755,14927,14970,15143,15195,15280,15360,31902,31935,32112,32150,32274,32328,32515,32526,32676],[14586,14724,14756,14928,14971,15144,15196,15281,15361,31903,31936,32113,32151,32275,32329,32516,32527,32677],[14587,14725,14757,14929,14972,15145,15197,15282,15362,31904,31937,32114,32152,32276,32330,32517,32528,32678],[14588,14726,14758,14930,14973,15146,15198,15283,15363,31905,31938,32115,32153,32277,32331,32518,32529,32679],[14589,14727,14759,14931,14974,15147,15199,15284,15364,31906,31939,32116,32154,32278,32332,32519,32530,32680],[14590,14728,14760,14932,14975,15148,15200,15285,15365,31907,31940,32117,32155,32279,32333,32520,32531,32681],[14591,14729,14761,14933,14976,15149,15201,15286,15366,31908,31941,32017,32156,32280,32334,32521,32532,32682],[14592,14730,14762,14934,14977,15049,15202,15287,15367,31909,31942,32018,32157,32281,32335,32421,32533,32683],[14593,14731,14763,14935,14978,15050,15203,15288,15368,31910,31943,32019,32158,32282,32336,32422,32534,32684],[14594,14732,14764,14936,14979,15051,15204,15289,15369,31911,31944,32020,32159,32283,32337,32423,32535,32685],[14595,14733,14765,14937,14980,15052,15205,15290,15370,31912,31945,32021,32160,32284,32338,32424,32536,32686],[14596,14734,14766,14938,14981,15053,15206,15291,15371,31913,31946,32022,32161,32285,32339,32425,32537,32687],[14597,14735,14767,14939,14982,15054,15207,15292,15372,31914,31947,32023,32162,32286,32340,32426,32538,32688],[14598,14736,14768,14940,14983,15055,15208,15293,15373,31915,31948,32024,32163,32287,32341,32427,32539,32689],[14599,14737,14769,14941,14984,15056,15209,15294,15374,31815,31949,32025,32164,32288,32342,32428,32540,32690],[14600,14738,14770,14942,14985,15057,15210,15295,15375,31816,31950,32026,32165,32289,32343,32429,32541,32691],[14601,14739,14771,14943,14986,15058,15211,15296,15376,31817,31951,32027,32166,32290,32344,32430,32542,32692],[15499,15582,15657,15774,15878,16047,16061,16178,16272,32785,32882,32952,33056,33162,33325,33414,33455,33613],[15500,15583,15658,15775,15879,16048,16062,16179,16273,32786,32883,32953,33057,33163,33326,33415,33456,33614],[15501,15584,15659,15776,15880,16049,16063,16180,16274,32787,32884,32954,33058,33164,33327,33416,33457,33615],[15502,15585,15660,15777,15881,16050,16064,16181,16275,32788,32885,32955,33059,33165,33328,33417,33458,33616],[15503,15586,15661,15778,15882,16051,16065,16182,16276,32789,32886,32956,33060,33166,33329,33418,33459,33617],[15504,15587,15662,15779,15883,16052,16066,16183,16277,32790,32887,32957,33061,33167,33229,33419,33460,33618],[15505,15588,15663,15780,15884,16053,16067,16184,16278,32791,32888,32958,33062,33168,33230,33420,33461,33619],[15506,15589,15664,15781,15885,16054,16068,16185,16279,32792,32889,32959,33063,33169,33231,33421,33462,33620],[15507,15590,15665,15782,15886,16055,16069,16186,16280,32793,32890,32960,33064,33170,33232,33422,33463,33621],[15508,15591,15666,15783,15887,16056,16070,16187,16281,32794,32891,32961,33065,33171,33233,33423,33464,33622],[15509,15592,15667,15784,15888,16057,16071,16188,16282,32795,32892,32962,33066,33172,33234,33424,33465,33623],[15510,15593,15668,15785,15889,16058,16072,16189,16283,32796,32893,32963,33067,33173,33235,33425,33466,33624],[15511,15594,15669,15786,15890,15958,16073,16190,16284,32797,32894,32964,33068,33174,33236,33426,33467,33625],[15512,15595,15670,15787,15891,15959,16074,16191,16285,32798,32895,32965,33069,33175,33237,33427,33468,33626],[15513,15596,15671,15788,15892,15960,16075,16192,16286,32799,32896,32966,33070,33176,33238,33428,33469,33627],[15514,15597,15672,15789,15893,15961,16076,16193,16287,32800,32897,32967,33071,33177,33239,33429,33470,33628],[15515,15598,15673,15790,15894,15962,16077,16194,16288,32801,32898,32968,33072,33178,33240,33430,33471,33629],[15516,15599,15674,15791,15895,15963,16078,16195,16289,32802,32899,32969,33073,33179,33241,33330,33472,33630],[15517,15600,15675,15792,15896,15964,16079,16196,16290,32803,32900,32970,33074,33180,33242,33331,33473,33631],[15518,15601,15676,15793,15897,15965,16080,16197,16291,32804,32901,32971,33075,33181,33243,33332,33474,33632],[15519,15602,15677,15794,15898,15966,16081,16198,16292,32805,32902,32972,33076,33182,33244,33333,33475,33532],[15520,15603,15678,15795,15899,15967,16082,16199,16293,32806,32903,32973,33077,33183,33245,33334,33476,33533],[15521,15604,15679,15796,15900,15968,16083,16200,16294,32807,32904,32974,33078,33184,33246,33335,33477,33534],[15522,15605,15680,15797,15901,15969,16084,16201,16295,32808,32905,32975,33079,33185,33247,33336,33478,33535],[15523,15606,15681,15798,15902,15970,16085,16202,16296,32809,32906,32976,33080,33186,33248,33337,33479,33536],[15524,15607,15682,15799,15903,15971,16086,16203,16297,32810,32907,32977,33081,33187,33249,33338,33480,33537],[15525,15608,15683,15800,15904,15972,16087,16204,16298,32811,32908,32978,33082,33188,33250,33339,33481,33538],[15526,15609,15684,15801,15905,15973,16088,16205,16299,32812,32909,32979,33083,33189,33251,33340,33482,33539],[15527,15610,15685,15802,15906,15974,16089,16206,16300,32813,32910,32980,33084,33190,33252,33341,33483,33540],[15528,15611,15686,15803,15907,15975,16090,16207,16301,32814,32911,32981,33085,33191,33253,33342,33484,33541],[15529,15612,15687,15804,15908,15976,16091,16208,16302,32815,32912,32982,33086,33192,33254,33343,33485,33542],[15530,15613,15688,15805,15909,15977,16092,16209,16303,32816,32913,32983,33087,33193,33255,33344,33486,33543],[15531,15614,15689,15806,15910,15978,16093,16210,16304,32817,32914,32984,33088,33194,33256,33345,33487,33544],[15532,15615,15690,15807,15911,15979,16094,16211,16305,32818,32915,32985,33089,33195,33257,33346,33488,33545],[15533,15616,15691,15808,15912,15980,16095,16212,16306,32819,32916,32986,33090,33196,33258,33347,33489,33546],[15534,15617,15692,15809,15913,15981,16096,16213,16307,32820,32917,32987,33091,33197,33259,33348,33490,33547],[15535,15618,15693,15810,15914,15982,16097,16214,16308,32821,32918,32988,33092,33198,33260,33349,33491,33548],[15536,15619,15694,15811,15915,15983,16098,16215,16309,32822,32919,32989,33093,33199,33261,33350,33492,33549],[15537,15620,15695,15812,15916,15984,16099,16216,16310,32823,32920,32990,33094,33200,33262,33351,33493,33550],[15538,15621,15696,15813,15917,15985,16100,16217,16311,32824,32921,32991,33095,33201,33263,33352,33494,33551],[15539,15622,15697,15814,15918,15986,16101,16218,16312,32724,32922,32992,33096,33202,33264,33353,33495,33552],[15540,15623,15698,15815,15919,15987,16102,16219,16313,32725,32923,32993,33097,33203,33265,33354,33496,33553],[15541,15624,15699,15816,15920,15988,16103,16220,16314,32726,32924,32994,33098,33204,33266,33355,33497,33554],[15542,15625,15700,15817,15921,15989,16104,16221,16315,32727,32925,32995,33099,33205,33267,33356,33498,33555],[15543,15626,15701,15818,15922,15990,16105,16222,16316,32728,32825,32996,33100,33206,33268,33357,33499,33556],[15544,15627,15702,15819,15923,15991,16106,16223,16317,32729,32826,32997,33101,33207,33269,33358,33500,33557],[15545,15628,15703,15820,15924,15992,16107,16224,16318,32730,32827,32998,33102,33208,33270,33359,33501,33558],[15546,15629,15704,15821,15925,15993,16108,16225,16319,32731,32828,32999,33103,33209,33271,33360,33502,33559],[15547,15630,15705,15822,15926,15994,16109,16226,16320,32732,32829,33000,33104,33210,33272,33361,33503,33560],[15548,15631,15706,15823,15927,15995,16110,16227,16321,32733,32830,33001,33105,33211,33273,33362,33504,33561],[15549,15632,15707,15824,15928,15996,16111,16228,16322,32734,32831,33002,33106,33212,33274,33363,33505,33562],[15550,15633,15708,15825,15929,15997,16112,16229,16323,32735,32832,33003,33107,33213,33275,33364,33506,33563],[15551,15634,15709,15826,15930,15998,16113,16230,16324,32736,32833,33004,33108,33214,33276,33365,33507,33564],[15552,15635,15710,15827,15931,15999,16114,16231,16325,32737,32834,33005,33109,33215,33277,33366,33508,33565],[15553,15636,15711,15828,15932,16000,16115,16232,16326,32738,32835,33006,33110,33216,33278,33367,33509,33566],[15453,15637,15712,15829,15933,16001,16116,16233,16327,32739,32836,33007,33111,33217,33279,33368,33510,33567],[15454,15638,15713,15830,15934,16002,16117,16234,16328,32740,32837,33008,33112,33218,33280,33369,33511,33568],[15455,15639,15714,15831,15935,16003,16118,16235,16329,32741,32838,33009,33113,33219,33281,33370,33512,33569],[15456,15640,15715,15832,15936,16004,16119,16236,16330,32742,32839,33010,33114,33220,33282,33371,33513,33570],[15457,15641,15716,15833,15937,16005,16120,16237,16331,32743,32840,33011,33115,33221,33283,33372,33514,33571],[15458,15642,15717,15834,15938,16006,16121,16238,16332,32744,32841,33012,33116,33222,33284,33373,33515,33572],[15459,15643,15718,15835,15939,16007,16122,16239,16333,32745,32842,33013,33117,33223,33285,33374,33516,33573],[15460,15644,15719,15836,15940,16008,16123,16240,16334,32746,32843,33014,33118,33224,33286,33375,33517,33574],[15461,15645,15720,15837,15941,16009,16124,16241,16335,32747,32844,33015,33119,33225,33287,33376,33518,33575],[15462,15646,15721,15838,15942,16010,16125,16242,16336,32748,32845,33016,33120,33226,33288,33377,33519,33576],[15463,15647,15722,15839,15943,16011,16126,16243,16337,32749,32846,33017,33121,33227,33289,33378,33520,33577],[15464,15648,15723,15840,15944,16012,16127,16244,16338,32750,32847,33018,33122,33228,33290,33379,33521,33578],[15465,15649,15724,15841,15945,16013,16128,16245,16339,32751,32848,33019,33123,33128,33291,33380,33522,33579],[15466,15650,15725,15842,15946,16014,16129,16246,16340,32752,32849,33020,33124,33129,33292,33381,33523,33580],[15467,15651,15726,15843,15947,16015,16130,16247,16341,32753,32850,33021,33125,33130,33293,33382,33524,33581],[15468,15652,15727,15844,15948,16016,16131,16248,16342,32754,32851,33022,33126,33131,33294,33383,33525,33582],[15469,15653,15728,15845,15949,16017,16132,16249,16343,32755,32852,33023,33127,33132,33295,33384,33526,33583],[15470,15654,15729,15846,15950,16018,16133,16250,16344,32756,32853,33024,33027,33133,33296,33385,33527,33584],[15471,15554,15730,15847,15951,16019,16134,16251,16345,32757,32854,33025,33028,33134,33297,33386,33528,33585],[15472,15555,15731,15848,15952,16020,16135,16252,16346,32758,32855,33026,33029,33135,33298,33387,33529,33586],[15473,15556,15732,15849,15953,16021,16136,16253,16347,32759,32856,32926,33030,33136,33299,33388,33530,33587],[15474,15557,15733,15850,15954,16022,16137,16254,16348,32760,32857,32927,33031,33137,33300,33389,33531,33588],[15475,15558,15734,15851,15955,16023,16138,16255,16349,32761,32858,32928,33032,33138,33301,33390,33431,33589],[15476,15559,15735,15852,15956,16024,16139,16256,16350,32762,32859,32929,33033,33139,33302,33391,33432,33590],[15477,15560,15736,15853,15957,16025,16140,16257,16351,32763,32860,32930,33034,33140,33303,33392,33433,33591],[15478,15561,15737,15854,15857,16026,16141,16258,16352,32764,32861,32931,33035,33141,33304,33393,33434,33592],[15479,15562,15738,15855,15858,16027,16142,16259,16353,32765,32862,32932,33036,33142,33305,33394,33435,33593],[15480,15563,15739,15856,15859,16028,16143,16260,16354,32766,32863,32933,33037,33143,33306,33395,33436,33594],[15481,15564,15740,15756,15860,16029,16144,16160,16355,32767,32864,32934,33038,33144,33307,33396,33437,33595],[15482,15565,15741,15757,15861,16030,16145,16161,16356,32768,32865,32935,33039,33145,33308,33397,33438,33596],[15483,15566,15742,15758,15862,16031,16146,16162,16357,32769,32866,32936,33040,33146,33309,33398,33439,33597],[15484,15567,15743,15759,15863,16032,16147,16163,16358,32770,32867,32937,33041,33147,33310,33399,33440,33598],[15485,15568,15744,15760,15864,16033,16148,16164,16359,32771,32868,32938,33042,33148,33311,33400,33441,33599],[15486,15569,15745,15761,15865,16034,16149,16165,16360,32772,32869,32939,33043,33149,33312,33401,33442,33600],[15487,15570,15746,15762,15866,16035,16150,16166,16361,32773,32870,32940,33044,33150,33313,33402,33443,33601],[15488,15571,15747,15763,15867,16036,16151,16167,16261,32774,32871,32941,33045,33151,33314,33403,33444,33602],[15489,15572,15748,15764,15868,16037,16152,16168,16262,32775,32872,32942,33046,33152,33315,33404,33445,33603],[15490,15573,15749,15765,15869,16038,16153,16169,16263,32776,32873,32943,33047,33153,33316,33405,33446,33604],[15491,15574,15750,15766,15870,16039,16154,16170,16264,32777,32874,32944,33048,33154,33317,33406,33447,33605],[15492,15575,15751,15767,15871,16040,16155,16171,16265,32778,32875,32945,33049,33155,33318,33407,33448,33606],[15493,15576,15752,15768,15872,16041,16156,16172,16266,32779,32876,32946,33050,33156,33319,33408,33449,33607],[15494,15577,15753,15769,15873,16042,16157,16173,16267,32780,32877,32947,33051,33157,33320,33409,33450,33608],[15495,15578,15754,15770,15874,16043,16158,16174,16268,32781,32878,32948,33052,33158,33321,33410,33451,33609],[15496,15579,15755,15771,15875,16044,16159,16175,16269,32782,32879,32949,33053,33159,33322,33411,33452,33610],[15497,15580,15655,15772,15876,16045,16059,16176,16270,32783,32880,32950,33054,33160,33323,33412,33453,33611],[15498,15581,15656,15773,15877,16046,16060,16177,16271,32784,32881,32951,33055,33161,33324,33413,33454,33612],[16396,16525,16643,16705,16769,16934,17011,17160,17268,33651,33812,33876,33945,34134,34204,34296,34367,34533],[16397,16526,16644,16706,16770,16935,17012,17161,17269,33652,33813,33877,33946,34135,34205,34297,34368,34534],[16398,16527,16645,16707,16771,16936,17013,17162,17270,33653,33814,33878,33947,34136,34206,34298,34369,34535],[16399,16528,16646,16708,16772,16937,17014,17163,17170,33654,33815,33879,33948,34137,34207,34299,34370,34536],[16400,16529,16647,16709,16773,16938,17015,17164,17171,33655,33816,33880,33949,34037,34208,34300,34371,34537],[16401,16530,16648,16710,16774,16939,17016,17165,17172,33656,33817,33881,33950,34038,34209,34301,34372,34538],[16402,16531,16649,16711,16775,16940,17017,17166,17173,33657,33818,33882,33951,34039,34210,34302,34373,34539],[16403,16532,16650,16712,16776,16941,17018,17167,17174,33658,33819,33883,33952,34040,34211,34303,34374,34540],[16404,16533,16651,16713,16777,16942,17019,17168,17175,33659,33820,33884,33953,34041,34212,34304,34375,34541],[16405,16534,16652,16714,16778,16943,17020,17169,17176,33660,33821,33885,33954,34042,34213,34305,34376,34441],[16406,16535,16653,16715,16779,16944,17021,17069,17177,33661,33822,33886,33955,34043,34214,34306,34377,34442],[16407,16536,16654,16716,16780,16945,17022,17070,17178,33662,33823,33887,33956,34044,34215,34307,34378,34443],[16408,16537,16655,16717,16781,16946,17023,17071,17179,33663,33824,33888,33957,34045,34216,34308,34379,34444],[16409,16538,16656,16718,16782,16947,17024,17072,17180,33664,33825,33889,33958,34046,34217,34309,34380,34445],[16410,16539,16657,16719,16783,16948,17025,17073,17181,33665,33826,33890,33959,34047,34218,34310,34381,34446],[16411,16540,16658,16720,16784,16949,17026,17074,17182,33666,33827,33891,33960,34048,34219,34311,34382,34447],[16412,16541,16659,16721,16785,16950,17027,17075,17183,33667,33828,33892,33961,34049,34220,34312,34383,34448],[16413,16542,16660,16722,16786,16951,17028,17076,17184,33668,33829,33893,33962,34050,34221,34313,34384,34449],[16414,16543,16661,16723,16787,16952,17029,17077,17185,33669,33830,33894,33963,34051,34222,34314,34385,34450],[16415,16544,16662,16724,16788,16953,17030,17078,17186,33670,33831,33895,33964,34052,34223,34315,34386,34451],[16416,16545,16663,16725,16789,16954,17031,17079,17187,33671,33832,33896,33965,34053,34224,34316,34387,34452],[16417,16546,16664,16726,16790,16955,17032,17080,17188,33672,33833,33897,33966,34054,34225,34317,34388,34453],[16418,16547,16564,16727,16791,16956,17033,17081,17189,33673,33834,33898,33967,34055,34226,34318,34389,34454],[16419,16548,16565,16728,16792,16957,17034,17082,17190,33674,33734,33899,33968,34056,34227,34319,34390,34455],[16420,16549,16566,16729,16793,16958,17035,17083,17191,33675,33735,33900,33969,34057,34228,34320,34391,34456],[16421,16550,16567,16730,16794,16959,17036,17084,17192,33676,33736,33901,33970,34058,34229,34321,34392,34457],[16422,16551,16568,16731,16795,16960,17037,17085,17193,33677,33737,33902,33971,34059,34230,34322,34393,34458],[16423,16552,16569,16732,16796,16961,17038,17086,17194,33678,33738,33903,33972,34060,34231,34323,34394,34459],[16424,16553,16570,16733,16797,16962,17039,17087,17195,33679,33739,33904,33973,34061,34232,34324,34395,34460],[16425,16554,16571,16734,16798,16963,17040,17088,17196,33680,33740,33905,33974,34062,34233,34325,34396,34461],[16426,16555,16572,16735,16799,16964,17041,17089,17197,33681,33741,33906,33975,34063,34234,34326,34397,34462],[16427,16556,16573,16736,16800,16965,17042,17090,17198,33682,33742,33907,33976,34064,34235,34327,34398,34463],[16428,16557,16574,16737,16801,16966,17043,17091,17199,33683,33743,33908,33977,34065,34236,34328,34399,34464],[16429,16558,16575,16738,16802,16967,17044,17092,17200,33684,33744,33909,33978,34066,34237,34329,34400,34465],[16430,16559,16576,16739,16803,16867,17045,17093,17201,33685,33745,33910,33979,34067,34238,34330,34401,34466],[16431,16560,16577,16740,16804,16868,17046,17094,17202,33686,33746,33911,33980,34068,34138,34331,34402,34467],[16432,16561,16578,16741,16805,16869,17047,17095,17203,33687,33747,33912,33981,34069,34139,34332,34403,34468],[16433,16562,16579,16742,16806,16870,17048,17096,17204,33688,33748,33913,33982,34070,34140,34333,34404,34469],[16434,16563,16580,16743,16807,16871,17049,17097,17205,33689,33749,33914,33983,34071,34141,34334,34405,34470],[16435,16463,16581,16744,16808,16872,17050,17098,17206,33690,33750,33915,33984,34072,34142,34335,34406,34471],[16436,16464,16582,16745,16809,16873,17051,17099,17207,33691,33751,33916,33985,34073,34143,34336,34407,34472],[16437,16465,16583,16746,16810,16874,17052,17100,17208,33692,33752,33917,33986,34074,34144,34337,34408,34473],[16438,16466,16584,16747,16811,16875,17053,17101,17209,33693,33753,33918,33987,34075,34145,34338,34409,34474],[16439,16467,16585,16748,16812,16876,17054,17102,17210,33694,33754,33919,33988,34076,34146,34339,34410,34475],[16440,16468,16586,16749,16813,16877,17055,17103,17211,33695,33755,33920,33989,34077,34147,34239,34411,34476],[16441,16469,16587,16750,16814,16878,17056,17104,17212,33696,33756,33921,33990,34078,34148,34240,34412,34477],[16442,16470,16588,16751,16815,16879,17057,17105,17213,33697,33757,33922,33991,34079,34149,34241,34413,34478],[16443,16471,16589,16752,16816,16880,17058,17106,17214,33698,33758,33923,33992,34080,34150,34242,34414,34479],[16444,16472,16590,16753,16817,16881,17059,17107,17215,33699,33759,33924,33993,34081,34151,34243,34415,34480],[16445,16473,16591,16754,16818,16882,17060,17108,17216,33700,33760,33925,33994,34082,34152,34244,34416,34481],[16446,16474,16592,16755,16819,16883,17061,17109,17217,33701,33761,33926,33995,34083,34153,34245,34417,34482],[16447,16475,16593,16756,16820,16884,17062,17110,17218,33702,33762,33927,33996,34084,34154,34246,34418,34483],[16448,16476,16594,16757,16821,16885,17063,17111,17219,33703,33763,33928,33997,34085,34155,34247,34419,34484],[16449,16477,16595,16758,16822,16886,17064,17112,17220,33704,33764,33929,33998,34086,34156,34248,34420,34485],[16450,16478,16596,16759,16823,16887,17065,17113,17221,33705,33765,33930,33999,34087,34157,34249,34421,34486],[16451,16479,16597,16760,16824,16888,17066,17114,17222,33706,33766,33931,34000,34088,34158,34250,34422,34487],[16452,16480,16598,16761,16825,16889,17067,17115,17223,33707,33767,33932,34001,34089,34159,34251,34423,34488],[16453,16481,16599,16762,16826,16890,17068,17116,17224,33708,33768,33933,34002,34090,34160,34252,34424,34489],[16454,16482,16600,16763,16827,16891,16968,17117,17225,33709,33769,33934,34003,34091,34161,34253,34425,34490],[16455,16483,16601,16764,16828,16892,16969,17118,17226,33710,33770,33935,34004,34092,34162,34254,34426,34491],[16456,16484,16602,16765,16829,16893,16970,17119,17227,33711,33771,33835,34005,34093,34163,34255,34427,34492],[16457,16485,16603,16665,16830,16894,16971,17120,17228,33712,33772,33836,34006,34094,34164,34256,34428,34493],[16458,16486,16604,16666,16831,16895,16972,17121,17229,33713,33773,33837,34007,34095,34165,34257,34429,34494],[16459,16487,16605,16667,16832,16896,16973,17122,17230,33714,33774,33838,34008,34096,34166,34258,34430,34495],[16460,16488,16606,16668,16833,16897,16974,17123,17231,33715,33775,33839,34009,34097,34167,34259,34431,34496],[16461,16489,16607,16669,16834,16898,16975,17124,17232,33716,33776,33840,34010,34098,34168,34260,34432,34497],[16462,16490,16608,16670,16835,16899,16976,17125,17233,33717,33777,33841,34011,34099,34169,34261,34433,34498],[16362,16491,16609,16671,16836,16900,16977,17126,17234,33718,33778,33842,34012,34100,34170,34262,34434,34499],[16363,16492,16610,16672,16837,16901,16978,17127,17235,33719,33779,33843,34013,34101,34171,34263,34435,34500],[16364,16493,16611,16673,16838,16902,16979,17128,17236,33720,33780,33844,34014,34102,34172,34264,34436,34501],[16365,16494,16612,16674,16839,16903,16980,17129,17237,33721,33781,33845,34015,34103,34173,34265,34437,34502],[16366,16495,16613,16675,16840,16904,16981,17130,17238,33722,33782,33846,34016,34104,34174,34266,34438,34503],[16367,16496,16614,16676,16841,16905,16982,17131,17239,33723,33783,33847,34017,34105,34175,34267,34439,34504],[16368,16497,16615,16677,16842,16906,16983,17132,17240,33724,33784,33848,34018,34106,34176,34268,34440,34505],[16369,16498,16616,16678,16843,16907,16984,17133,17241,33725,33785,33849,34019,34107,34177,34269,34340,34506],[16370,16499,16617,16679,16844,16908,16985,17134,17242,33726,33786,33850,34020,34108,34178,34270,34341,34507],[16371,16500,16618,16680,16845,16909,16986,17135,17243,33727,33787,33851,34021,34109,34179,34271,34342,34508],[16372,16501,16619,16681,16846,16910,16987,17136,17244,33728,33788,33852,34022,34110,34180,34272,34343,34509],[16373,16502,16620,16682,16847,16911,16988,17137,17245,33729,33789,33853,34023,34111,34181,34273,34344,34510],[16374,16503,16621,16683,16848,16912,16989,17138,17246,33730,33790,33854,34024,34112,34182,34274,34345,34511],[16375,16504,16622,16684,16849,16913,16990,17139,17247,33731,33791,33855,34025,34113,34183,34275,34346,34512],[16376,16505,16623,16685,16850,16914,16991,17140,17248,33732,33792,33856,34026,34114,34184,34276,34347,34513],[16377,16506,16624,16686,16851,16915,16992,17141,17249,33733,33793,33857,34027,34115,34185,34277,34348,34514],[16378,16507,16625,16687,16852,16916,16993,17142,17250,33633,33794,33858,34028,34116,34186,34278,34349,34515],[16379,16508,16626,16688,16853,16917,16994,17143,17251,33634,33795,33859,34029,34117,34187,34279,34350,34516],[16380,16509,16627,16689,16854,16918,16995,17144,17252,33635,33796,33860,34030,34118,34188,34280,34351,34517],[16381,16510,16628,16690,16855,16919,16996,17145,17253,33636,33797,33861,34031,34119,34189,34281,34352,34518],[16382,16511,16629,16691,16856,16920,16997,17146,17254,33637,33798,33862,34032,34120,34190,34282,34353,34519],[16383,16512,16630,16692,16857,16921,16998,17147,17255,33638,33799,33863,34033,34121,34191,34283,34354,34520],[16384,16513,16631,16693,16858,16922,16999,17148,17256,33639,33800,33864,34034,34122,34192,34284,34355,34521],[16385,16514,16632,16694,16859,16923,17000,17149,17257,33640,33801,33865,34035,34123,34193,34285,34356,34522],[16386,16515,16633,16695,16860,16924,17001,17150,17258,33641,33802,33866,34036,34124,34194,34286,34357,34523],[16387,16516,16634,16696,16861,16925,17002,17151,17259,33642,33803,33867,33936,34125,34195,34287,34358,34524],[16388,16517,16635,16697,16862,16926,17003,17152,17260,33643,33804,33868,33937,34126,34196,34288,34359,34525],[16389,16518,16636,16698,16863,16927,17004,17153,17261,33644,33805,33869,33938,34127,34197,34289,34360,34526],[16390,16519,16637,16699,16864,16928,17005,17154,17262,33645,33806,33870,33939,34128,34198,34290,34361,34527],[16391,16520,16638,16700,16865,16929,17006,17155,17263,33646,33807,33871,33940,34129,34199,34291,34362,34528],[16392,16521,16639,16701,16866,16930,17007,17156,17264,33647,33808,33872,33941,34130,34200,34292,34363,34529],[16393,16522,16640,16702,16766,16931,17008,17157,17265,33648,33809,33873,33942,34131,34201,34293,34364,34530],[16394,16523,16641,16703,16767,16932,17009,17158,17266,33649,33810,33874,33943,34132,34202,34294,34365,34531],[16395,16524,16642,16704,16768,16933,17010,17159,17267,33650,33811,33875,33944,34133,34203,34295,34366,34532],[2196,2797,7681,9324,11025,12344,13355,14538,17093,18631,21425,22158,22957,24434,26349,27437,32516,32783],[2197,2798,7682,9325,11026,12345,13356,14539,17094,18632,21426,22159,22958,24435,26350,27438,32517,32784],[2198,2799,7683,9326,11027,12346,13357,14540,17095,18633,21427,22160,22959,24436,26351,27439,32518,32785],[2199,2800,7684,9327,11028,12347,13358,14541,17096,18634,21428,22161,22960,24437,26352,27440,32519,32786],[2200,2801,7685,9328,11029,12348,13359,14542,17097,18635,21429,22162,22961,24438,26353,27441,32520,32787],[2201,2802,7686,9329,11030,12349,13360,14543,17098,18636,21430,22163,22962,24439,26354,27442,32521,32788],[2202,2803,7687,9330,11031,12350,13361,14443,17099,18637,21431,22164,22963,24440,26355,27443,32421,32789],[2203,2804,7688,9331,11032,12351,13362,14444,17100,18638,21432,22165,22964,24441,26356,27444,32422,32790],[2204,2805,7689,9332,11033,12352,13363,14445,17101,18639,21433,22166,22965,24341,26357,27445,32423,32791],[2205,2806,7690,9333,11034,12353,13364,14446,17102,18640,21434,22167,22966,24342,26358,27446,32424,32792],[2206,2807,7691,9334,11035,12354,13365,14447,17103,18641,21435,22168,22967,24343,26359,27447,32425,32793],[2207,2808,7692,9335,11036,12355,13366,14448,17104,18642,21436,22169,22968,24344,26360,27448,32426,32794],[2208,2809,7693,9336,11037,12356,13367,14449,17105,18643,21437,22170,22969,24345,26260,27449,32427,32795],[2209,2810,7694,9337,11038,12357,13368,14450,17106,18644,21438,22171,22970,24346,26261,27450,32428,32796],[2210,2811,7695,9338,11039,12358,13369,14451,17107,18645,21439,22172,22971,24347,26262,27451,32429,32797],[2211,2812,7696,9339,11040,12359,13370,14452,17108,18646,21440,22173,22972,24348,26263,27452,32430,32798],[2212,2813,7697,9340,11041,12360,13371,14453,17109,18647,21441,22174,22973,24349,26264,27453,32431,32799],[2213,2814,7698,9341,11042,12361,13372,14454,17110,18648,21442,22175,22974,24350,26265,27454,32432,32800],[2214,2815,7699,9342,11043,12362,13373,14455,17111,18649,21443,22176,22975,24351,26266,27455,32433,32801],[2215,2816,7700,9343,11044,12363,13374,14456,17112,18650,21444,22177,22976,24352,26267,27456,32434,32802],[2216,2817,7701,9344,11045,12364,13375,14457,17113,18651,21445,22178,22977,24353,26268,27457,32435,32803],[2217,2818,7702,9345,11046,12365,13376,14458,17114,18652,21446,22179,22978,24354,26269,27458,32436,32804],[2218,2819,7703,9346,11047,12366,13377,14459,17115,18653,21447,22180,22979,24355,26270,27459,32437,32805],[2219,2820,7704,9347,11048,12367,13378,14460,17116,18654,21448,22181,22980,24356,26271,27460,32438,32806],[2220,2821,7705,9348,11049,12368,13379,14461,17117,18655,21449,22182,22981,24357,26272,27461,32439,32807],[2221,2822,7706,9349,11050,12369,13380,14462,17118,18656,21450,22183,22982,24358,26273,27462,32440,32808],[2121,2823,7707,9350,11051,12370,13381,14463,17119,18657,21451,22184,22983,24359,26274,27463,32441,32809],[2122,2824,7708,9351,11052,12371,13382,14464,17120,18658,21452,22185,22984,24360,26275,27464,32442,32810],[2123,2825,7709,9352,11053,12372,13383,14465,17121,18659,21453,22186,22985,24361,26276,27465,32443,32811],[2124,2826,7710,9353,11054,12373,13384,14466,17122,18660,21454,22187,22986,24362,26277,27466,32444,32812],[2125,2827,7711,9354,11055,12374,13385,14467,17123,18661,21455,22188,22987,24363,26278,27467,32445,32813],[2126,2727,7712,9355,11056,12375,13386,14468,17124,18662,21456,22189,22988,24364,26279,27468,32446,32814],[2127,2728,7713,9356,11057,12376,13387,14469,17125,18663,21457,22190,22989,24365,26280,27469,32447,32815],[2128,2729,7714,9357,11058,12377,13388,14470,17126,18664,21458,22191,22990,24366,26281,27470,32448,32816],[2129,2730,7715,9358,11059,12378,13389,14471,17127,18665,21459,22192,22991,24367,26282,27471,32449,32817],[2130,2731,7716,9359,11060,12379,13390,14472,17128,18666,21460,22193,22992,24368,26283,27371,32450,32818],[2131,2732,7717,9360,11061,12380,13391,14473,17129,18667,21461,22194,22993,24369,26284,27372,32451,32819],[2132,2733,7718,9361,11062,12381,13392,14474,17130,18668,21462,22195,22994,24370,26285,27373,32452,32820],[2133,2734,7719,9362,11063,12382,13393,14475,17131,18669,21463,22196,22995,24371,26286,27374,32453,32821],[2134,2735,7720,9363,11064,12383,13394,14476,17132,18670,21464,22197,22996,24372,26287,27375,32454,32822],[2135,2736,7721,9364,11065,12384,13395,14477,17133,18671,21465,22198,22997,24373,26288,27376,32455,32823],[2136,2737,7722,9365,11066,12385,13396,14478,17134,18672,21466,22199,22998,24374,26289,27377,32456,32824],[2137,2738,7723,9366,11067,12386,13397,14479,17135,18673,21467,22200,22999,24375,26290,27378,32457,32724],[2138,2739,7724,9367,11068,12387,13398,14480,17136,18674,21468,22201,23000,24376,26291,27379,32458,32725],[2139,2740,7725,9368,11069,12388,13399,14481,17137,18675,21469,22202,23001,24377,26292,27380,32459,32726],[2140,2741,7726,9369,11070,12389,13400,14482,17138,18676,21470,22203,23002,24378,26293,27381,32460,32727],[2141,2742,7727,9370,11071,12390,13401,14483,17139,18677,21471,22204,23003,24379,26294,27382,32461,32728],[2142,2743,7728,9371,11072,12391,13402,14484,17140,18678,21472,22205,23004,24380,26295,27383,32462,32729],[2143,2744,7729,9372,11073,12392,13403,14485,17141,18679,21473,22206,23005,24381,26296,27384,32463,32730],[2144,2745,7730,9373,11074,12393,13404,14486,17142,18680,21474,22207,23006,24382,26297,27385,32464,32731],[2145,2746,7731,9374,11075,12394,13405,14487,17143,18681,21475,22208,23007,24383,26298,27386,32465,32732],[2146,2747,7732,9375,11076,12395,13406,14488,17144,18682,21476,22209,23008,24384,26299,27387,32466,32733],[2147,2748,7733,9376,11077,12396,13407,14489,17145,18683,21477,22210,23009,24385,26300,27388,32467,32734],[2148,2749,7734,9377,11078,12397,13408,14490,17146,18684,21478,22211,23010,24386,26301,27389,32468,32735],[2149,2750,7735,9378,11079,12398,13409,14491,17147,18584,21479,22212,23011,24387,26302,27390,32469,32736],[2150,2751,7736,9379,11080,12399,13410,14492,17148,18585,21480,22213,23012,24388,26303,27391,32470,32737],[2151,2752,7737,9380,11081,12400,13411,14493,17149,18586,21481,22214,23013,24389,26304,27392,32471,32738],[2152,2753,7738,9381,11082,12401,13412,14494,17150,18587,21482,22215,23014,24390,26305,27393,32472,32739],[2153,2754,7739,9382,11083,12402,13413,14495,17151,18588,21483,22216,23015,24391,26306,27394,32473,32740],[2154,2755,7740,9383,11084,12403,13414,14496,17152,18589,21484,22217,23016,24392,26307,27395,32474,32741],[2155,2756,7741,9384,11085,12404,13415,14497,17153,18590,21485,22218,23017,24393,26308,27396,32475,32742],[2156,2757,7742,9385,11086,12405,13416,14498,17154,18591,21486,22219,23018,24394,26309,27397,32476,32743],[2157,2758,7743,9386,11087,12406,13417,14499,17155,18592,21487,22119,23019,24395,26310,27398,32477,32744],[2158,2759,7744,9387,11088,12407,13418,14500,17156,18593,21488,22120,23020,24396,26311,27399,32478,32745],[2159,2760,7745,9388,11089,12408,13419,14501,17157,18594,21489,22121,23021,24397,26312,27400,32479,32746],[2160,2761,7746,9389,11090,12409,13420,14502,17158,18595,21490,22122,23022,24398,26313,27401,32480,32747],[2161,2762,7747,9390,11091,12410,13421,14503,17159,18596,21491,22123,23023,24399,26314,27402,32481,32748],[2162,2763,7748,9391,11092,12411,13422,14504,17160,18597,21492,22124,23024,24400,26315,27403,32482,32749],[2163,2764,7749,9392,11093,12412,13423,14505,17161,18598,21493,22125,23025,24401,26316,27404,32483,32750],[2164,2765,7750,9292,11094,12413,13424,14506,17162,18599,21494,22126,23026,24402,26317,27405,32484,32751],[2165,2766,7751,9293,11095,12414,13425,14507,17163,18600,21495,22127,23027,24403,26318,27406,32485,32752],[2166,2767,7752,9294,11096,12415,13426,14508,17164,18601,21496,22128,22927,24404,26319,27407,32486,32753],[2167,2768,7753,9295,11097,12416,13427,14509,17165,18602,21497,22129,22928,24405,26320,27408,32487,32754],[2168,2769,7754,9296,11098,12417,13428,14510,17166,18603,21498,22130,22929,24406,26321,27409,32488,32755],[2169,2770,7755,9297,11099,12418,13429,14511,17167,18604,21499,22131,22930,24407,26322,27410,32489,32756],[2170,2771,7756,9298,11100,12419,13430,14512,17168,18605,21500,22132,22931,24408,26323,27411,32490,32757],[2171,2772,7757,9299,11101,12420,13431,14513,17169,18606,21501,22133,22932,24409,26324,27412,32491,32758],[2172,2773,7758,9300,11102,12421,13432,14514,17069,18607,21502,22134,22933,24410,26325,27413,32492,32759],[2173,2774,7759,9301,11103,12422,13332,14515,17070,18608,21503,22135,22934,24411,26326,27414,32493,32760],[2174,2775,7760,9302,11104,12322,13333,14516,17071,18609,21504,22136,22935,24412,26327,27415,32494,32761],[2175,2776,7761,9303,11105,12323,13334,14517,17072,18610,21505,22137,22936,24413,26328,27416,32495,32762],[2176,2777,7762,9304,11106,12324,13335,14518,17073,18611,21506,22138,22937,24414,26329,27417,32496,32763],[2177,2778,7763,9305,11107,12325,13336,14519,17074,18612,21507,22139,22938,24415,26330,27418,32497,32764],[2178,2779,7764,9306,11108,12326,13337,14520,17075,18613,21508,22140,22939,24416,26331,27419,32498,32765],[2179,2780,7765,9307,11109,12327,13338,14521,17076,18614,21509,22141,22940,24417,26332,27420,32499,32766],[2180,2781,7766,9308,11009,12328,13339,14522,17077,18615,21510,22142,22941,24418,26333,27421,32500,32767],[2181,2782,7767,9309,11010,12329,13340,14523,17078,18616,21511,22143,22942,24419,26334,27422,32501,32768],[2182,2783,7768,9310,11011,12330,13341,14524,17079,18617,21512,22144,22943,24420,26335,27423,32502,32769],[2183,2784,7769,9311,11012,12331,13342,14525,17080,18618,21412,22145,22944,24421,26336,27424,32503,32770],[2184,2785,7770,9312,11013,12332,13343,14526,17081,18619,21413,22146,22945,24422,26337,27425,32504,32771],[2185,2786,7771,9313,11014,12333,13344,14527,17082,18620,21414,22147,22946,24423,26338,27426,32505,32772],[2186,2787,7772,9314,11015,12334,13345,14528,17083,18621,21415,22148,22947,24424,26339,27427,32506,32773],[2187,2788,7773,9315,11016,12335,13346,14529,17084,18622,21416,22149,22948,24425,26340,27428,32507,32774],[2188,2789,7774,9316,11017,12336,13347,14530,17085,18623,21417,22150,22949,24426,26341,27429,32508,32775],[2189,2790,7775,9317,11018,12337,13348,14531,17086,18624,21418,22151,22950,24427,26342,27430,32509,32776],[2190,2791,7776,9318,11019,12338,13349,14532,17087,18625,21419,22152,22951,24428,26343,27431,32510,32777],[2191,2792,7676,9319,11020,12339,13350,14533,17088,18626,21420,22153,22952,24429,26344,27432,32511,32778],[2192,2793,7677,9320,11021,12340,13351,14534,17089,18627,21421,22154,22953,24430,26345,27433,32512,32779],[2193,2794,7678,9321,11022,12341,13352,14535,17090,18628,21422,22155,22954,24431,26346,27434,32513,32780],[2194,2795,7679,9322,11023,12342,13353,14536,17091,18629,21423,22156,22955,24432,26347,27435,32514,32781],[2195,2796,7680,9323,11024,12343,13354,14537,17092,18630,21424,22157,22956,24433,26348,27436,32515,32782],[800,3067,3735,8613,10250,12009,13272,14245,15373,19543,22345,23088,23922,25286,27209,28307,33338,33690],[801,3068,3736,8614,10251,12010,13273,14246,15374,19544,22346,23089,23923,25287,27210,28308,33339,33691],[802,3069,3636,8615,10252,12011,13274,14247,15375,19545,22347,23090,23924,25288,27211,28309,33340,33692],[803,3070,3637,8616,10253,12012,13275,14248,15376,19546,22348,23091,23925,25289,27212,28310,33341,33693],[804,3071,3638,8617,10254,12013,13276,14249,15377,19547,22349,23092,23926,25290,27213,28311,33342,33694],[805,3072,3639,8618,10255,12014,13277,14250,15378,19548,22350,23093,23927,25291,27214,28312,33343,33695],[806,3073,3640,8619,10256,12015,13278,14251,15379,19549,22351,23094,23928,25292,27215,28313,33344,33696],[807,3074,3641,8620,10257,12016,13279,14252,15380,19550,22352,23095,23929,25293,27216,28314,33345,33697],[707,3075,3642,8621,10258,12017,13280,14253,15381,19551,22353,23096,23930,25294,27217,28315,33346,33698],[708,3076,3643,8622,10259,12018,13281,14254,15382,19552,22354,23097,23931,25295,27218,28316,33347,33699],[709,3077,3644,8623,10260,11918,13282,14255,15383,19553,22355,23098,23932,25296,27219,28317,33348,33700],[710,3078,3645,8624,10261,11919,13283,14256,15384,19554,22356,23099,23933,25297,27220,28318,33349,33701],[711,3079,3646,8625,10262,11920,13284,14257,15385,19555,22357,23100,23934,25298,27221,28319,33350,33702],[712,3080,3647,8626,10263,11921,13285,14258,15386,19556,22358,23101,23935,25299,27222,28320,33351,33703],[713,3081,3648,8627,10264,11922,13286,14259,15387,19557,22359,23102,23936,25300,27223,28321,33352,33704],[714,3082,3649,8628,10265,11923,13287,14260,15388,19558,22360,23103,23836,25301,27224,28322,33353,33705],[715,3083,3650,8629,10266,11924,13288,14261,15389,19559,22361,23104,23837,25302,27225,28323,33354,33706],[716,3084,3651,8630,10267,11925,13289,14262,15390,19560,22362,23105,23838,25303,27226,28324,33355,33707],[717,3085,3652,8631,10268,11926,13290,14263,15391,19561,22363,23106,23839,25304,27227,28325,33356,33708],[718,3086,3653,8632,10269,11927,13291,14264,15392,19562,22364,23107,23840,25305,27228,28326,33357,33709],[719,3087,3654,8633,10270,11928,13292,14265,15393,19563,22365,23108,23841,25306,27229,28327,33358,33710],[720,3088,3655,8634,10271,11929,13293,14266,15394,19564,22366,23109,23842,25307,27230,28328,33359,33711],[721,3089,3656,8635,10272,11930,13294,14267,15395,19565,22367,23110,23843,25308,27231,28329,33360,33712],[722,3090,3657,8636,10273,11931,13295,14268,15396,19566,22368,23111,23844,25309,27232,28330,33361,33713],[723,3091,3658,8637,10274,11932,13296,14269,15397,19567,22369,23112,23845,25310,27233,28331,33362,33714],[724,3092,3659,8638,10275,11933,13297,14270,15398,19568,22370,23113,23846,25311,27234,28332,33363,33715],[725,3093,3660,8639,10276,11934,13298,14271,15399,19569,22371,23114,23847,25312,27235,28333,33364,33716],[726,3094,3661,8640,10277,11935,13299,14272,15400,19570,22372,23115,23848,25313,27236,28334,33365,33717],[727,3095,3662,8641,10278,11936,13300,14273,15401,19571,22373,23116,23849,25314,27237,28335,33366,33718],[728,3096,3663,8642,10279,11937,13301,14274,15402,19572,22374,23117,23850,25315,27238,28336,33367,33719],[729,3097,3664,8643,10280,11938,13302,14275,15403,19573,22375,23118,23851,25316,27239,28337,33368,33720],[730,3098,3665,8644,10281,11939,13303,14276,15404,19574,22376,23119,23852,25317,27240,28338,33369,33721],[731,3099,3666,8645,10282,11940,13304,14277,15405,19575,22377,23120,23853,25318,27241,28339,33370,33722],[732,3100,3667,8646,10283,11941,13305,14278,15406,19576,22378,23121,23854,25319,27242,28340,33371,33723],[733,3101,3668,8647,10284,11942,13306,14279,15407,19577,22379,23122,23855,25320,27243,28341,33372,33724],[734,3102,3669,8648,10285,11943,13307,14280,15408,19578,22380,23123,23856,25321,27244,28342,33373,33725],[735,3103,3670,8649,10286,11944,13308,14281,15409,19579,22381,23124,23857,25322,27245,28343,33374,33726],[736,3104,3671,8650,10287,11945,13309,14282,15410,19580,22382,23125,23858,25323,27246,28344,33375,33727],[737,3105,3672,8651,10288,11946,13310,14283,15411,19581,22383,23126,23859,25324,27247,28345,33376,33728],[738,3106,3673,8652,10289,11947,13311,14284,15412,19582,22384,23127,23860,25325,27248,28346,33377,33729],[739,3107,3674,8653,10290,11948,13312,14285,15413,19583,22385,23128,23861,25326,27249,28347,33378,33730],[740,3108,3675,8654,10291,11949,13313,14286,15414,19584,22386,23028,23862,25327,27250,28348,33379,33731],[741,3109,3676,8655,10292,11950,13314,14287,15415,19585,22387,23029,23863,25328,27251,28349,33380,33732],[742,3110,3677,8656,10293,11951,13315,14288,15416,19586,22388,23030,23864,25329,27252,28350,33381,33733],[743,3111,3678,8657,10294,11952,13316,14289,15417,19587,22389,23031,23865,25330,27253,28351,33382,33633],[744,3112,3679,8658,10295,11953,13317,14290,15418,19588,22390,23032,23866,25331,27254,28352,33383,33634],[745,3113,3680,8659,10296,11954,13318,14291,15419,19589,22391,23033,23867,25332,27255,28353,33384,33635],[746,3114,3681,8660,10297,11955,13319,14292,15420,19590,22392,23034,23868,25333,27256,28354,33385,33636],[747,3115,3682,8661,10298,11956,13320,14293,15421,19591,22393,23035,23869,25334,27257,28355,33386,33637],[748,3116,3683,8662,10299,11957,13321,14294,15422,19592,22394,23036,23870,25335,27258,28356,33387,33638],[749,3117,3684,8663,10300,11958,13322,14295,15423,19593,22395,23037,23871,25336,27259,28357,33388,33639],[750,3118,3685,8664,10301,11959,13323,14296,15424,19493,22396,23038,23872,25337,27260,28358,33389,33640],[751,3119,3686,8665,10201,11960,13324,14297,15425,19494,22397,23039,23873,25338,27261,28359,33390,33641],[752,3120,3687,8666,10202,11961,13325,14298,15426,19495,22398,23040,23874,25339,27262,28360,33391,33642],[753,3121,3688,8667,10203,11962,13326,14299,15427,19496,22399,23041,23875,25340,27263,28361,33392,33643],[754,3122,3689,8668,10204,11963,13327,14300,15428,19497,22400,23042,23876,25341,27264,28362,33393,33644],[755,3123,3690,8669,10205,11964,13328,14301,15429,19498,22401,23043,23877,25342,27265,28363,33394,33645],[756,3124,3691,8670,10206,11965,13329,14302,15430,19499,22402,23044,23878,25343,27266,28364,33395,33646],[757,3125,3692,8671,10207,11966,13330,14303,15431,19500,22403,23045,23879,25344,27267,28365,33396,33647],[758,3126,3693,8672,10208,11967,13331,14304,15432,19501,22404,23046,23880,25345,27268,28366,33397,33648],[759,3127,3694,8673,10209,11968,13231,14305,15433,19502,22405,23047,23881,25346,27269,28367,33398,33649],[760,3128,3695,8674,10210,11969,13232,14306,15434,19503,22406,23048,23882,25347,27169,28368,33399,33650],[761,3129,3696,8675,10211,11970,13233,14307,15435,19504,22407,23049,23883,25348,27170,28369,33400,33651],[762,3130,3697,8676,10212,11971,13234,14308,15436,19505,22408,23050,23884,25349,27171,28370,33401,33652],[763,3030,3698,8677,10213,11972,13235,14309,15437,19506,22409,23051,23885,25350,27172,28371,33402,33653],[764,3031,3699,8678,10214,11973,13236,14310,15438,19507,22410,23052,23886,25250,27173,28372,33403,33654],[765,3032,3700,8679,10215,11974,13237,14311,15439,19508,22411,23053,23887,25251,27174,28373,33404,33655],[766,3033,3701,8680,10216,11975,13238,14312,15440,19509,22412,23054,23888,25252,27175,28374,33405,33656],[767,3034,3702,8681,10217,11976,13239,14313,15441,19510,22413,23055,23889,25253,27176,28375,33406,33657],[768,3035,3703,8682,10218,11977,13240,14314,15442,19511,22414,23056,23890,25254,27177,28376,33407,33658],[769,3036,3704,8683,10219,11978,13241,14315,15443,19512,22415,23057,23891,25255,27178,28377,33408,33659],[770,3037,3705,8684,10220,11979,13242,14316,15444,19513,22416,23058,23892,25256,27179,28378,33409,33660],[771,3038,3706,8685,10221,11980,13243,14317,15445,19514,22417,23059,23893,25257,27180,28379,33410,33661],[772,3039,3707,8585,10222,11981,13244,14318,15446,19515,22418,23060,23894,25258,27181,28380,33411,33662],[773,3040,3708,8586,10223,11982,13245,14319,15447,19516,22419,23061,23895,25259,27182,28280,33412,33663],[774,3041,3709,8587,10224,11983,13246,14320,15448,19517,22420,23062,23896,25260,27183,28281,33413,33664],[775,3042,3710,8588,10225,11984,13247,14321,15449,19518,22421,23063,23897,25261,27184,28282,33414,33665],[776,3043,3711,8589,10226,11985,13248,14322,15450,19519,22321,23064,23898,25262,27185,28283,33415,33666],[777,3044,3712,8590,10227,11986,13249,14323,15451,19520,22322,23065,23899,25263,27186,28284,33416,33667],[778,3045,3713,8591,10228,11987,13250,14324,15452,19521,22323,23066,23900,25264,27187,28285,33417,33668],[779,3046,3714,8592,10229,11988,13251,14325,15352,19522,22324,23067,23901,25265,27188,28286,33418,33669],[780,3047,3715,8593,10230,11989,13252,14326,15353,19523,22325,23068,23902,25266,27189,28287,33419,33670],[781,3048,3716,8594,10231,11990,13253,14327,15354,19524,22326,23069,23903,25267,27190,28288,33420,33671],[782,3049,3717,8595,10232,11991,13254,14328,15355,19525,22327,23070,23904,25268,27191,28289,33421,33672],[783,3050,3718,8596,10233,11992,13255,14329,15356,19526,22328,23071,23905,25269,27192,28290,33422,33673],[784,3051,3719,8597,10234,11993,13256,14330,15357,19527,22329,23072,23906,25270,27193,28291,33423,33674],[785,3052,3720,8598,10235,11994,13257,14331,15358,19528,22330,23073,23907,25271,27194,28292,33424,33675],[786,3053,3721,8599,10236,11995,13258,14332,15359,19529,22331,23074,23908,25272,27195,28293,33425,33676],[787,3054,3722,8600,10237,11996,13259,14333,15360,19530,22332,23075,23909,25273,27196,28294,33426,33677],[788,3055,3723,8601,10238,11997,13260,14334,15361,19531,22333,23076,23910,25274,27197,28295,33427,33678],[789,3056,3724,8602,10239,11998,13261,14335,15362,19532,22334,23077,23911,25275,27198,28296,33428,33679],[790,3057,3725,8603,10240,11999,13262,14336,15363,19533,22335,23078,23912,25276,27199,28297,33429,33680],[791,3058,3726,8604,10241,12000,13263,14337,15364,19534,22336,23079,23913,25277,27200,28298,33430,33681],[792,3059,3727,8605,10242,12001,13264,14338,15365,19535,22337,23080,23914,25278,27201,28299,33330,33682],[793,3060,3728,8606,10243,12002,13265,14339,15366,19536,22338,23081,23915,25279,27202,28300,33331,33683],[794,3061,3729,8607,10244,12003,13266,14340,15367,19537,22339,23082,23916,25280,27203,28301,33332,33684],[795,3062,3730,8608,10245,12004,13267,14341,15368,19538,22340,23083,23917,25281,27204,28302,33333,33685],[796,3063,3731,8609,10246,12005,13268,14241,15369,19539,22341,23084,23918,25282,27205,28303,33334,33686],[797,3064,3732,8610,10247,12006,13269,14242,15370,19540,22342,23085,23919,25283,27206,28304,33335,33687],[798,3065,3733,8611,10248,12007,13270,14243,15371,19541,22343,23086,23920,25284,27207,28305,33336,33688],[799,3066,3734,8612,10249,12008,13271,14244,15372,19542,22344,23087,23921,25285,27208,28306,33337,33689],[1621,4039,4572,9545,11176,12892,14200,15236,16309,17364,20455,23265,24018,24786,26239,28170,29278,34261],[1622,3939,4573,9546,11177,12893,14201,15237,16310,17365,20456,23266,24019,24787,26240,28171,29279,34262],[1623,3940,4574,9547,11178,12894,14202,15238,16311,17366,20457,23267,24020,24788,26241,28172,29280,34263],[1624,3941,4575,9548,11179,12895,14203,15239,16312,17367,20458,23268,24021,24789,26242,28173,29281,34264],[1625,3942,4576,9549,11180,12896,14204,15240,16313,17368,20459,23269,24022,24790,26243,28174,29282,34265],[1626,3943,4577,9550,11181,12897,14205,15241,16314,17369,20460,23270,24023,24791,26244,28175,29283,34266],[1627,3944,4578,9551,11182,12898,14206,15242,16315,17370,20461,23271,24024,24792,26245,28176,29284,34267],[1628,3945,4579,9552,11183,12899,14207,15243,16316,17371,20462,23272,24025,24793,26246,28177,29285,34268],[1629,3946,4580,9553,11184,12900,14208,15244,16317,17271,20463,23273,24026,24794,26247,28178,29286,34269],[1630,3947,4581,9554,11185,12901,14209,15245,16318,17272,20464,23274,24027,24795,26248,28078,29287,34270],[1631,3948,4582,9555,11186,12902,14210,15246,16319,17273,20465,23275,24028,24796,26249,28079,29288,34271],[1632,3949,4583,9556,11187,12903,14211,15247,16320,17274,20466,23276,24029,24797,26250,28080,29289,34272],[1633,3950,4584,9557,11188,12904,14212,15248,16321,17275,20467,23277,24030,24798,26251,28081,29189,34273],[1634,3951,4585,9558,11189,12905,14213,15249,16322,17276,20468,23278,24031,24799,26252,28082,29190,34274],[1635,3952,4586,9559,11190,12906,14214,15250,16323,17277,20469,23279,24032,24800,26253,28083,29191,34275],[1636,3953,4587,9560,11191,12907,14215,15150,16324,17278,20470,23280,24033,24801,26254,28084,29192,34276],[1637,3954,4588,9561,11192,12908,14216,15151,16325,17279,20471,23281,24034,24802,26255,28085,29193,34277],[1638,3955,4589,9562,11193,12909,14217,15152,16326,17280,20472,23282,24035,24803,26256,28086,29194,34278],[1639,3956,4590,9563,11194,12910,14218,15153,16327,17281,20473,23283,24036,24804,26257,28087,29195,34279],[1640,3957,4591,9564,11195,12911,14219,15154,16328,17282,20474,23284,24037,24805,26258,28088,29196,34280],[1641,3958,4592,9565,11196,12912,14220,15155,16329,17283,20475,23285,23937,24806,26259,28089,29197,34281],[1642,3959,4593,9566,11197,12913,14221,15156,16330,17284,20476,23286,23938,24807,26159,28090,29198,34282],[1643,3960,4594,9567,11198,12914,14222,15157,16331,17285,20477,23287,23939,24808,26160,28091,29199,34283],[1644,3961,4595,9568,11199,12915,14223,15158,16332,17286,20478,23288,23940,24809,26161,28092,29200,34284],[1645,3962,4596,9569,11200,12916,14224,15159,16333,17287,20479,23289,23941,24810,26162,28093,29201,34285],[1646,3963,4597,9570,11201,12917,14225,15160,16334,17288,20480,23290,23942,24811,26163,28094,29202,34286],[1647,3964,4598,9571,11202,12918,14226,15161,16335,17289,20481,23291,23943,24812,26164,28095,29203,34287],[1648,3965,4599,9572,11203,12919,14227,15162,16336,17290,20482,23292,23944,24813,26165,28096,29204,34288],[1649,3966,4600,9573,11204,12920,14228,15163,16337,17291,20483,23293,23945,24814,26166,28097,29205,34289],[1650,3967,4601,9574,11205,12921,14229,15164,16338,17292,20484,23294,23946,24815,26167,28098,29206,34290],[1651,3968,4602,9575,11206,12922,14230,15165,16339,17293,20485,23295,23947,24816,26168,28099,29207,34291],[1652,3969,4603,9576,11207,12923,14231,15166,16340,17294,20486,23296,23948,24817,26169,28100,29208,34292],[1653,3970,4604,9577,11208,12924,14232,15167,16341,17295,20487,23297,23949,24818,26170,28101,29209,34293],[1654,3971,4605,9578,11209,12925,14233,15168,16342,17296,20488,23298,23950,24819,26171,28102,29210,34294],[1655,3972,4606,9579,11210,12926,14234,15169,16343,17297,20489,23299,23951,24820,26172,28103,29211,34295],[1656,3973,4607,9580,11110,12927,14235,15170,16344,17298,20490,23300,23952,24821,26173,28104,29212,34296],[1657,3974,4608,9581,11111,12827,14236,15171,16345,17299,20491,23301,23953,24822,26174,28105,29213,34297],[1658,3975,4609,9582,11112,12828,14237,15172,16346,17300,20492,23302,23954,24823,26175,28106,29214,34298],[1659,3976,4610,9583,11113,12829,14238,15173,16347,17301,20493,23303,23955,24824,26176,28107,29215,34299],[1660,3977,4611,9584,11114,12830,14239,15174,16348,17302,20494,23304,23956,24825,26177,28108,29216,34300],[1661,3978,4612,9585,11115,12831,14240,15175,16349,17303,20495,23305,23957,24826,26178,28109,29217,34301],[1662,3979,4613,9586,11116,12832,14140,15176,16350,17304,20496,23306,23958,24827,26179,28110,29218,34302],[1663,3980,4614,9587,11117,12833,14141,15177,16351,17305,20497,23307,23959,24828,26180,28111,29219,34303],[1664,3981,4615,9588,11118,12834,14142,15178,16352,17306,20498,23308,23960,24829,26181,28112,29220,34304],[1665,3982,4616,9589,11119,12835,14143,15179,16353,17307,20499,23309,23961,24830,26182,28113,29221,34305],[1666,3983,4617,9590,11120,12836,14144,15180,16354,17308,20500,23310,23962,24831,26183,28114,29222,34306],[1667,3984,4618,9591,11121,12837,14145,15181,16355,17309,20501,23311,23963,24832,26184,28115,29223,34307],[1668,3985,4619,9592,11122,12838,14146,15182,16356,17310,20502,23312,23964,24833,26185,28116,29224,34308],[1669,3986,4620,9593,11123,12839,14147,15183,16357,17311,20402,23313,23965,24834,26186,28117,29225,34309],[1670,3987,4621,9594,11124,12840,14148,15184,16358,17312,20403,23314,23966,24835,26187,28118,29226,34310],[1671,3988,4622,9494,11125,12841,14149,15185,16359,17313,20404,23315,23967,24836,26188,28119,29227,34311],[1672,3989,4623,9495,11126,12842,14150,15186,16360,17314,20405,23316,23968,24837,26189,28120,29228,34312],[1673,3990,4624,9496,11127,12843,14151,15187,16361,17315,20406,23317,23969,24838,26190,28121,29229,34313],[1674,3991,4625,9497,11128,12844,14152,15188,16261,17316,20407,23318,23970,24839,26191,28122,29230,34314],[1675,3992,4626,9498,11129,12845,14153,15189,16262,17317,20408,23319,23971,24840,26192,28123,29231,34315],[1676,3993,4627,9499,11130,12846,14154,15190,16263,17318,20409,23320,23972,24841,26193,28124,29232,34316],[1677,3994,4628,9500,11131,12847,14155,15191,16264,17319,20410,23321,23973,24842,26194,28125,29233,34317],[1678,3995,4629,9501,11132,12848,14156,15192,16265,17320,20411,23322,23974,24843,26195,28126,29234,34318],[1679,3996,4630,9502,11133,12849,14157,15193,16266,17321,20412,23323,23975,24844,26196,28127,29235,34319],[1680,3997,4631,9503,11134,12850,14158,15194,16267,17322,20413,23324,23976,24845,26197,28128,29236,34320],[1681,3998,4632,9504,11135,12851,14159,15195,16268,17323,20414,23325,23977,24745,26198,28129,29237,34321],[1682,3999,4633,9505,11136,12852,14160,15196,16269,17324,20415,23326,23978,24746,26199,28130,29238,34322],[1683,4000,4634,9506,11137,12853,14161,15197,16270,17325,20416,23327,23979,24747,26200,28131,29239,34323],[1684,4001,4635,9507,11138,12854,14162,15198,16271,17326,20417,23328,23980,24748,26201,28132,29240,34324],[1685,4002,4636,9508,11139,12855,14163,15199,16272,17327,20418,23329,23981,24749,26202,28133,29241,34325],[1686,4003,4637,9509,11140,12856,14164,15200,16273,17328,20419,23330,23982,24750,26203,28134,29242,34326],[1687,4004,4638,9510,11141,12857,14165,15201,16274,17329,20420,23230,23983,24751,26204,28135,29243,34327],[1688,4005,4639,9511,11142,12858,14166,15202,16275,17330,20421,23231,23984,24752,26205,28136,29244,34328],[1689,4006,4640,9512,11143,12859,14167,15203,16276,17331,20422,23232,23985,24753,26206,28137,29245,34329],[1690,4007,4641,9513,11144,12860,14168,15204,16277,17332,20423,23233,23986,24754,26207,28138,29246,34330],[1691,4008,4642,9514,11145,12861,14169,15205,16278,17333,20424,23234,23987,24755,26208,28139,29247,34331],[1692,4009,4643,9515,11146,12862,14170,15206,16279,17334,20425,23235,23988,24756,26209,28140,29248,34332],[1693,4010,4644,9516,11147,12863,14171,15207,16280,17335,20426,23236,23989,24757,26210,28141,29249,34333],[1694,4011,4645,9517,11148,12864,14172,15208,16281,17336,20427,23237,23990,24758,26211,28142,29250,34334],[1695,4012,4545,9518,11149,12865,14173,15209,16282,17337,20428,23238,23991,24759,26212,28143,29251,34335],[1696,4013,4546,9519,11150,12866,14174,15210,16283,17338,20429,23239,23992,24760,26213,28144,29252,34336],[1697,4014,4547,9520,11151,12867,14175,15211,16284,17339,20430,23240,23993,24761,26214,28145,29253,34337],[1698,4015,4548,9521,11152,12868,14176,15212,16285,17340,20431,23241,23994,24762,26215,28146,29254,34338],[1699,4016,4549,9522,11153,12869,14177,15213,16286,17341,20432,23242,23995,24763,26216,28147,29255,34339],[1700,4017,4550,9523,11154,12870,14178,15214,16287,17342,20433,23243,23996,24764,26217,28148,29256,34239],[1701,4018,4551,9524,11155,12871,14179,15215,16288,17343,20434,23244,23997,24765,26218,28149,29257,34240],[1702,4019,4552,9525,11156,12872,14180,15216,16289,17344,20435,23245,23998,24766,26219,28150,29258,34241],[1703,4020,4553,9526,11157,12873,14181,15217,16290,17345,20436,23246,23999,24767,26220,28151,29259,34242],[1704,4021,4554,9527,11158,12874,14182,15218,16291,17346,20437,23247,24000,24768,26221,28152,29260,34243],[1705,4022,4555,9528,11159,12875,14183,15219,16292,17347,20438,23248,24001,24769,26222,28153,29261,34244],[1706,4023,4556,9529,11160,12876,14184,15220,16293,17348,20439,23249,24002,24770,26223,28154,29262,34245],[1707,4024,4557,9530,11161,12877,14185,15221,16294,17349,20440,23250,24003,24771,26224,28155,29263,34246],[1708,4025,4558,9531,11162,12878,14186,15222,16295,17350,20441,23251,24004,24772,26225,28156,29264,34247],[1709,4026,4559,9532,11163,12879,14187,15223,16296,17351,20442,23252,24005,24773,26226,28157,29265,34248],[1710,4027,4560,9533,11164,12880,14188,15224,16297,17352,20443,23253,24006,24774,26227,28158,29266,34249],[1711,4028,4561,9534,11165,12881,14189,15225,16298,17353,20444,23254,24007,24775,26228,28159,29267,34250],[1712,4029,4562,9535,11166,12882,14190,15226,16299,17354,20445,23255,24008,24776,26229,28160,29268,34251],[1713,4030,4563,9536,11167,12883,14191,15227,16300,17355,20446,23256,24009,24777,26230,28161,29269,34252],[1714,4031,4564,9537,11168,12884,14192,15228,16301,17356,20447,23257,24010,24778,26231,28162,29270,34253],[1715,4032,4565,9538,11169,12885,14193,15229,16302,17357,20448,23258,24011,24779,26232,28163,29271,34254],[1716,4033,4566,9539,11170,12886,14194,15230,16303,17358,20449,23259,24012,24780,26233,28164,29272,34255],[1616,4034,4567,9540,11171,12887,14195,15231,16304,17359,20450,23260,24013,24781,26234,28165,29273,34256],[1617,4035,4568,9541,11172,12888,14196,15232,16305,17360,20451,23261,24014,24782,26235,28166,29274,34257],[1618,4036,4569,9542,11173,12889,14197,15233,16306,17361,20452,23262,24015,24783,26236,28167,29275,34258],[1619,4037,4570,9543,11174,12890,14198,15234,16307,17362,20453,23263,24016,24784,26237,28168,29276,34259],[1620,4038,4571,9544,11175,12891,14199,15235,16308,17363,20454,23264,24017,24785,26238,28169,29277,34260],[2543,4910,5510,10477,12102,13775,15128,16126,17245,17950,18271,21367,24185,24847,25751,27091,29030,30148],[2544,4911,5511,10478,12103,13776,15129,16127,17246,17951,18272,21368,24186,24848,25752,27092,29031,30149],[2545,4912,5512,10479,12104,13777,15130,16128,17247,17952,18273,21369,24187,24849,25753,27093,29032,30150],[2546,4913,5513,10480,12105,13778,15131,16129,17248,17953,18274,21370,24188,24850,25754,27094,29033,30151],[2547,4914,5514,10481,12106,13779,15132,16130,17249,17954,18275,21371,24189,24851,25654,27095,29034,30152],[2548,4915,5515,10482,12107,13780,15133,16131,17250,17955,18276,21372,24190,24852,25655,27096,29035,30153],[2549,4916,5516,10483,12108,13781,15134,16132,17251,17956,18277,21373,24191,24853,25656,27097,29036,30154],[2550,4917,5517,10484,12109,13782,15135,16133,17252,17957,18278,21374,24192,24854,25657,27098,29037,30155],[2551,4918,5518,10485,12110,13783,15136,16134,17253,17958,18279,21375,24193,24855,25658,27099,29038,30156],[2552,4919,5519,10486,12111,13784,15137,16135,17254,17959,18280,21376,24194,24856,25659,27100,29039,30157],[2553,4920,5520,10487,12112,13785,15138,16136,17255,17960,18180,21377,24195,24857,25660,27101,29040,30158],[2554,4921,5521,10488,12113,13786,15139,16137,17256,17961,18181,21378,24196,24858,25661,27102,29041,30159],[2555,4922,5522,10489,12114,13787,15140,16138,17257,17962,18182,21379,24197,24859,25662,27103,29042,30160],[2556,4923,5523,10490,12115,13788,15141,16139,17258,17963,18183,21380,24198,24860,25663,27104,29043,30161],[2557,4924,5524,10491,12116,13789,15142,16140,17259,17964,18184,21381,24199,24861,25664,27105,29044,30162],[2558,4925,5525,10492,12117,13790,15143,16141,17260,17965,18185,21382,24200,24862,25665,27106,29045,30163],[2559,4926,5526,10493,12118,13791,15144,16142,17261,17966,18186,21383,24201,24863,25666,27107,29046,30164],[2560,4927,5527,10494,12119,13792,15145,16143,17262,17967,18187,21384,24202,24864,25667,27108,29047,30165],[2561,4928,5528,10495,12019,13793,15146,16144,17263,17968,18188,21385,24203,24865,25668,27109,29048,30166],[2562,4929,5529,10496,12020,13794,15147,16145,17264,17969,18189,21386,24204,24866,25669,27110,29049,30167],[2563,4930,5530,10497,12021,13795,15148,16146,17265,17970,18190,21387,24205,24867,25670,27111,29050,30168],[2564,4931,5531,10498,12022,13796,15149,16147,17266,17971,18191,21388,24206,24868,25671,27112,29051,30169],[2565,4932,5532,10499,12023,13797,15049,16148,17267,17972,18192,21389,24207,24869,25672,27113,29052,30170],[2566,4933,5533,10500,12024,13798,15050,16149,17268,17973,18193,21390,24208,24870,25673,27114,29053,30171],[2567,4934,5534,10501,12025,13799,15051,16150,17269,17974,18194,21391,24209,24871,25674,27115,29054,30172],[2568,4935,5535,10502,12026,13800,15052,16151,17270,17975,18195,21392,24210,24872,25675,27116,29055,30173],[2569,4936,5536,10503,12027,13801,15053,16152,17170,17976,18196,21393,24211,24873,25676,27117,29056,30174],[2570,4937,5537,10403,12028,13802,15054,16153,17171,17977,18197,21394,24212,24874,25677,27118,29057,30175],[2571,4938,5538,10404,12029,13803,15055,16154,17172,17877,18198,21395,24213,24875,25678,27119,29058,30176],[2572,4939,5539,10405,12030,13804,15056,16155,17173,17878,18199,21396,24214,24876,25679,27120,29059,30177],[2573,4940,5540,10406,12031,13805,15057,16156,17174,17879,18200,21397,24215,24877,25680,27121,29060,30178],[2574,4941,5541,10407,12032,13806,15058,16157,17175,17880,18201,21398,24216,24878,25681,27122,29061,30179],[2575,4942,5542,10408,12033,13807,15059,16158,17176,17881,18202,21399,24217,24879,25682,27123,29062,30180],[2576,4943,5543,10409,12034,13808,15060,16159,17177,17882,18203,21400,24218,24880,25683,27124,29063,30181],[2577,4944,5544,10410,12035,13809,15061,16059,17178,17883,18204,21401,24219,24881,25684,27125,29064,30182],[2578,4945,5545,10411,12036,13810,15062,16060,17179,17884,18205,21402,24220,24882,25685,27126,29065,30183],[2579,4946,5546,10412,12037,13811,15063,16061,17180,17885,18206,21403,24221,24883,25686,27127,29066,30184],[2580,4947,5547,10413,12038,13812,15064,16062,17181,17886,18207,21404,24222,24884,25687,27128,29067,30185],[2581,4948,5548,10414,12039,13813,15065,16063,17182,17887,18208,21405,24223,24885,25688,27129,29068,30186],[2582,4848,5549,10415,12040,13814,15066,16064,17183,17888,18209,21406,24224,24886,25689,27130,29069,30187],[2583,4849,5550,10416,12041,13815,15067,16065,17184,17889,18210,21407,24225,24887,25690,27131,29070,30188],[2584,4850,5551,10417,12042,13816,15068,16066,17185,17890,18211,21408,24226,24888,25691,27132,29071,30189],[2585,4851,5552,10418,12043,13817,15069,16067,17186,17891,18212,21409,24227,24889,25692,27133,29072,30190],[2586,4852,5553,10419,12044,13818,15070,16068,17187,17892,18213,21410,24228,24890,25693,27134,29073,30191],[2587,4853,5554,10420,12045,13819,15071,16069,17188,17893,18214,21411,24229,24891,25694,27135,29074,30192],[2588,4854,5454,10421,12046,13820,15072,16070,17189,17894,18215,21311,24230,24892,25695,27136,29075,30193],[2589,4855,5455,10422,12047,13821,15073,16071,17190,17895,18216,21312,24231,24893,25696,27137,29076,30194],[2590,4856,5456,10423,12048,13822,15074,16072,17191,17896,18217,21313,24232,24894,25697,27138,29077,30195],[2591,4857,5457,10424,12049,13823,15075,16073,17192,17897,18218,21314,24233,24895,25698,27139,29078,30196],[2592,4858,5458,10425,12050,13824,15076,16074,17193,17898,18219,21315,24234,24896,25699,27140,29079,30197],[2593,4859,5459,10426,12051,13825,15077,16075,17194,17899,18220,21316,24235,24897,25700,27141,29080,30198],[2594,4860,5460,10427,12052,13826,15078,16076,17195,17900,18221,21317,24236,24898,25701,27142,29081,30098],[2595,4861,5461,10428,12053,13827,15079,16077,17196,17901,18222,21318,24237,24899,25702,27143,29082,30099],[2596,4862,5462,10429,12054,13828,15080,16078,17197,17902,18223,21319,24238,24900,25703,27144,29083,30100],[2597,4863,5463,10430,12055,13829,15081,16079,17198,17903,18224,21320,24239,24901,25704,27145,29084,30101],[2598,4864,5464,10431,12056,13830,15082,16080,17199,17904,18225,21321,24139,24902,25705,27146,29085,30102],[2599,4865,5465,10432,12057,13831,15083,16081,17200,17905,18226,21322,24140,24903,25706,27147,29086,30103],[2600,4866,5466,10433,12058,13832,15084,16082,17201,17906,18227,21323,24141,24904,25707,27148,29087,30104],[2601,4867,5467,10434,12059,13833,15085,16083,17202,17907,18228,21324,24142,24905,25708,27149,28987,30105],[2602,4868,5468,10435,12060,13834,15086,16084,17203,17908,18229,21325,24143,24906,25709,27150,28988,30106],[2603,4869,5469,10436,12061,13835,15087,16085,17204,17909,18230,21326,24144,24907,25710,27151,28989,30107],[2604,4870,5470,10437,12062,13836,15088,16086,17205,17910,18231,21327,24145,24908,25711,27152,28990,30108],[2605,4871,5471,10438,12063,13736,15089,16087,17206,17911,18232,21328,24146,24909,25712,27153,28991,30109],[2606,4872,5472,10439,12064,13737,15090,16088,17207,17912,18233,21329,24147,24910,25713,27154,28992,30110],[2607,4873,5473,10440,12065,13738,15091,16089,17208,17913,18234,21330,24148,24911,25714,27155,28993,30111],[2608,4874,5474,10441,12066,13739,15092,16090,17209,17914,18235,21331,24149,24912,25715,27156,28994,30112],[2609,4875,5475,10442,12067,13740,15093,16091,17210,17915,18236,21332,24150,24913,25716,27157,28995,30113],[2610,4876,5476,10443,12068,13741,15094,16092,17211,17916,18237,21333,24151,24914,25717,27158,28996,30114],[2611,4877,5477,10444,12069,13742,15095,16093,17212,17917,18238,21334,24152,24915,25718,27159,28997,30115],[2612,4878,5478,10445,12070,13743,15096,16094,17213,17918,18239,21335,24153,24916,25719,27160,28998,30116],[2613,4879,5479,10446,12071,13744,15097,16095,17214,17919,18240,21336,24154,24917,25720,27161,28999,30117],[2614,4880,5480,10447,12072,13745,15098,16096,17215,17920,18241,21337,24155,24918,25721,27162,29000,30118],[2615,4881,5481,10448,12073,13746,15099,16097,17216,17921,18242,21338,24156,24919,25722,27163,29001,30119],[2616,4882,5482,10449,12074,13747,15100,16098,17217,17922,18243,21339,24157,24920,25723,27164,29002,30120],[2617,4883,5483,10450,12075,13748,15101,16099,17218,17923,18244,21340,24158,24921,25724,27165,29003,30121],[2618,4884,5484,10451,12076,13749,15102,16100,17219,17924,18245,21341,24159,24922,25725,27166,29004,30122],[2619,4885,5485,10452,12077,13750,15103,16101,17220,17925,18246,21342,24160,24923,25726,27167,29005,30123],[2620,4886,5486,10453,12078,13751,15104,16102,17221,17926,18247,21343,24161,24924,25727,27168,29006,30124],[2621,4887,5487,10454,12079,13752,15105,16103,17222,17927,18248,21344,24162,24925,25728,27068,29007,30125],[2622,4888,5488,10455,12080,13753,15106,16104,17223,17928,18249,21345,24163,24926,25729,27069,29008,30126],[2623,4889,5489,10456,12081,13754,15107,16105,17224,17929,18250,21346,24164,24927,25730,27070,29009,30127],[2624,4890,5490,10457,12082,13755,15108,16106,17225,17930,18251,21347,24165,24928,25731,27071,29010,30128],[2625,4891,5491,10458,12083,13756,15109,16107,17226,17931,18252,21348,24166,24929,25732,27072,29011,30129],[2525,4892,5492,10459,12084,13757,15110,16108,17227,17932,18253,21349,24167,24930,25733,27073,29012,30130],[2526,4893,5493,10460,12085,13758,15111,16109,17228,17933,18254,21350,24168,24931,25734,27074,29013,30131],[2527,4894,5494,10461,12086,13759,15112,16110,17229,17934,18255,21351,24169,24932,25735,27075,29014,30132],[2528,4895,5495,10462,12087,13760,15113,16111,17230,17935,18256,21352,24170,24933,25736,27076,29015,30133],[2529,4896,5496,10463,12088,13761,15114,16112,17231,17936,18257,21353,24171,24934,25737,27077,29016,30134],[2530,4897,5497,10464,12089,13762,15115,16113,17232,17937,18258,21354,24172,24935,25738,27078,29017,30135],[2531,4898,5498,10465,12090,13763,15116,16114,17233,17938,18259,21355,24173,24936,25739,27079,29018,30136],[2532,4899,5499,10466,12091,13764,15117,16115,17234,17939,18260,21356,24174,24937,25740,27080,29019,30137],[2533,4900,5500,10467,12092,13765,15118,16116,17235,17940,18261,21357,24175,24938,25741,27081,29020,30138],[2534,4901,5501,10468,12093,13766,15119,16117,17236,17941,18262,21358,24176,24939,25742,27082,29021,30139],[2535,4902,5502,10469,12094,13767,15120,16118,17237,17942,18263,21359,24177,24940,25743,27083,29022,30140],[2536,4903,5503,10470,12095,13768,15121,16119,17238,17943,18264,21360,24178,24941,25744,27084,29023,30141],[2537,4904,5504,10471,12096,13769,15122,16120,17239,17944,18265,21361,24179,24942,25745,27085,29024,30142],[2538,4905,5505,10472,12097,13770,15123,16121,17240,17945,18266,21362,24180,24943,25746,27086,29025,30143],[2539,4906,5506,10473,12098,13771,15124,16122,17241,17946,18267,21363,24181,24944,25747,27087,29026,30144],[2540,4907,5507,10474,12099,13772,15125,16123,17242,17947,18268,21364,24182,24945,25748,27088,29027,30145],[2541,4908,5508,10475,12100,13773,15126,16124,17243,17948,18269,21365,24183,24946,25749,27089,29028,30146],[2542,4909,5509,10476,12101,13774,15127,16125,17244,17949,18270,21366,24184,24846,25750,27090,29029,30147],[902,3465,5781,6448,11409,13028,14658,16056,17016,18873,19178,22279,25105,25777,26615,28044,29991,31018],[903,3466,5782,6449,11410,12928,14659,16057,17017,18874,19179,22280,25106,25778,26616,28045,29992,31019],[904,3467,5783,6450,11411,12929,14660,16058,17018,18875,19180,22281,25107,25779,26617,28046,29993,31020],[905,3468,5784,6451,11412,12930,14661,15958,17019,18876,19181,22282,25108,25780,26618,28047,29994,31021],[906,3469,5785,6452,11312,12931,14662,15959,17020,18877,19182,22283,25109,25781,26619,28048,29995,31022],[907,3470,5786,6453,11313,12932,14663,15960,17021,18878,19183,22284,25110,25782,26620,28049,29996,31023],[908,3471,5787,6454,11314,12933,14664,15961,17022,18879,19184,22285,25111,25783,26621,28050,29896,31024],[808,3472,5788,6455,11315,12934,14665,15962,17023,18880,19185,22286,25112,25784,26622,28051,29897,31025],[809,3473,5789,6456,11316,12935,14666,15963,17024,18881,19186,22287,25113,25785,26623,28052,29898,31026],[810,3474,5790,6457,11317,12936,14667,15964,17025,18882,19187,22288,25114,25786,26624,28053,29899,31027],[811,3475,5791,6458,11318,12937,14668,15965,17026,18883,19188,22289,25115,25787,26625,28054,29900,31028],[812,3476,5792,6459,11319,12938,14669,15966,17027,18884,19189,22290,25116,25788,26626,28055,29901,31029],[813,3477,5793,6460,11320,12939,14670,15967,17028,18885,19089,22291,25117,25789,26627,28056,29902,31030],[814,3478,5794,6461,11321,12940,14671,15968,17029,18886,19090,22292,25118,25790,26628,28057,29903,31031],[815,3479,5795,6462,11322,12941,14672,15969,17030,18786,19091,22293,25119,25791,26629,28058,29904,31032],[816,3480,5796,6463,11323,12942,14673,15970,17031,18787,19092,22294,25120,25792,26630,28059,29905,31033],[817,3481,5797,6363,11324,12943,14674,15971,17032,18788,19093,22295,25121,25793,26631,28060,29906,31034],[818,3482,5798,6364,11325,12944,14675,15972,17033,18789,19094,22296,25122,25794,26632,28061,29907,31035],[819,3483,5799,6365,11326,12945,14676,15973,17034,18790,19095,22297,25123,25795,26633,28062,29908,31036],[820,3484,5800,6366,11327,12946,14677,15974,17035,18791,19096,22298,25124,25796,26634,28063,29909,31037],[821,3485,5801,6367,11328,12947,14678,15975,17036,18792,19097,22299,25125,25797,26635,28064,29910,31038],[822,3486,5802,6368,11329,12948,14679,15976,17037,18793,19098,22300,25126,25798,26636,28065,29911,31039],[823,3487,5803,6369,11330,12949,14680,15977,17038,18794,19099,22301,25127,25799,26637,28066,29912,31040],[824,3488,5804,6370,11331,12950,14681,15978,17039,18795,19100,22302,25128,25800,26638,28067,29913,31041],[825,3489,5805,6371,11332,12951,14682,15979,17040,18796,19101,22303,25129,25801,26639,28068,29914,31042],[826,3490,5806,6372,11333,12952,14683,15980,17041,18797,19102,22304,25130,25802,26640,28069,29915,31043],[827,3491,5807,6373,11334,12953,14684,15981,17042,18798,19103,22305,25131,25803,26641,28070,29916,31044],[828,3492,5808,6374,11335,12954,14685,15982,17043,18799,19104,22306,25132,25804,26642,28071,29917,31045],[829,3493,5809,6375,11336,12955,14686,15983,17044,18800,19105,22307,25133,25805,26643,28072,29918,31046],[830,3494,5810,6376,11337,12956,14687,15984,17045,18801,19106,22308,25134,25806,26644,28073,29919,31047],[831,3495,5811,6377,11338,12957,14688,15985,17046,18802,19107,22309,25135,25807,26645,28074,29920,31048],[832,3496,5812,6378,11339,12958,14689,15986,17047,18803,19108,22310,25136,25808,26646,28075,29921,31049],[833,3497,5813,6379,11340,12959,14690,15987,17048,18804,19109,22311,25137,25809,26647,28076,29922,31050],[834,3498,5814,6380,11341,12960,14691,15988,17049,18805,19110,22312,25138,25810,26648,28077,29923,31051],[835,3499,5815,6381,11342,12961,14692,15989,17050,18806,19111,22313,25139,25811,26649,27977,29924,31052],[836,3500,5816,6382,11343,12962,14693,15990,17051,18807,19112,22314,25140,25812,26650,27978,29925,31053],[837,3501,5817,6383,11344,12963,14694,15991,17052,18808,19113,22315,25141,25813,26651,27979,29926,31054],[838,3502,5818,6384,11345,12964,14695,15992,17053,18809,19114,22316,25142,25814,26652,27980,29927,31055],[839,3503,5819,6385,11346,12965,14696,15993,17054,18810,19115,22317,25143,25815,26653,27981,29928,31056],[840,3504,5820,6386,11347,12966,14697,15994,17055,18811,19116,22318,25144,25816,26654,27982,29929,31057],[841,3505,5821,6387,11348,12967,14698,15995,17056,18812,19117,22319,25145,25817,26655,27983,29930,31058],[842,3506,5822,6388,11349,12968,14699,15996,17057,18813,19118,22320,25146,25818,26656,27984,29931,31059],[843,3507,5823,6389,11350,12969,14700,15997,17058,18814,19119,22220,25147,25819,26657,27985,29932,31060],[844,3508,5824,6390,11351,12970,14701,15998,17059,18815,19120,22221,25148,25820,26658,27986,29933,31061],[845,3509,5825,6391,11352,12971,14702,15999,17060,18816,19121,22222,25048,25821,26659,27987,29934,31062],[846,3510,5826,6392,11353,12972,14703,16000,17061,18817,19122,22223,25049,25822,26660,27988,29935,31063],[847,3511,5827,6393,11354,12973,14704,16001,17062,18818,19123,22224,25050,25823,26661,27989,29936,31064],[848,3512,5828,6394,11355,12974,14705,16002,17063,18819,19124,22225,25051,25824,26662,27990,29937,31065],[849,3513,5829,6395,11356,12975,14706,16003,17064,18820,19125,22226,25052,25825,26663,27991,29938,31066],[850,3514,5830,6396,11357,12976,14707,16004,17065,18821,19126,22227,25053,25826,26563,27992,29939,31067],[851,3515,5831,6397,11358,12977,14708,16005,17066,18822,19127,22228,25054,25827,26564,27993,29940,31068],[852,3516,5832,6398,11359,12978,14709,16006,17067,18823,19128,22229,25055,25828,26565,27994,29941,31069],[853,3517,5833,6399,11360,12979,14710,16007,17068,18824,19129,22230,25056,25829,26566,27995,29942,31070],[854,3518,5834,6400,11361,12980,14711,16008,16968,18825,19130,22231,25057,25830,26567,27996,29943,31071],[855,3519,5835,6401,11362,12981,14712,16009,16969,18826,19131,22232,25058,25831,26568,27997,29944,31072],[856,3520,5836,6402,11363,12982,14713,16010,16970,18827,19132,22233,25059,25832,26569,27998,29945,31073],[857,3521,5837,6403,11364,12983,14714,16011,16971,18828,19133,22234,25060,25833,26570,27999,29946,31074],[858,3522,5838,6404,11365,12984,14715,16012,16972,18829,19134,22235,25061,25834,26571,28000,29947,31075],[859,3523,5839,6405,11366,12985,14716,16013,16973,18830,19135,22236,25062,25835,26572,28001,29948,31076],[860,3524,5840,6406,11367,12986,14717,16014,16974,18831,19136,22237,25063,25836,26573,28002,29949,31077],[861,3525,5841,6407,11368,12987,14718,16015,16975,18832,19137,22238,25064,25837,26574,28003,29950,31078],[862,3526,5842,6408,11369,12988,14719,16016,16976,18833,19138,22239,25065,25838,26575,28004,29951,31079],[863,3527,5843,6409,11370,12989,14720,16017,16977,18834,19139,22240,25066,25839,26576,28005,29952,31080],[864,3528,5844,6410,11371,12990,14721,16018,16978,18835,19140,22241,25067,25840,26577,28006,29953,31081],[865,3529,5845,6411,11372,12991,14722,16019,16979,18836,19141,22242,25068,25841,26578,28007,29954,31082],[866,3530,5846,6412,11373,12992,14723,16020,16980,18837,19142,22243,25069,25842,26579,28008,29955,31083],[867,3531,5847,6413,11374,12993,14724,16021,16981,18838,19143,22244,25070,25843,26580,28009,29956,31084],[868,3532,5848,6414,11375,12994,14725,16022,16982,18839,19144,22245,25071,25844,26581,28010,29957,31085],[869,3533,5849,6415,11376,12995,14726,16023,16983,18840,19145,22246,25072,25845,26582,28011,29958,31086],[870,3534,5850,6416,11377,12996,14727,16024,16984,18841,19146,22247,25073,25846,26583,28012,29959,31087],[871,3434,5851,6417,11378,12997,14728,16025,16985,18842,19147,22248,25074,25847,26584,28013,29960,31088],[872,3435,5852,6418,11379,12998,14729,16026,16986,18843,19148,22249,25075,25848,26585,28014,29961,31089],[873,3436,5853,6419,11380,12999,14730,16027,16987,18844,19149,22250,25076,25849,26586,28015,29962,31090],[874,3437,5854,6420,11381,13000,14731,16028,16988,18845,19150,22251,25077,25850,26587,28016,29963,31091],[875,3438,5855,6421,11382,13001,14732,16029,16989,18846,19151,22252,25078,25851,26588,28017,29964,31092],[876,3439,5856,6422,11383,13002,14733,16030,16990,18847,19152,22253,25079,25852,26589,28018,29965,31093],[877,3440,5857,6423,11384,13003,14734,16031,16991,18848,19153,22254,25080,25853,26590,28019,29966,31094],[878,3441,5757,6424,11385,13004,14735,16032,16992,18849,19154,22255,25081,25854,26591,28020,29967,31095],[879,3442,5758,6425,11386,13005,14736,16033,16993,18850,19155,22256,25082,25855,26592,28021,29968,31096],[880,3443,5759,6426,11387,13006,14737,16034,16994,18851,19156,22257,25083,25755,26593,28022,29969,31097],[881,3444,5760,6427,11388,13007,14738,16035,16995,18852,19157,22258,25084,25756,26594,28023,29970,31098],[882,3445,5761,6428,11389,13008,14739,16036,16996,18853,19158,22259,25085,25757,26595,28024,29971,31099],[883,3446,5762,6429,11390,13009,14740,16037,16997,18854,19159,22260,25086,25758,26596,28025,29972,31100],[884,3447,5763,6430,11391,13010,14741,16038,16998,18855,19160,22261,25087,25759,26597,28026,29973,31101],[885,3448,5764,6431,11392,13011,14742,16039,16999,18856,19161,22262,25088,25760,26598,28027,29974,31102],[886,3449,5765,6432,11393,13012,14743,16040,17000,18857,19162,22263,25089,25761,26599,28028,29975,31103],[887,3450,5766,6433,11394,13013,14744,16041,17001,18858,19163,22264,25090,25762,26600,28029,29976,31104],[888,3451,5767,6434,11395,13014,14745,16042,17002,18859,19164,22265,25091,25763,26601,28030,29977,31105],[889,3452,5768,6435,11396,13015,14645,16043,17003,18860,19165,22266,25092,25764,26602,28031,29978,31106],[890,3453,5769,6436,11397,13016,14646,16044,17004,18861,19166,22267,25093,25765,26603,28032,29979,31107],[891,3454,5770,6437,11398,13017,14647,16045,17005,18862,19167,22268,25094,25766,26604,28033,29980,31007],[892,3455,5771,6438,11399,13018,14648,16046,17006,18863,19168,22269,25095,25767,26605,28034,29981,31008],[893,3456,5772,6439,11400,13019,14649,16047,17007,18864,19169,22270,25096,25768,26606,28035,29982,31009],[894,3457,5773,6440,11401,13020,14650,16048,17008,18865,19170,22271,25097,25769,26607,28036,29983,31010],[895,3458,5774,6441,11402,13021,14651,16049,17009,18866,19171,22272,25098,25770,26608,28037,29984,31011],[896,3459,5775,6442,11403,13022,14652,16050,17010,18867,19172,22273,25099,25771,26609,28038,29985,31012],[897,3460,5776,6443,11404,13023,14653,16051,17011,18868,19173,22274,25100,25772,26610,28039,29986,31013],[898,3461,5777,6444,11405,13024,14654,16052,17012,18869,19174,22275,25101,25773,26611,28040,29987,31014],[899,3462,5778,6445,11406,13025,14655,16053,17013,18870,19175,22276,25102,25774,26612,28041,29988,31015],[900,3463,5779,6446,11407,13026,14656,16054,17014,18871,19176,22277,25103,25775,26613,28042,29989,31016],[901,3464,5780,6447,11408,13027,14657,16055,17015,18872,19177,22278,25104,25776,26614,28043,29990,31017],[693,1737,4387,6753,7285,12240,13853,15642,16883,19695,20085,23191,26025,26707,27479,28896,30851,31989],[694,1738,4388,6754,7286,12241,13854,15643,16884,19696,20086,23192,26026,26708,27480,28897,30852,31990],[695,1739,4389,6755,7287,12242,13855,15644,16885,19697,20087,23193,26027,26709,27481,28898,30853,31991],[696,1740,4390,6756,7288,12243,13856,15645,16886,19698,20088,23194,26028,26710,27482,28899,30854,31992],[697,1741,4391,6757,7289,12244,13857,15646,16887,19699,20089,23195,26029,26711,27483,28900,30855,31993],[698,1742,4392,6758,7290,12245,13858,15647,16888,19700,20090,23196,26030,26712,27484,28901,30856,31994],[699,1743,4393,6759,7291,12246,13859,15648,16889,19701,20091,23197,26031,26713,27485,28902,30857,31995],[700,1744,4394,6760,7292,12247,13860,15649,16890,19702,20092,23198,26032,26714,27486,28903,30858,31996],[701,1745,4395,6761,7293,12248,13861,15650,16891,19703,20093,23199,26033,26715,27487,28904,30859,31997],[702,1746,4396,6762,7294,12249,13862,15651,16892,19704,20094,23200,26034,26716,27488,28905,30860,31998],[703,1747,4397,6763,7295,12250,13863,15652,16893,19705,20095,23201,26035,26717,27489,28906,30861,31999],[704,1748,4398,6764,7296,12251,13864,15653,16894,19706,20096,23202,26036,26718,27490,28907,30862,32000],[705,1749,4399,6765,7297,12252,13865,15654,16895,19707,20097,23203,26037,26719,27491,28908,30863,32001],[706,1750,4400,6766,7298,12253,13866,15554,16896,19708,20098,23204,26038,26720,27492,28909,30864,32002],[606,1751,4401,6666,7299,12254,13867,15555,16897,19709,19998,23205,26039,26721,27493,28910,30865,32003],[607,1752,4402,6667,7300,12255,13868,15556,16898,19710,19999,23206,26040,26722,27494,28911,30866,32004],[608,1753,4403,6668,7301,12256,13869,15557,16899,19711,20000,23207,26041,26723,27495,28912,30867,32005],[609,1754,4404,6669,7302,12257,13870,15558,16900,19712,20001,23208,26042,26724,27496,28913,30868,32006],[610,1755,4405,6670,7303,12258,13871,15559,16901,19713,20002,23209,26043,26725,27497,28914,30869,32007],[611,1756,4406,6671,7304,12259,13872,15560,16902,19714,20003,23210,26044,26726,27498,28915,30870,32008],[612,1757,4407,6672,7305,12260,13873,15561,16903,19715,20004,23211,26045,26727,27499,28916,30871,32009],[613,1758,4408,6673,7306,12261,13874,15562,16904,19716,20005,23212,26046,26728,27500,28917,30872,32010],[614,1759,4409,6674,7307,12262,13875,15563,16905,19717,20006,23213,26047,26729,27501,28918,30873,32011],[615,1760,4410,6675,7308,12263,13876,15564,16906,19718,20007,23214,26048,26730,27502,28919,30874,32012],[616,1761,4411,6676,7309,12264,13877,15565,16907,19719,20008,23215,26049,26731,27503,28920,30875,32013],[617,1762,4412,6677,7310,12265,13878,15566,16908,19720,20009,23216,26050,26732,27504,28921,30876,32014],[618,1763,4413,6678,7311,12266,13879,15567,16909,19721,20010,23217,26051,26733,27505,28922,30877,32015],[619,1764,4414,6679,7312,12267,13880,15568,16910,19722,20011,23218,26052,26734,27506,28923,30878,32016],[620,1765,4415,6680,7313,12268,13881,15569,16911,19723,20012,23219,26053,26735,27507,28924,30879,31916],[621,1766,4416,6681,7314,12269,13882,15570,16912,19724,20013,23220,26054,26736,27508,28925,30880,31917],[622,1767,4417,6682,7315,12270,13883,15571,16913,19725,20014,23221,26055,26737,27509,28926,30881,31918],[623,1768,4418,6683,7316,12271,13884,15572,16914,19726,20015,23222,26056,26738,27510,28927,30882,31919],[624,1769,4419,6684,7317,12272,13885,15573,16915,19727,20016,23223,26057,26739,27511,28928,30883,31920],[625,1770,4420,6685,7318,12273,13886,15574,16916,19728,20017,23224,25957,26740,27512,28929,30884,31921],[626,1771,4421,6686,7319,12274,13887,15575,16917,19729,20018,23225,25958,26741,27513,28930,30885,31922],[627,1772,4422,6687,7320,12275,13888,15576,16918,19730,20019,23226,25959,26742,27514,28931,30886,31923],[628,1773,4423,6688,7321,12276,13889,15577,16919,19731,20020,23227,25960,26743,27515,28932,30887,31924],[629,1774,4424,6689,7322,12277,13890,15578,16920,19732,20021,23228,25961,26744,27516,28933,30888,31925],[630,1775,4425,6690,7323,12278,13891,15579,16921,19733,20022,23229,25962,26745,27517,28934,30889,31926],[631,1776,4426,6691,7324,12279,13892,15580,16922,19734,20023,23129,25963,26746,27518,28935,30890,31927],[632,1777,4427,6692,7325,12280,13893,15581,16923,19735,20024,23130,25964,26747,27519,28936,30891,31928],[633,1778,4428,6693,7326,12281,13894,15582,16924,19736,20025,23131,25965,26748,27520,28937,30892,31929],[634,1779,4429,6694,7327,12282,13895,15583,16925,19737,20026,23132,25966,26749,27521,28938,30893,31930],[635,1780,4430,6695,7328,12283,13896,15584,16926,19738,20027,23133,25967,26750,27522,28939,30894,31931],[636,1781,4431,6696,7329,12284,13897,15585,16927,19739,20028,23134,25968,26751,27523,28940,30895,31932],[637,1782,4432,6697,7330,12285,13898,15586,16928,19740,20029,23135,25969,26752,27524,28941,30896,31933],[638,1783,4433,6698,7331,12286,13899,15587,16929,19741,20030,23136,25970,26753,27525,28942,30897,31934],[639,1784,4434,6699,7332,12287,13900,15588,16930,19742,20031,23137,25971,26754,27526,28943,30898,31935],[640,1785,4435,6700,7333,12288,13901,15589,16931,19743,20032,23138,25972,26755,27527,28944,30899,31936],[641,1786,4436,6701,7334,12289,13902,15590,16932,19744,20033,23139,25973,26756,27528,28945,30900,31937],[642,1787,4437,6702,7335,12290,13903,15591,16933,19745,20034,23140,25974,26757,27529,28946,30901,31938],[643,1788,4438,6703,7336,12291,13904,15592,16934,19746,20035,23141,25975,26758,27530,28947,30902,31939],[644,1789,4439,6704,7337,12292,13905,15593,16935,19747,20036,23142,25976,26759,27531,28948,30903,31940],[645,1790,4440,6705,7338,12293,13906,15594,16936,19748,20037,23143,25977,26760,27532,28949,30904,31941],[646,1791,4441,6706,7339,12294,13907,15595,16937,19749,20038,23144,25978,26761,27533,28950,30905,31942],[647,1792,4442,6707,7340,12295,13908,15596,16938,19750,20039,23145,25979,26762,27534,28951,30805,31943],[648,1793,4443,6708,7341,12296,13909,15597,16939,19751,20040,23146,25980,26763,27535,28952,30806,31944],[649,1794,4343,6709,7342,12297,13910,15598,16940,19752,20041,23147,25981,26764,27536,28953,30807,31945],[650,1795,4344,6710,7343,12298,13911,15599,16941,19753,20042,23148,25982,26664,27537,28954,30808,31946],[651,1796,4345,6711,7344,12299,13912,15600,16942,19754,20043,23149,25983,26665,27538,28955,30809,31947],[652,1797,4346,6712,7345,12300,13913,15601,16943,19755,20044,23150,25984,26666,27539,28956,30810,31948],[653,1798,4347,6713,7346,12301,13914,15602,16944,19756,20045,23151,25985,26667,27540,28957,30811,31949],[654,1799,4348,6714,7347,12302,13915,15603,16945,19757,20046,23152,25986,26668,27541,28958,30812,31950],[655,1800,4349,6715,7348,12303,13916,15604,16946,19758,20047,23153,25987,26669,27542,28959,30813,31951],[656,1801,4350,6716,7349,12304,13917,15605,16947,19759,20048,23154,25988,26670,27543,28960,30814,31952],[657,1802,4351,6717,7350,12305,13918,15606,16948,19760,20049,23155,25989,26671,27544,28961,30815,31953],[658,1803,4352,6718,7351,12306,13919,15607,16949,19761,20050,23156,25990,26672,27545,28962,30816,31954],[659,1804,4353,6719,7352,12307,13920,15608,16950,19762,20051,23157,25991,26673,27546,28963,30817,31955],[660,1805,4354,6720,7353,12308,13921,15609,16951,19763,20052,23158,25992,26674,27547,28964,30818,31956],[661,1806,4355,6721,7354,12309,13922,15610,16952,19764,20053,23159,25993,26675,27548,28965,30819,31957],[662,1807,4356,6722,7355,12310,13923,15611,16953,19765,20054,23160,25994,26676,27549,28966,30820,31958],[663,1808,4357,6723,7356,12311,13924,15612,16954,19766,20055,23161,25995,26677,27550,28967,30821,31959],[664,1809,4358,6724,7357,12312,13925,15613,16955,19767,20056,23162,25996,26678,27551,28968,30822,31960],[665,1810,4359,6725,7358,12313,13926,15614,16956,19768,20057,23163,25997,26679,27552,28969,30823,31961],[666,1811,4360,6726,7359,12314,13927,15615,16957,19769,20058,23164,25998,26680,27553,28970,30824,31962],[667,1812,4361,6727,7360,12315,13928,15616,16958,19770,20059,23165,25999,26681,27554,28971,30825,31963],[668,1813,4362,6728,7361,12316,13929,15617,16959,19771,20060,23166,26000,26682,27555,28972,30826,31964],[669,1814,4363,6729,7362,12317,13930,15618,16960,19772,20061,23167,26001,26683,27556,28973,30827,31965],[670,1815,4364,6730,7363,12318,13931,15619,16961,19773,20062,23168,26002,26684,27557,28974,30828,31966],[671,1816,4365,6731,7364,12319,13932,15620,16962,19774,20063,23169,26003,26685,27558,28975,30829,31967],[672,1817,4366,6732,7365,12320,13933,15621,16963,19775,20064,23170,26004,26686,27559,28976,30830,31968],[673,1717,4367,6733,7366,12321,13934,15622,16964,19776,20065,23171,26005,26687,27560,28977,30831,31969],[674,1718,4368,6734,7367,12221,13935,15623,16965,19777,20066,23172,26006,26688,27561,28978,30832,31970],[675,1719,4369,6735,7368,12222,13936,15624,16966,19778,20067,23173,26007,26689,27562,28979,30833,31971],[676,1720,4370,6736,7369,12223,13937,15625,16967,19779,20068,23174,26008,26690,27563,28980,30834,31972],[677,1721,4371,6737,7370,12224,13837,15626,16867,19780,20069,23175,26009,26691,27564,28981,30835,31973],[678,1722,4372,6738,7371,12225,13838,15627,16868,19781,20070,23176,26010,26692,27565,28982,30836,31974],[679,1723,4373,6739,7372,12226,13839,15628,16869,19782,20071,23177,26011,26693,27566,28983,30837,31975],[680,1724,4374,6740,7272,12227,13840,15629,16870,19783,20072,23178,26012,26694,27567,28984,30838,31976],[681,1725,4375,6741,7273,12228,13841,15630,16871,19784,20073,23179,26013,26695,27568,28985,30839,31977],[682,1726,4376,6742,7274,12229,13842,15631,16872,19785,20074,23180,26014,26696,27569,28986,30840,31978],[683,1727,4377,6743,7275,12230,13843,15632,16873,19786,20075,23181,26015,26697,27570,28886,30841,31979],[684,1728,4378,6744,7276,12231,13844,15633,16874,19787,20076,23182,26016,26698,27571,28887,30842,31980],[685,1729,4379,6745,7277,12232,13845,15634,16875,19788,20077,23183,26017,26699,27572,28888,30843,31981],[686,1730,4380,6746,7278,12233,13846,15635,16876,19789,20078,23184,26018,26700,27472,28889,30844,31982],[687,1731,4381,6747,7279,12234,13847,15636,16877,19790,20079,23185,26019,26701,27473,28890,30845,31983],[688,1732,4382,6748,7280,12235,13848,15637,16878,19791,20080,23186,26020,26702,27474,28891,30846,31984],[689,1733,4383,6749,7281,12236,13849,15638,16879,19792,20081,23187,26021,26703,27475,28892,30847,31985],[690,1734,4384,6750,7282,12237,13850,15639,16880,19793,20082,23188,26022,26704,27476,28893,30848,31986],[691,1735,4385,6751,7283,12238,13851,15640,16881,19794,20083,23189,26023,26705,27477,28894,30849,31987],[692,1736,4386,6752,7284,12239,13852,15641,16882,19795,20084,23190,26024,26706,27478,28895,30850,31988],[583,1583,2673,5309,7624,8223,13172,14779,16525,20618,20992,24103,26945,27637,28444,29849,31812,32859],[584,1584,2674,5310,7625,8224,13173,14780,16526,20619,20993,24104,26946,27638,28445,29850,31813,32860],[585,1585,2675,5311,7626,8225,13174,14781,16527,20620,20994,24105,26947,27639,28446,29851,31814,32861],[586,1586,2676,5312,7627,8226,13175,14782,16528,20621,20995,24106,26948,27640,28447,29852,31714,32862],[587,1587,2677,5313,7628,8227,13176,14783,16529,20622,20996,24107,26949,27641,28448,29853,31715,32863],[588,1588,2678,5314,7629,8228,13177,14784,16530,20623,20997,24108,26950,27642,28449,29854,31716,32864],[589,1589,2679,5315,7630,8229,13178,14785,16531,20624,20998,24109,26951,27643,28450,29855,31717,32865],[590,1590,2680,5316,7631,8230,13179,14786,16532,20625,20999,24110,26952,27644,28451,29856,31718,32866],[591,1591,2681,5317,7632,8231,13180,14787,16533,20626,21000,24111,26953,27645,28452,29857,31719,32867],[592,1592,2682,5318,7633,8232,13181,14788,16534,20627,21001,24112,26954,27646,28453,29858,31720,32868],[593,1593,2683,5319,7634,8233,13182,14789,16535,20628,21002,24113,26955,27647,28454,29859,31721,32869],[594,1594,2684,5320,7635,8234,13183,14790,16536,20629,21003,24114,26956,27648,28455,29860,31722,32870],[595,1595,2685,5321,7636,8235,13184,14791,16537,20630,21004,24115,26957,27649,28456,29861,31723,32871],[596,1596,2686,5322,7637,8236,13185,14792,16538,20631,21005,24116,26958,27650,28457,29862,31724,32872],[597,1597,2687,5323,7638,8237,13186,14793,16539,20632,21006,24117,26959,27651,28458,29863,31725,32873],[598,1598,2688,5324,7639,8238,13187,14794,16540,20633,21007,24118,26960,27652,28459,29864,31726,32874],[599,1599,2689,5325,7640,8239,13188,14795,16541,20634,20907,24119,26961,27653,28460,29865,31727,32875],[600,1600,2690,5326,7641,8240,13189,14796,16542,20635,20908,24120,26962,27654,28461,29866,31728,32876],[601,1601,2691,5327,7642,8241,13190,14797,16543,20636,20909,24121,26963,27655,28462,29867,31729,32877],[602,1602,2692,5328,7643,8242,13191,14798,16544,20637,20910,24122,26964,27656,28463,29868,31730,32878],[603,1603,2693,5329,7644,8243,13192,14799,16545,20638,20911,24123,26965,27657,28464,29869,31731,32879],[604,1604,2694,5330,7645,8244,13193,14800,16546,20639,20912,24124,26966,27658,28465,29870,31732,32880],[605,1605,2695,5331,7646,8245,13194,14801,16547,20640,20913,24125,26866,27659,28466,29871,31733,32881],[505,1606,2696,5332,7647,8246,13195,14802,16548,20641,20914,24126,26867,27660,28467,29872,31734,32882],[506,1607,2697,5333,7648,8247,13196,14803,16549,20642,20915,24127,26868,27661,28468,29873,31735,32883],[507,1608,2698,5334,7649,8248,13197,14804,16550,20643,20916,24128,26869,27662,28469,29874,31736,32884],[508,1609,2699,5335,7650,8249,13198,14805,16551,20644,20917,24129,26870,27663,28470,29875,31737,32885],[509,1610,2700,5336,7651,8250,13199,14806,16552,20645,20918,24130,26871,27664,28471,29876,31738,32886],[510,1611,2701,5337,7652,8251,13200,14807,16553,20646,20919,24131,26872,27665,28472,29877,31739,32887],[511,1612,2702,5338,7653,8252,13201,14808,16554,20647,20920,24132,26873,27666,28473,29878,31740,32888],[512,1613,2703,5339,7654,8253,13202,14809,16555,20648,20921,24133,26874,27667,28474,29879,31741,32889],[513,1614,2704,5340,7655,8254,13203,14810,16556,20649,20922,24134,26875,27668,28475,29880,31742,32890],[514,1615,2705,5341,7656,8255,13204,14811,16557,20650,20923,24135,26876,27669,28476,29881,31743,32891],[515,1515,2706,5342,7657,8256,13205,14812,16558,20651,20924,24136,26877,27670,28477,29882,31744,32892],[516,1516,2707,5343,7658,8257,13206,14813,16559,20652,20925,24137,26878,27671,28478,29883,31745,32893],[517,1517,2708,5344,7659,8258,13207,14814,16560,20653,20926,24138,26879,27672,28479,29884,31746,32894],[518,1518,2709,5345,7660,8259,13208,14815,16561,20654,20927,24038,26880,27673,28480,29885,31747,32895],[519,1519,2710,5346,7661,8260,13209,14816,16562,20655,20928,24039,26881,27573,28481,29886,31748,32896],[520,1520,2711,5347,7662,8261,13210,14817,16563,20656,20929,24040,26882,27574,28381,29887,31749,32897],[521,1521,2712,5348,7663,8262,13211,14818,16463,20657,20930,24041,26883,27575,28382,29888,31750,32898],[522,1522,2713,5349,7664,8263,13212,14819,16464,20658,20931,24042,26884,27576,28383,29889,31751,32899],[523,1523,2714,5350,7665,8264,13213,14820,16465,20659,20932,24043,26885,27577,28384,29890,31752,32900],[524,1524,2715,5351,7666,8265,13214,14821,16466,20660,20933,24044,26886,27578,28385,29891,31753,32901],[525,1525,2716,5352,7667,8266,13215,14822,16467,20661,20934,24045,26887,27579,28386,29892,31754,32902],[526,1526,2717,5252,7668,8267,13216,14823,16468,20662,20935,24046,26888,27580,28387,29893,31755,32903],[527,1527,2718,5253,7669,8268,13217,14824,16469,20663,20936,24047,26889,27581,28388,29894,31756,32904],[528,1528,2719,5254,7670,8269,13218,14825,16470,20664,20937,24048,26890,27582,28389,29895,31757,32905],[529,1529,2720,5255,7671,8270,13219,14826,16471,20665,20938,24049,26891,27583,28390,29795,31758,32906],[530,1530,2721,5256,7672,8271,13220,14827,16472,20666,20939,24050,26892,27584,28391,29796,31759,32907],[531,1531,2722,5257,7673,8272,13221,14828,16473,20667,20940,24051,26893,27585,28392,29797,31760,32908],[532,1532,2723,5258,7674,8273,13222,14829,16474,20668,20941,24052,26894,27586,28393,29798,31761,32909],[533,1533,2724,5259,7675,8274,13223,14830,16475,20669,20942,24053,26895,27587,28394,29799,31762,32910],[534,1534,2725,5260,7575,8275,13224,14831,16476,20670,20943,24054,26896,27588,28395,29800,31763,32911],[535,1535,2726,5261,7576,8276,13225,14832,16477,20671,20944,24055,26897,27589,28396,29801,31764,32912],[536,1536,2626,5262,7577,8277,13226,14833,16478,20672,20945,24056,26898,27590,28397,29802,31765,32913],[537,1537,2627,5263,7578,8278,13227,14834,16479,20673,20946,24057,26899,27591,28398,29803,31766,32914],[538,1538,2628,5264,7579,8279,13228,14835,16480,20674,20947,24058,26900,27592,28399,29804,31767,32915],[539,1539,2629,5265,7580,8280,13229,14836,16481,20675,20948,24059,26901,27593,28400,29805,31768,32916],[540,1540,2630,5266,7581,8281,13230,14837,16482,20676,20949,24060,26902,27594,28401,29806,31769,32917],[541,1541,2631,5267,7582,8181,13130,14838,16483,20677,20950,24061,26903,27595,28402,29807,31770,32918],[542,1542,2632,5268,7583,8182,13131,14839,16484,20678,20951,24062,26904,27596,28403,29808,31771,32919],[543,1543,2633,5269,7584,8183,13132,14840,16485,20679,20952,24063,26905,27597,28404,29809,31772,32920],[544,1544,2634,5270,7585,8184,13133,14841,16486,20680,20953,24064,26906,27598,28405,29810,31773,32921],[545,1545,2635,5271,7586,8185,13134,14842,16487,20681,20954,24065,26907,27599,28406,29811,31774,32922],[546,1546,2636,5272,7587,8186,13135,14843,16488,20682,20955,24066,26908,27600,28407,29812,31775,32923],[547,1547,2637,5273,7588,8187,13136,14844,16489,20683,20956,24067,26909,27601,28408,29813,31776,32924],[548,1548,2638,5274,7589,8188,13137,14845,16490,20684,20957,24068,26910,27602,28409,29814,31777,32925],[549,1549,2639,5275,7590,8189,13138,14846,16491,20685,20958,24069,26911,27603,28410,29815,31778,32825],[550,1550,2640,5276,7591,8190,13139,14746,16492,20686,20959,24070,26912,27604,28411,29816,31779,32826],[551,1551,2641,5277,7592,8191,13140,14747,16493,20687,20960,24071,26913,27605,28412,29817,31780,32827],[552,1552,2642,5278,7593,8192,13141,14748,16494,20688,20961,24072,26914,27606,28413,29818,31781,32828],[553,1553,2643,5279,7594,8193,13142,14749,16495,20689,20962,24073,26915,27607,28414,29819,31782,32829],[554,1554,2644,5280,7595,8194,13143,14750,16496,20690,20963,24074,26916,27608,28415,29820,31783,32830],[555,1555,2645,5281,7596,8195,13144,14751,16497,20691,20964,24075,26917,27609,28416,29821,31784,32831],[556,1556,2646,5282,7597,8196,13145,14752,16498,20692,20965,24076,26918,27610,28417,29822,31785,32832],[557,1557,2647,5283,7598,8197,13146,14753,16499,20693,20966,24077,26919,27611,28418,29823,31786,32833],[558,1558,2648,5284,7599,8198,13147,14754,16500,20694,20967,24078,26920,27612,28419,29824,31787,32834],[559,1559,2649,5285,7600,8199,13148,14755,16501,20695,20968,24079,26921,27613,28420,29825,31788,32835],[560,1560,2650,5286,7601,8200,13149,14756,16502,20696,20969,24080,26922,27614,28421,29826,31789,32836],[561,1561,2651,5287,7602,8201,13150,14757,16503,20697,20970,24081,26923,27615,28422,29827,31790,32837],[562,1562,2652,5288,7603,8202,13151,14758,16504,20698,20971,24082,26924,27616,28423,29828,31791,32838],[563,1563,2653,5289,7604,8203,13152,14759,16505,20699,20972,24083,26925,27617,28424,29829,31792,32839],[564,1564,2654,5290,7605,8204,13153,14760,16506,20700,20973,24084,26926,27618,28425,29830,31793,32840],[565,1565,2655,5291,7606,8205,13154,14761,16507,20701,20974,24085,26927,27619,28426,29831,31794,32841],[566,1566,2656,5292,7607,8206,13155,14762,16508,20702,20975,24086,26928,27620,28427,29832,31795,32842],[567,1567,2657,5293,7608,8207,13156,14763,16509,20703,20976,24087,26929,27621,28428,29833,31796,32843],[568,1568,2658,5294,7609,8208,13157,14764,16510,20704,20977,24088,26930,27622,28429,29834,31797,32844],[569,1569,2659,5295,7610,8209,13158,14765,16511,20604,20978,24089,26931,27623,28430,29835,31798,32845],[570,1570,2660,5296,7611,8210,13159,14766,16512,20605,20979,24090,26932,27624,28431,29836,31799,32846],[571,1571,2661,5297,7612,8211,13160,14767,16513,20606,20980,24091,26933,27625,28432,29837,31800,32847],[572,1572,2662,5298,7613,8212,13161,14768,16514,20607,20981,24092,26934,27626,28433,29838,31801,32848],[573,1573,2663,5299,7614,8213,13162,14769,16515,20608,20982,24093,26935,27627,28434,29839,31802,32849],[574,1574,2664,5300,7615,8214,13163,14770,16516,20609,20983,24094,26936,27628,28435,29840,31803,32850],[575,1575,2665,5301,7616,8215,13164,14771,16517,20610,20984,24095,26937,27629,28436,29841,31804,32851],[576,1576,2666,5302,7617,8216,13165,14772,16518,20611,20985,24096,26938,27630,28437,29842,31805,32852],[577,1577,2667,5303,7618,8217,13166,14773,16519,20612,20986,24097,26939,27631,28438,29843,31806,32853],[578,1578,2668,5304,7619,8218,13167,14774,16520,20613,20987,24098,26940,27632,28439,29844,31807,32854],[579,1579,2669,5305,7620,8219,13168,14775,16521,20614,20988,24099,26941,27633,28440,29845,31808,32855],[580,1580,2670,5306,7621,8220,13169,14776,16522,20615,20989,24100,26942,27634,28441,29846,31809,32856],[581,1581,2671,5307,7622,8221,13170,14777,16523,20616,20990,24101,26943,27635,28442,29847,31810,32857],[582,1582,2672,5308,7623,8222,13171,14778,16524,20617,20991,24102,26944,27636,28443,29848,31811,32858],[126,1511,2473,3609,6231,8495,9161,14104,15705,21541,21899,25015,27865,28567,29308,30802,32672,33830],[127,1512,2474,3610,6232,8496,9162,14105,15706,21542,21900,25016,27866,28568,29309,30803,32673,33831],[128,1513,2475,3611,6233,8497,9163,14106,15707,21543,21901,25017,27867,28569,29310,30804,32674,33832],[129,1514,2476,3612,6234,8498,9164,14107,15708,21544,21902,25018,27868,28570,29311,30704,32675,33833],[130,1414,2477,3613,6235,8499,9165,14108,15709,21545,21903,25019,27869,28571,29312,30705,32676,33834],[131,1415,2478,3614,6236,8500,9166,14109,15710,21546,21904,25020,27870,28572,29313,30706,32677,33734],[132,1416,2479,3615,6237,8501,9167,14110,15711,21547,21905,25021,27871,28573,29314,30707,32678,33735],[133,1417,2480,3616,6238,8502,9168,14111,15712,21548,21906,25022,27872,28574,29315,30708,32679,33736],[134,1418,2481,3617,6239,8503,9169,14112,15713,21549,21907,25023,27873,28575,29316,30709,32680,33737],[135,1419,2482,3618,6240,8504,9170,14113,15714,21550,21908,25024,27874,28576,29317,30710,32681,33738],[136,1420,2483,3619,6241,8505,9171,14114,15715,21551,21909,25025,27875,28577,29318,30711,32682,33739],[137,1421,2484,3620,6242,8506,9172,14115,15716,21552,21910,25026,27775,28578,29319,30712,32683,33740],[138,1422,2485,3621,6243,8507,9173,14116,15717,21553,21911,25027,27776,28579,29320,30713,32684,33741],[139,1423,2486,3622,6244,8508,9174,14117,15718,21554,21912,25028,27777,28580,29321,30714,32685,33742],[140,1424,2487,3623,6245,8509,9175,14118,15719,21555,21913,25029,27778,28581,29322,30715,32686,33743],[141,1425,2488,3624,6246,8510,9176,14119,15720,21556,21914,25030,27779,28582,29323,30716,32687,33744],[142,1426,2489,3625,6247,8511,9177,14120,15721,21557,21915,25031,27780,28482,29324,30717,32688,33745],[143,1427,2490,3626,6248,8512,9178,14121,15722,21558,21916,25032,27781,28483,29325,30718,32689,33746],[144,1428,2491,3627,6249,8513,9179,14122,15723,21559,21816,25033,27782,28484,29326,30719,32690,33747],[145,1429,2492,3628,6250,8514,9180,14123,15724,21560,21817,25034,27783,28485,29327,30720,32691,33748],[146,1430,2493,3629,6251,8515,9181,14124,15725,21561,21818,25035,27784,28486,29328,30721,32692,33749],[147,1431,2494,3630,6252,8516,9182,14125,15726,21562,21819,25036,27785,28487,29329,30722,32693,33750],[148,1432,2495,3631,6253,8517,9183,14126,15727,21563,21820,25037,27786,28488,29330,30723,32694,33751],[149,1433,2496,3632,6254,8518,9184,14127,15728,21564,21821,25038,27787,28489,29331,30724,32695,33752],[150,1434,2497,3633,6255,8519,9185,14128,15729,21565,21822,25039,27788,28490,29332,30725,32696,33753],[151,1435,2498,3634,6256,8520,9186,14129,15730,21566,21823,25040,27789,28491,29333,30726,32697,33754],[152,1436,2499,3635,6257,8521,9187,14130,15731,21567,21824,25041,27790,28492,29334,30727,32698,33755],[153,1437,2500,3535,6258,8522,9188,14131,15732,21568,21825,25042,27791,28493,29335,30728,32699,33756],[154,1438,2501,3536,6259,8523,9189,14132,15733,21569,21826,25043,27792,28494,29336,30729,32700,33757],[155,1439,2502,3537,6260,8524,9190,14133,15734,21570,21827,25044,27793,28495,29337,30730,32701,33758],[156,1440,2503,3538,6261,8525,9090,14134,15735,21571,21828,25045,27794,28496,29338,30731,32702,33759],[157,1441,2504,3539,6161,8526,9091,14135,15736,21572,21829,25046,27795,28497,29339,30732,32703,33760],[158,1442,2505,3540,6162,8527,9092,14136,15737,21573,21830,25047,27796,28498,29340,30733,32704,33761],[159,1443,2506,3541,6163,8528,9093,14137,15738,21574,21831,24947,27797,28499,29341,30734,32705,33762],[160,1444,2507,3542,6164,8529,9094,14138,15739,21575,21832,24948,27798,28500,29342,30735,32706,33763],[161,1445,2508,3543,6165,8530,9095,14139,15740,21576,21833,24949,27799,28501,29343,30736,32707,33764],[162,1446,2509,3544,6166,8531,9096,14039,15741,21577,21834,24950,27800,28502,29344,30737,32708,33765],[163,1447,2510,3545,6167,8532,9097,14040,15742,21578,21835,24951,27801,28503,29345,30738,32709,33766],[164,1448,2511,3546,6168,8533,9098,14041,15743,21579,21836,24952,27802,28504,29346,30739,32710,33767],[165,1449,2512,3547,6169,8534,9099,14042,15744,21580,21837,24953,27803,28505,29347,30740,32711,33768],[166,1450,2513,3548,6170,8535,9100,14043,15745,21581,21838,24954,27804,28506,29348,30741,32712,33769],[167,1451,2514,3549,6171,8536,9101,14044,15746,21582,21839,24955,27805,28507,29349,30742,32713,33770],[168,1452,2515,3550,6172,8537,9102,14045,15747,21583,21840,24956,27806,28508,29350,30743,32714,33771],[169,1453,2516,3551,6173,8538,9103,14046,15748,21584,21841,24957,27807,28509,29351,30744,32715,33772],[170,1454,2517,3552,6174,8539,9104,14047,15749,21585,21842,24958,27808,28510,29352,30745,32716,33773],[171,1455,2518,3553,6175,8540,9105,14048,15750,21586,21843,24959,27809,28511,29353,30746,32717,33774],[172,1456,2519,3554,6176,8541,9106,14049,15751,21587,21844,24960,27810,28512,29354,30747,32718,33775],[173,1457,2520,3555,6177,8542,9107,14050,15752,21588,21845,24961,27811,28513,29355,30748,32719,33776],[174,1458,2521,3556,6178,8543,9108,14051,15753,21589,21846,24962,27812,28514,29356,30749,32720,33777],[175,1459,2522,3557,6179,8544,9109,14052,15754,21590,21847,24963,27813,28515,29357,30750,32721,33778],[176,1460,2523,3558,6180,8545,9110,14053,15755,21591,21848,24964,27814,28516,29358,30751,32722,33779],[177,1461,2524,3559,6181,8546,9111,14054,15655,21592,21849,24965,27815,28517,29359,30752,32723,33780],[178,1462,2424,3560,6182,8547,9112,14055,15656,21593,21850,24966,27816,28518,29360,30753,32623,33781],[179,1463,2425,3561,6183,8548,9113,14056,15657,21594,21851,24967,27817,28519,29361,30754,32624,33782],[180,1464,2426,3562,6184,8549,9114,14057,15658,21595,21852,24968,27818,28520,29362,30755,32625,33783],[181,1465,2427,3563,6185,8550,9115,14058,15659,21596,21853,24969,27819,28521,29363,30756,32626,33784],[182,1466,2428,3564,6186,8551,9116,14059,15660,21597,21854,24970,27820,28522,29364,30757,32627,33785],[183,1467,2429,3565,6187,8552,9117,14060,15661,21598,21855,24971,27821,28523,29365,30758,32628,33786],[184,1468,2430,3566,6188,8553,9118,14061,15662,21599,21856,24972,27822,28524,29366,30759,32629,33787],[185,1469,2431,3567,6189,8554,9119,14062,15663,21600,21857,24973,27823,28525,29367,30760,32630,33788],[186,1470,2432,3568,6190,8555,9120,14063,15664,21601,21858,24974,27824,28526,29368,30761,32631,33789],[187,1471,2433,3569,6191,8556,9121,14064,15665,21602,21859,24975,27825,28527,29369,30762,32632,33790],[188,1472,2434,3570,6192,8557,9122,14065,15666,21603,21860,24976,27826,28528,29370,30763,32633,33791],[189,1473,2435,3571,6193,8558,9123,14066,15667,21604,21861,24977,27827,28529,29371,30764,32634,33792],[190,1474,2436,3572,6194,8559,9124,14067,15668,21605,21862,24978,27828,28530,29372,30765,32635,33793],[191,1475,2437,3573,6195,8560,9125,14068,15669,21606,21863,24979,27829,28531,29373,30766,32636,33794],[192,1476,2438,3574,6196,8561,9126,14069,15670,21607,21864,24980,27830,28532,29374,30767,32637,33795],[193,1477,2439,3575,6197,8562,9127,14070,15671,21608,21865,24981,27831,28533,29375,30768,32638,33796],[194,1478,2440,3576,6198,8563,9128,14071,15672,21609,21866,24982,27832,28534,29376,30769,32639,33797],[195,1479,2441,3577,6199,8564,9129,14072,15673,21610,21867,24983,27833,28535,29377,30770,32640,33798],[196,1480,2442,3578,6200,8565,9130,14073,15674,21611,21868,24984,27834,28536,29378,30771,32641,33799],[197,1481,2443,3579,6201,8566,9131,14074,15675,21612,21869,24985,27835,28537,29379,30772,32642,33800],[198,1482,2444,3580,6202,8567,9132,14075,15676,21613,21870,24986,27836,28538,29380,30773,32643,33801],[199,1483,2445,3581,6203,8568,9133,14076,15677,21513,21871,24987,27837,28539,29381,30774,32644,33802],[200,1484,2446,3582,6204,8569,9134,14077,15678,21514,21872,24988,27838,28540,29382,30775,32645,33803],[201,1485,2447,3583,6205,8570,9135,14078,15679,21515,21873,24989,27839,28541,29383,30776,32646,33804],[101,1486,2448,3584,6206,8571,9136,14079,15680,21516,21874,24990,27840,28542,29384,30777,32647,33805],[102,1487,2449,3585,6207,8572,9137,14080,15681,21517,21875,24991,27841,28543,29385,30778,32648,33806],[103,1488,2450,3586,6208,8573,9138,14081,15682,21518,21876,24992,27842,28544,29386,30779,32649,33807],[104,1489,2451,3587,6209,8574,9139,14082,15683,21519,21877,24993,27843,28545,29387,30780,32650,33808],[105,1490,2452,3588,6210,8575,9140,14083,15684,21520,21878,24994,27844,28546,29388,30781,32651,33809],[106,1491,2453,3589,6211,8576,9141,14084,15685,21521,21879,24995,27845,28547,29389,30782,32652,33810],[107,1492,2454,3590,6212,8577,9142,14085,15686,21522,21880,24996,27846,28548,29390,30783,32653,33811],[108,1493,2455,3591,6213,8578,9143,14086,15687,21523,21881,24997,27847,28549,29290,30784,32654,33812],[109,1494,2456,3592,6214,8579,9144,14087,15688,21524,21882,24998,27848,28550,29291,30785,32655,33813],[110,1495,2457,3593,6215,8580,9145,14088,15689,21525,21883,24999,27849,28551,29292,30786,32656,33814],[111,1496,2458,3594,6216,8581,9146,14089,15690,21526,21884,25000,27850,28552,29293,30787,32657,33815],[112,1497,2459,3595,6217,8582,9147,14090,15691,21527,21885,25001,27851,28553,29294,30788,32658,33816],[113,1498,2460,3596,6218,8583,9148,14091,15692,21528,21886,25002,27852,28554,29295,30789,32659,33817],[114,1499,2461,3597,6219,8584,9149,14092,15693,21529,21887,25003,27853,28555,29296,30790,32660,33818],[115,1500,2462,3598,6220,8484,9150,14093,15694,21530,21888,25004,27854,28556,29297,30791,32661,33819],[116,1501,2463,3599,6221,8485,9151,14094,15695,21531,21889,25005,27855,28557,29298,30792,32662,33820],[117,1502,2464,3600,6222,8486,9152,14095,15696,21532,21890,25006,27856,28558,29299,30793,32663,33821],[118,1503,2465,3601,6223,8487,9153,14096,15697,21533,21891,25007,27857,28559,29300,30794,32664,33822],[119,1504,2466,3602,6224,8488,9154,14097,15698,21534,21892,25008,27858,28560,29301,30795,32665,33823],[120,1505,2467,3603,6225,8489,9155,14098,15699,21535,21893,25009,27859,28561,29302,30796,32666,33824],[121,1506,2468,3604,6226,8490,9156,14099,15700,21536,21894,25010,27860,28562,29303,30797,32667,33825],[122,1507,2469,3605,6227,8491,9157,14100,15701,21537,21895,25011,27861,28563,29304,30798,32668,33826],[123,1508,2470,3606,6228,8492,9158,14101,15702,21538,21896,25012,27862,28564,29305,30799,32669,33827],[124,1509,2471,3607,6229,8493,9159,14102,15703,21539,21897,25013,27863,28565,29306,30800,32670,33828],[125,1510,2472,3608,6230,8494,9160,14103,15704,21540,21898,25014,27864,28566,29307,30801,32671,33829],[1110,2338,3363,4444,7153,9467,10099,15036,16631,17463,22464,22806,25927,28684,29396,30273,31654,33532],[1010,2339,3364,4445,7154,9468,9999,15037,16632,17464,22465,22807,25928,28685,29397,30274,31655,33533],[1011,2340,3365,4446,7155,9469,10000,15038,16633,17465,22466,22808,25929,28686,29398,30275,31656,33534],[1012,2341,3366,4447,7156,9470,10001,15039,16634,17466,22467,22809,25930,28687,29399,30276,31657,33535],[1013,2342,3367,4448,7157,9471,10002,15040,16635,17467,22468,22810,25931,28688,29400,30277,31658,33536],[1014,2343,3368,4449,7158,9472,10003,15041,16636,17468,22469,22811,25932,28689,29401,30278,31659,33537],[1015,2344,3369,4450,7159,9473,10004,15042,16637,17469,22470,22812,25933,28690,29402,30279,31660,33538],[1016,2345,3370,4451,7160,9474,10005,15043,16638,17470,22471,22813,25934,28691,29403,30280,31661,33539],[1017,2346,3371,4452,7161,9475,10006,15044,16639,17471,22472,22814,25935,28692,29404,30281,31662,33540],[1018,2347,3372,4453,7162,9476,10007,15045,16640,17472,22473,22815,25936,28693,29405,30282,31663,33541],[1019,2348,3373,4454,7163,9477,10008,15046,16641,17372,22474,22816,25937,28694,29406,30283,31664,33542],[1020,2349,3374,4455,7164,9478,10009,15047,16642,17373,22475,22817,25938,28695,29407,30284,31665,33543],[1021,2350,3375,4456,7165,9479,10010,15048,16643,17374,22476,22818,25939,28696,29408,30285,31666,33544],[1022,2351,3376,4457,7166,9480,10011,14948,16644,17375,22477,22819,25940,28697,29409,30286,31667,33545],[1023,2352,3377,4458,7167,9481,10012,14949,16645,17376,22478,22820,25941,28698,29410,30287,31668,33546],[1024,2353,3378,4459,7168,9482,10013,14950,16646,17377,22479,22821,25942,28699,29411,30288,31669,33547],[1025,2354,3379,4460,7169,9483,10014,14951,16647,17378,22480,22822,25943,28700,29412,30289,31670,33548],[1026,2355,3380,4461,7170,9484,10015,14952,16648,17379,22481,22823,25944,28701,29413,30290,31671,33549],[1027,2356,3381,4462,7070,9485,10016,14953,16649,17380,22482,22824,25945,28702,29414,30291,31672,33550],[1028,2357,3382,4463,7071,9486,10017,14954,16650,17381,22483,22825,25946,28703,29415,30292,31673,33551],[1029,2358,3383,4464,7072,9487,10018,14955,16651,17382,22484,22725,25947,28704,29416,30293,31674,33552],[1030,2359,3384,4465,7073,9488,10019,14956,16652,17383,22485,22726,25948,28705,29417,30294,31675,33553],[1031,2360,3385,4466,7074,9489,10020,14957,16653,17384,22486,22727,25949,28706,29418,30295,31676,33554],[1032,2361,3386,4467,7075,9490,10021,14958,16654,17385,22487,22728,25950,28707,29419,30296,31677,33555],[1033,2362,3387,4468,7076,9491,10022,14959,16655,17386,22488,22729,25951,28708,29420,30297,31678,33556],[1034,2363,3388,4469,7077,9492,10023,14960,16656,17387,22489,22730,25952,28709,29421,30298,31679,33557],[1035,2364,3389,4470,7078,9493,10024,14961,16657,17388,22490,22731,25953,28710,29422,30299,31680,33558],[1036,2365,3390,4471,7079,9393,10025,14962,16658,17389,22491,22732,25954,28711,29423,30199,31681,33559],[1037,2366,3391,4472,7080,9394,10026,14963,16659,17390,22492,22733,25955,28712,29424,30200,31682,33560],[1038,2367,3392,4473,7081,9395,10027,14964,16660,17391,22493,22734,25956,28713,29425,30201,31683,33561],[1039,2368,3393,4474,7082,9396,10028,14965,16661,17392,22494,22735,25856,28714,29426,30202,31684,33562],[1040,2369,3394,4475,7083,9397,10029,14966,16662,17393,22495,22736,25857,28715,29427,30203,31685,33563],[1041,2370,3395,4476,7084,9398,10030,14967,16663,17394,22496,22737,25858,28716,29428,30204,31686,33564],[1042,2371,3396,4477,7085,9399,10031,14968,16664,17395,22497,22738,25859,28717,29429,30205,31687,33565],[1043,2372,3397,4478,7086,9400,10032,14969,16564,17396,22498,22739,25860,28718,29430,30206,31688,33566],[1044,2373,3398,4479,7087,9401,10033,14970,16565,17397,22499,22740,25861,28719,29431,30207,31689,33567],[1045,2374,3399,4480,7088,9402,10034,14971,16566,17398,22500,22741,25862,28720,29432,30208,31690,33568],[1046,2375,3400,4481,7089,9403,10035,14972,16567,17399,22501,22742,25863,28721,29433,30209,31691,33569],[1047,2376,3401,4482,7090,9404,10036,14973,16568,17400,22502,22743,25864,28722,29434,30210,31692,33570],[1048,2377,3402,4483,7091,9405,10037,14974,16569,17401,22503,22744,25865,28723,29435,30211,31693,33571],[1049,2378,3403,4484,7092,9406,10038,14975,16570,17402,22504,22745,25866,28724,29436,30212,31694,33572],[1050,2379,3404,4485,7093,9407,10039,14976,16571,17403,22505,22746,25867,28725,29437,30213,31695,33573],[1051,2380,3405,4486,7094,9408,10040,14977,16572,17404,22506,22747,25868,28726,29438,30214,31696,33574],[1052,2381,3406,4487,7095,9409,10041,14978,16573,17405,22507,22748,25869,28727,29439,30215,31697,33575],[1053,2382,3407,4488,7096,9410,10042,14979,16574,17406,22508,22749,25870,28728,29440,30216,31698,33576],[1054,2383,3408,4489,7097,9411,10043,14980,16575,17407,22509,22750,25871,28729,29441,30217,31699,33577],[1055,2384,3409,4490,7098,9412,10044,14981,16576,17408,22510,22751,25872,28730,29442,30218,31700,33578],[1056,2385,3410,4491,7099,9413,10045,14982,16577,17409,22511,22752,25873,28731,29443,30219,31701,33579],[1057,2386,3411,4492,7100,9414,10046,14983,16578,17410,22512,22753,25874,28732,29444,30220,31702,33580],[1058,2387,3412,4493,7101,9415,10047,14984,16579,17411,22513,22754,25875,28733,29445,30221,31703,33581],[1059,2388,3413,4494,7102,9416,10048,14985,16580,17412,22514,22755,25876,28734,29446,30222,31704,33582],[1060,2389,3414,4495,7103,9417,10049,14986,16581,17413,22515,22756,25877,28735,29447,30223,31705,33583],[1061,2390,3415,4496,7104,9418,10050,14987,16582,17414,22516,22757,25878,28736,29448,30224,31706,33584],[1062,2391,3416,4497,7105,9419,10051,14988,16583,17415,22517,22758,25879,28737,29449,30225,31707,33585],[1063,2392,3417,4498,7106,9420,10052,14989,16584,17416,22518,22759,25880,28738,29450,30226,31708,33586],[1064,2393,3418,4499,7107,9421,10053,14990,16585,17417,22519,22760,25881,28739,29451,30227,31709,33587],[1065,2394,3419,4500,7108,9422,10054,14991,16586,17418,22520,22761,25882,28740,29452,30228,31710,33588],[1066,2395,3420,4501,7109,9423,10055,14992,16587,17419,22521,22762,25883,28741,29453,30229,31711,33589],[1067,2396,3421,4502,7110,9424,10056,14993,16588,17420,22522,22763,25884,28742,29454,30230,31712,33590],[1068,2397,3422,4503,7111,9425,10057,14994,16589,17421,22422,22764,25885,28743,29455,30231,31713,33591],[1069,2398,3423,4504,7112,9426,10058,14995,16590,17422,22423,22765,25886,28744,29456,30232,31613,33592],[1070,2399,3424,4505,7113,9427,10059,14996,16591,17423,22424,22766,25887,28745,29457,30233,31614,33593],[1071,2400,3425,4506,7114,9428,10060,14997,16592,17424,22425,22767,25888,28746,29458,30234,31615,33594],[1072,2401,3426,4507,7115,9429,10061,14998,16593,17425,22426,22768,25889,28747,29459,30235,31616,33595],[1073,2402,3427,4508,7116,9430,10062,14999,16594,17426,22427,22769,25890,28748,29460,30236,31617,33596],[1074,2403,3428,4509,7117,9431,10063,15000,16595,17427,22428,22770,25891,28749,29461,30237,31618,33597],[1075,2404,3429,4510,7118,9432,10064,15001,16596,17428,22429,22771,25892,28750,29462,30238,31619,33598],[1076,2405,3430,4511,7119,9433,10065,15002,16597,17429,22430,22772,25893,28751,29463,30239,31620,33599],[1077,2406,3431,4512,7120,9434,10066,15003,16598,17430,22431,22773,25894,28752,29464,30240,31621,33600],[1078,2407,3432,4513,7121,9435,10067,15004,16599,17431,22432,22774,25895,28753,29465,30241,31622,33601],[1079,2408,3433,4514,7122,9436,10068,15005,16600,17432,22433,22775,25896,28754,29466,30242,31623,33602],[1080,2409,3333,4515,7123,9437,10069,15006,16601,17433,22434,22776,25897,28755,29467,30243,31624,33603],[1081,2410,3334,4516,7124,9438,10070,15007,16602,17434,22435,22777,25898,28756,29468,30244,31625,33604],[1082,2411,3335,4517,7125,9439,10071,15008,16603,17435,22436,22778,25899,28757,29469,30245,31626,33605],[1083,2412,3336,4518,7126,9440,10072,15009,16604,17436,22437,22779,25900,28758,29470,30246,31627,33606],[1084,2413,3337,4519,7127,9441,10073,15010,16605,17437,22438,22780,25901,28759,29471,30247,31628,33607],[1085,2414,3338,4520,7128,9442,10074,15011,16606,17438,22439,22781,25902,28760,29472,30248,31629,33608],[1086,2415,3339,4521,7129,9443,10075,15012,16607,17439,22440,22782,25903,28761,29473,30249,31630,33609],[1087,2416,3340,4522,7130,9444,10076,15013,16608,17440,22441,22783,25904,28762,29474,30250,31631,33610],[1088,2417,3341,4523,7131,9445,10077,15014,16609,17441,22442,22784,25905,28763,29475,30251,31632,33611],[1089,2418,3342,4524,7132,9446,10078,15015,16610,17442,22443,22785,25906,28764,29476,30252,31633,33612],[1090,2419,3343,4525,7133,9447,10079,15016,16611,17443,22444,22786,25907,28765,29477,30253,31634,33613],[1091,2420,3344,4526,7134,9448,10080,15017,16612,17444,22445,22787,25908,28766,29478,30254,31635,33614],[1092,2421,3345,4527,7135,9449,10081,15018,16613,17445,22446,22788,25909,28767,29479,30255,31636,33615],[1093,2422,3346,4528,7136,9450,10082,15019,16614,17446,22447,22789,25910,28768,29480,30256,31637,33616],[1094,2423,3347,4529,7137,9451,10083,15020,16615,17447,22448,22790,25911,28769,29481,30257,31638,33617],[1095,2323,3348,4530,7138,9452,10084,15021,16616,17448,22449,22791,25912,28770,29482,30258,31639,33618],[1096,2324,3349,4531,7139,9453,10085,15022,16617,17449,22450,22792,25913,28771,29483,30259,31640,33619],[1097,2325,3350,4532,7140,9454,10086,15023,16618,17450,22451,22793,25914,28772,29484,30260,31641,33620],[1098,2326,3351,4533,7141,9455,10087,15024,16619,17451,22452,22794,25915,28773,29485,30261,31642,33621],[1099,2327,3352,4534,7142,9456,10088,15025,16620,17452,22453,22795,25916,28774,29486,30262,31643,33622],[1100,2328,3353,4535,7143,9457,10089,15026,16621,17453,22454,22796,25917,28775,29487,30263,31644,33623],[1101,2329,3354,4536,7144,9458,10090,15027,16622,17454,22455,22797,25918,28776,29488,30264,31645,33624],[1102,2330,3355,4537,7145,9459,10091,15028,16623,17455,22456,22798,25919,28777,29489,30265,31646,33625],[1103,2331,3356,4538,7146,9460,10092,15029,16624,17456,22457,22799,25920,28778,29490,30266,31647,33626],[1104,2332,3357,4539,7147,9461,10093,15030,16625,17457,22458,22800,25921,28779,29491,30267,31648,33627],[1105,2333,3358,4540,7148,9462,10094,15031,16626,17458,22459,22801,25922,28780,29391,30268,31649,33628],[1106,2334,3359,4541,7149,9463,10095,15032,16627,17459,22460,22802,25923,28781,29392,30269,31650,33629],[1107,2335,3360,4542,7150,9464,10096,15033,16628,17460,22461,22803,25924,28782,29393,30270,31651,33630],[1108,2336,3361,4543,7151,9465,10097,15034,16629,17461,22462,22804,25925,28783,29394,30271,31652,33631],[1109,2337,3362,4544,7152,9466,10098,15035,16630,17462,22463,22805,25926,28784,29395,30272,31653,33632],[266,1993,3266,4253,5380,8075,10338,10936,15867,18333,23387,23713,26839,29604,30326,31137,32607,34493],[267,1994,3267,4254,5381,8076,10339,10937,15868,18334,23388,23714,26840,29605,30327,31138,32608,34494],[268,1995,3268,4255,5382,8077,10340,10938,15869,18335,23389,23715,26841,29606,30328,31139,32609,34495],[269,1996,3269,4256,5383,8078,10341,10939,15870,18336,23390,23716,26842,29607,30329,31140,32610,34496],[270,1997,3270,4257,5384,8079,10342,10940,15871,18337,23391,23717,26843,29608,30330,31141,32611,34497],[271,1998,3271,4258,5385,7979,10343,10941,15872,18338,23392,23718,26844,29609,30331,31142,32612,34498],[272,1999,3272,4259,5386,7980,10344,10942,15873,18339,23393,23719,26845,29610,30332,31143,32613,34499],[273,2000,3273,4260,5387,7981,10345,10943,15874,18340,23394,23720,26846,29611,30333,31144,32614,34500],[274,2001,3274,4261,5388,7982,10346,10944,15875,18341,23395,23721,26847,29612,30334,31145,32615,34501],[275,2002,3275,4262,5389,7983,10347,10945,15876,18342,23396,23722,26848,29613,30335,31146,32616,34502],[276,2003,3276,4263,5390,7984,10348,10946,15877,18343,23397,23723,26849,29614,30336,31147,32617,34503],[277,2004,3277,4264,5391,7985,10349,10947,15878,18344,23398,23724,26850,29615,30337,31148,32618,34504],[278,2005,3278,4265,5392,7986,10350,10948,15879,18345,23399,23725,26851,29616,30338,31149,32619,34505],[279,2006,3279,4266,5393,7987,10351,10949,15880,18346,23400,23726,26852,29617,30339,31150,32620,34506],[280,2007,3280,4267,5394,7988,10352,10950,15881,18347,23401,23727,26853,29618,30340,31151,32621,34507],[281,2008,3281,4268,5395,7989,10353,10951,15882,18348,23402,23728,26854,29619,30341,31152,32622,34508],[282,2009,3282,4269,5396,7990,10354,10952,15883,18349,23403,23729,26855,29620,30342,31153,32522,34509],[283,2010,3283,4270,5397,7991,10355,10953,15884,18350,23404,23730,26856,29621,30343,31154,32523,34510],[284,2011,3284,4271,5398,7992,10356,10954,15885,18351,23405,23731,26857,29622,30344,31155,32524,34511],[285,2012,3285,4272,5399,7993,10357,10955,15886,18352,23406,23732,26858,29623,30345,31156,32525,34512],[286,2013,3286,4273,5400,7994,10358,10956,15887,18353,23407,23733,26859,29624,30346,31157,32526,34513],[287,2014,3287,4274,5401,7995,10359,10957,15888,18354,23408,23734,26860,29625,30347,31158,32527,34514],[288,2015,3288,4275,5402,7996,10360,10958,15889,18355,23409,23634,26861,29626,30348,31159,32528,34515],[289,2016,3289,4276,5403,7997,10361,10959,15890,18356,23410,23635,26862,29627,30349,31160,32529,34516],[290,2017,3290,4277,5404,7998,10362,10960,15891,18357,23411,23636,26863,29628,30350,31161,32530,34517],[291,2018,3291,4278,5405,7999,10363,10961,15892,18358,23412,23637,26864,29629,30351,31162,32531,34518],[292,2019,3292,4279,5406,8000,10364,10962,15893,18359,23413,23638,26865,29630,30352,31163,32532,34519],[293,1919,3293,4280,5407,8001,10365,10963,15894,18360,23414,23639,26765,29631,30353,31164,32533,34520],[294,1920,3294,4281,5408,8002,10366,10964,15895,18361,23415,23640,26766,29632,30354,31165,32534,34521],[295,1921,3295,4282,5409,8003,10367,10965,15896,18362,23416,23641,26767,29633,30355,31166,32535,34522],[296,1922,3296,4283,5410,8004,10368,10966,15897,18363,23417,23642,26768,29634,30356,31167,32536,34523],[297,1923,3297,4284,5411,8005,10369,10967,15898,18364,23418,23643,26769,29635,30357,31168,32537,34524],[298,1924,3298,4285,5412,8006,10370,10968,15899,18365,23419,23644,26770,29636,30358,31169,32538,34525],[299,1925,3299,4286,5413,8007,10371,10969,15900,18366,23420,23645,26771,29637,30359,31170,32539,34526],[300,1926,3300,4287,5414,8008,10372,10970,15901,18367,23421,23646,26772,29638,30360,31171,32540,34527],[301,1927,3301,4288,5415,8009,10373,10971,15902,18368,23422,23647,26773,29639,30361,31172,32541,34528],[302,1928,3302,4289,5416,8010,10374,10972,15903,18369,23423,23648,26774,29640,30362,31173,32542,34529],[202,1929,3303,4290,5417,8011,10375,10973,15904,18370,23424,23649,26775,29641,30363,31174,32543,34530],[203,1930,3304,4291,5418,8012,10376,10974,15905,18371,23425,23650,26776,29642,30364,31175,32544,34531],[204,1931,3305,4292,5419,8013,10377,10975,15906,18372,23426,23651,26777,29643,30365,31176,32545,34532],[205,1932,3306,4293,5420,8014,10378,10976,15907,18373,23427,23652,26778,29644,30366,31177,32546,34533],[206,1933,3307,4294,5421,8015,10379,10977,15908,18374,23428,23653,26779,29645,30367,31178,32547,34534],[207,1934,3308,4295,5422,8016,10380,10978,15909,18375,23429,23654,26780,29646,30368,31179,32548,34535],[208,1935,3309,4296,5423,8017,10381,10979,15910,18376,23430,23655,26781,29647,30369,31180,32549,34536],[209,1936,3310,4297,5424,8018,10382,10980,15911,18377,23431,23656,26782,29648,30370,31181,32550,34537],[210,1937,3311,4298,5425,8019,10383,10981,15912,18378,23331,23657,26783,29649,30371,31182,32551,34538],[211,1938,3312,4299,5426,8020,10384,10982,15913,18379,23332,23658,26784,29650,30372,31183,32552,34539],[212,1939,3313,4300,5427,8021,10385,10983,15914,18380,23333,23659,26785,29651,30373,31184,32553,34540],[213,1940,3314,4301,5428,8022,10386,10984,15915,18381,23334,23660,26786,29652,30374,31185,32554,34541],[214,1941,3315,4302,5429,8023,10387,10985,15916,18281,23335,23661,26787,29653,30375,31186,32555,34441],[215,1942,3316,4303,5430,8024,10388,10986,15917,18282,23336,23662,26788,29654,30376,31187,32556,34442],[216,1943,3317,4304,5431,8025,10389,10987,15918,18283,23337,23663,26789,29655,30377,31188,32557,34443],[217,1944,3318,4305,5432,8026,10390,10988,15919,18284,23338,23664,26790,29656,30378,31189,32558,34444],[218,1945,3319,4306,5433,8027,10391,10989,15920,18285,23339,23665,26791,29657,30379,31190,32559,34445],[219,1946,3320,4307,5434,8028,10392,10990,15921,18286,23340,23666,26792,29658,30380,31191,32560,34446],[220,1947,3321,4308,5435,8029,10393,10991,15922,18287,23341,23667,26793,29659,30381,31192,32561,34447],[221,1948,3322,4309,5436,8030,10394,10992,15923,18288,23342,23668,26794,29660,30382,31193,32562,34448],[222,1949,3323,4310,5437,8031,10395,10993,15924,18289,23343,23669,26795,29661,30383,31194,32563,34449],[223,1950,3324,4311,5438,8032,10396,10994,15925,18290,23344,23670,26796,29662,30384,31195,32564,34450],[224,1951,3325,4312,5439,8033,10397,10995,15926,18291,23345,23671,26797,29663,30385,31196,32565,34451],[225,1952,3326,4313,5440,8034,10398,10996,15927,18292,23346,23672,26798,29664,30386,31197,32566,34452],[226,1953,3327,4314,5441,8035,10399,10997,15928,18293,23347,23673,26799,29665,30387,31198,32567,34453],[227,1954,3328,4315,5442,8036,10400,10998,15929,18294,23348,23674,26800,29666,30388,31199,32568,34454],[228,1955,3329,4316,5443,8037,10401,10999,15930,18295,23349,23675,26801,29667,30389,31200,32569,34455],[229,1956,3330,4317,5444,8038,10402,11000,15931,18296,23350,23676,26802,29668,30390,31201,32570,34456],[230,1957,3331,4318,5445,8039,10302,11001,15932,18297,23351,23677,26803,29669,30391,31202,32571,34457],[231,1958,3332,4319,5446,8040,10303,11002,15933,18298,23352,23678,26804,29670,30392,31203,32572,34458],[232,1959,3232,4320,5447,8041,10304,11003,15934,18299,23353,23679,26805,29671,30393,31204,32573,34459],[233,1960,3233,4321,5448,8042,10305,11004,15935,18300,23354,23680,26806,29672,30394,31205,32574,34460],[234,1961,3234,4322,5449,8043,10306,11005,15936,18301,23355,23681,26807,29673,30395,31206,32575,34461],[235,1962,3235,4323,5450,8044,10307,11006,15937,18302,23356,23682,26808,29674,30396,31207,32576,34462],[236,1963,3236,4324,5451,8045,10308,11007,15938,18303,23357,23683,26809,29675,30397,31208,32577,34463],[237,1964,3237,4325,5452,8046,10309,11008,15939,18304,23358,23684,26810,29676,30398,31108,32578,34464],[238,1965,3238,4326,5453,8047,10310,10908,15940,18305,23359,23685,26811,29677,30399,31109,32579,34465],[239,1966,3239,4327,5353,8048,10311,10909,15941,18306,23360,23686,26812,29678,30400,31110,32580,34466],[240,1967,3240,4328,5354,8049,10312,10910,15942,18307,23361,23687,26813,29679,30300,31111,32581,34467],[241,1968,3241,4329,5355,8050,10313,10911,15943,18308,23362,23688,26814,29680,30301,31112,32582,34468],[242,1969,3242,4330,5356,8051,10314,10912,15944,18309,23363,23689,26815,29681,30302,31113,32583,34469],[243,1970,3243,4331,5357,8052,10315,10913,15945,18310,23364,23690,26816,29682,30303,31114,32584,34470],[244,1971,3244,4332,5358,8053,10316,10914,15946,18311,23365,23691,26817,29683,30304,31115,32585,34471],[245,1972,3245,4333,5359,8054,10317,10915,15947,18312,23366,23692,26818,29684,30305,31116,32586,34472],[246,1973,3246,4334,5360,8055,10318,10916,15948,18313,23367,23693,26819,29685,30306,31117,32587,34473],[247,1974,3247,4335,5361,8056,10319,10917,15949,18314,23368,23694,26820,29686,30307,31118,32588,34474],[248,1975,3248,4336,5362,8057,10320,10918,15950,18315,23369,23695,26821,29687,30308,31119,32589,34475],[249,1976,3249,4337,5363,8058,10321,10919,15951,18316,23370,23696,26822,29688,30309,31120,32590,34476],[250,1977,3250,4338,5364,8059,10322,10920,15952,18317,23371,23697,26823,29689,30310,31121,32591,34477],[251,1978,3251,4339,5365,8060,10323,10921,15953,18318,23372,23698,26824,29690,30311,31122,32592,34478],[252,1979,3252,4340,5366,8061,10324,10922,15954,18319,23373,23699,26825,29691,30312,31123,32593,34479],[253,1980,3253,4341,5367,8062,10325,10923,15955,18320,23374,23700,26826,29692,30313,31124,32594,34480],[254,1981,3254,4342,5368,8063,10326,10924,15956,18321,23375,23701,26827,29693,30314,31125,32595,34481],[255,1982,3255,4242,5369,8064,10327,10925,15957,18322,23376,23702,26828,29593,30315,31126,32596,34482],[256,1983,3256,4243,5370,8065,10328,10926,15857,18323,23377,23703,26829,29594,30316,31127,32597,34483],[257,1984,3257,4244,5371,8066,10329,10927,15858,18324,23378,23704,26830,29595,30317,31128,32598,34484],[258,1985,3258,4245,5372,8067,10330,10928,15859,18325,23379,23705,26831,29596,30318,31129,32599,34485],[259,1986,3259,4246,5373,8068,10331,10929,15860,18326,23380,23706,26832,29597,30319,31130,32600,34486],[260,1987,3260,4247,5374,8069,10332,10930,15861,18327,23381,23707,26833,29598,30320,31131,32601,34487],[261,1988,3261,4248,5375,8070,10333,10931,15862,18328,23382,23708,26834,29599,30321,31132,32602,34488],[262,1989,3262,4249,5376,8071,10334,10932,15863,18329,23383,23709,26835,29600,30322,31133,32603,34489],[263,1990,3263,4250,5377,8072,10335,10933,15864,18330,23384,23710,26836,29601,30323,31134,32604,34490],[264,1991,3264,4251,5378,8073,10336,10934,15865,18331,23385,23711,26837,29602,30324,31135,32605,34491],[265,1992,3265,4252,5379,8074,10337,10935,15866,18332,23386,23712,26838,29603,30325,31136,32606,34492],[1192,2876,4194,5244,6316,8896,11310,11874,16799,18104,19203,24310,24620,27751,30524,31256,32102,33459],[1193,2877,4195,5245,6317,8897,11311,11875,16800,18105,19204,24311,24621,27752,30525,31257,32103,33460],[1194,2878,4196,5246,6318,8898,11211,11876,16801,18106,19205,24312,24622,27753,30526,31258,32104,33461],[1195,2879,4197,5247,6319,8899,11212,11877,16802,18107,19206,24313,24623,27754,30527,31259,32105,33462],[1196,2880,4198,5248,6320,8900,11213,11878,16803,18108,19207,24314,24624,27755,30528,31260,32106,33463],[1197,2881,4199,5249,6321,8901,11214,11879,16804,18109,19208,24315,24625,27756,30529,31261,32107,33464],[1198,2882,4200,5250,6322,8902,11215,11880,16805,18110,19209,24316,24626,27757,30530,31262,32108,33465],[1199,2883,4201,5251,6323,8903,11216,11881,16806,18111,19210,24317,24627,27758,30531,31263,32109,33466],[1200,2884,4202,5151,6324,8904,11217,11882,16807,18112,19211,24318,24628,27759,30532,31264,32110,33467],[1201,2885,4203,5152,6325,8905,11218,11883,16808,18113,19212,24319,24629,27760,30533,31265,32111,33468],[1202,2886,4204,5153,6326,8906,11219,11884,16809,18114,19213,24320,24630,27761,30534,31266,32112,33469],[1203,2887,4205,5154,6327,8907,11220,11885,16810,18115,19214,24321,24631,27762,30535,31267,32113,33470],[1204,2888,4206,5155,6328,8908,11221,11886,16811,18116,19215,24322,24632,27763,30536,31268,32114,33471],[1205,2889,4207,5156,6329,8909,11222,11887,16812,18117,19216,24323,24633,27764,30537,31269,32115,33472],[1206,2890,4208,5157,6330,8910,11223,11888,16813,18118,19217,24324,24634,27765,30538,31270,32116,33473],[1207,2891,4209,5158,6331,8911,11224,11889,16814,18119,19218,24325,24635,27766,30539,31271,32117,33474],[1208,2892,4210,5159,6332,8912,11225,11890,16815,18120,19219,24326,24636,27767,30540,31272,32017,33475],[1209,2893,4211,5160,6333,8913,11226,11891,16816,18121,19220,24327,24637,27768,30541,31273,32018,33476],[1210,2894,4212,5161,6334,8914,11227,11892,16817,18122,19221,24328,24638,27769,30542,31274,32019,33477],[1211,2895,4213,5162,6335,8915,11228,11893,16818,18123,19222,24329,24639,27770,30543,31275,32020,33478],[1111,2896,4214,5163,6336,8916,11229,11894,16819,18124,19223,24330,24640,27771,30544,31276,32021,33479],[1112,2897,4215,5164,6337,8917,11230,11895,16820,18125,19224,24331,24641,27772,30545,31277,32022,33480],[1113,2898,4216,5165,6338,8918,11231,11896,16821,18126,19225,24332,24642,27773,30546,31278,32023,33481],[1114,2899,4217,5166,6339,8919,11232,11897,16822,18127,19226,24333,24643,27774,30547,31279,32024,33482],[1115,2900,4218,5167,6340,8920,11233,11898,16823,18128,19227,24334,24543,27674,30548,31280,32025,33483],[1116,2901,4219,5168,6341,8921,11234,11899,16824,18129,19228,24335,24544,27675,30549,31281,32026,33484],[1117,2902,4220,5169,6342,8922,11235,11900,16825,18130,19229,24336,24545,27676,30550,31282,32027,33485],[1118,2903,4221,5170,6343,8923,11236,11901,16826,18131,19230,24337,24546,27677,30551,31283,32028,33486],[1119,2904,4222,5171,6344,8924,11237,11902,16827,18132,19231,24338,24547,27678,30552,31284,32029,33487],[1120,2905,4223,5172,6345,8925,11238,11903,16828,18133,19232,24339,24548,27679,30553,31285,32030,33488],[1121,2906,4224,5173,6346,8926,11239,11904,16829,18134,19233,24340,24549,27680,30554,31286,32031,33489],[1122,2907,4225,5174,6347,8927,11240,11905,16830,18135,19234,24240,24550,27681,30555,31287,32032,33490],[1123,2908,4226,5175,6348,8928,11241,11906,16831,18136,19235,24241,24551,27682,30556,31288,32033,33491],[1124,2909,4227,5176,6349,8929,11242,11907,16832,18137,19236,24242,24552,27683,30557,31289,32034,33492],[1125,2910,4228,5177,6350,8930,11243,11908,16833,18138,19237,24243,24553,27684,30558,31290,32035,33493],[1126,2911,4229,5178,6351,8931,11244,11909,16834,18139,19238,24244,24554,27685,30559,31291,32036,33494],[1127,2912,4230,5179,6352,8932,11245,11910,16835,18140,19239,24245,24555,27686,30560,31292,32037,33495],[1128,2913,4231,5180,6353,8933,11246,11911,16836,18141,19240,24246,24556,27687,30561,31293,32038,33496],[1129,2914,4232,5181,6354,8934,11247,11912,16837,18142,19241,24247,24557,27688,30562,31294,32039,33497],[1130,2915,4233,5182,6355,8935,11248,11913,16838,18143,19242,24248,24558,27689,30563,31295,32040,33498],[1131,2916,4234,5183,6356,8936,11249,11914,16839,18144,19243,24249,24559,27690,30564,31296,32041,33499],[1132,2917,4235,5184,6357,8937,11250,11915,16840,18145,19244,24250,24560,27691,30565,31297,32042,33500],[1133,2918,4236,5185,6358,8938,11251,11916,16841,18146,19245,24251,24561,27692,30566,31298,32043,33501],[1134,2919,4237,5186,6359,8939,11252,11917,16842,18147,19246,24252,24562,27693,30567,31299,32044,33502],[1135,2920,4238,5187,6360,8940,11253,11817,16843,18148,19247,24253,24563,27694,30568,31300,32045,33503],[1136,2921,4239,5188,6361,8941,11254,11818,16844,18149,19248,24254,24564,27695,30569,31301,32046,33504],[1137,2922,4240,5189,6362,8942,11255,11819,16845,18150,19249,24255,24565,27696,30570,31302,32047,33505],[1138,2923,4241,5190,6262,8943,11256,11820,16846,18151,19250,24256,24566,27697,30571,31303,32048,33506],[1139,2924,4141,5191,6263,8944,11257,11821,16847,18152,19251,24257,24567,27698,30572,31304,32049,33507],[1140,2925,4142,5192,6264,8945,11258,11822,16848,18153,19252,24258,24568,27699,30573,31305,32050,33508],[1141,2926,4143,5193,6265,8946,11259,11823,16849,18154,19253,24259,24569,27700,30574,31306,32051,33509],[1142,2927,4144,5194,6266,8947,11260,11824,16850,18155,19254,24260,24570,27701,30575,31307,32052,33510],[1143,2928,4145,5195,6267,8948,11261,11825,16851,18156,19255,24261,24571,27702,30576,31308,32053,33511],[1144,2828,4146,5196,6268,8949,11262,11826,16852,18157,19256,24262,24572,27703,30577,31309,32054,33512],[1145,2829,4147,5197,6269,8950,11263,11827,16853,18158,19257,24263,24573,27704,30578,31209,32055,33513],[1146,2830,4148,5198,6270,8951,11264,11828,16854,18159,19258,24264,24574,27705,30579,31210,32056,33514],[1147,2831,4149,5199,6271,8952,11265,11829,16855,18160,19259,24265,24575,27706,30580,31211,32057,33515],[1148,2832,4150,5200,6272,8953,11266,11830,16856,18161,19260,24266,24576,27707,30581,31212,32058,33516],[1149,2833,4151,5201,6273,8954,11267,11831,16857,18162,19261,24267,24577,27708,30582,31213,32059,33517],[1150,2834,4152,5202,6274,8955,11268,11832,16858,18163,19262,24268,24578,27709,30583,31214,32060,33518],[1151,2835,4153,5203,6275,8956,11269,11833,16859,18164,19263,24269,24579,27710,30584,31215,32061,33519],[1152,2836,4154,5204,6276,8957,11270,11834,16860,18165,19264,24270,24580,27711,30585,31216,32062,33520],[1153,2837,4155,5205,6277,8958,11271,11835,16861,18166,19265,24271,24581,27712,30586,31217,32063,33521],[1154,2838,4156,5206,6278,8959,11272,11836,16862,18167,19266,24272,24582,27713,30587,31218,32064,33522],[1155,2839,4157,5207,6279,8960,11273,11837,16863,18168,19267,24273,24583,27714,30588,31219,32065,33523],[1156,2840,4158,5208,6280,8961,11274,11838,16864,18169,19268,24274,24584,27715,30589,31220,32066,33524],[1157,2841,4159,5209,6281,8962,11275,11839,16865,18170,19269,24275,24585,27716,30590,31221,32067,33525],[1158,2842,4160,5210,6282,8963,11276,11840,16866,18171,19270,24276,24586,27717,30591,31222,32068,33526],[1159,2843,4161,5211,6283,8964,11277,11841,16766,18172,19271,24277,24587,27718,30592,31223,32069,33527],[1160,2844,4162,5212,6284,8965,11278,11842,16767,18173,19272,24278,24588,27719,30593,31224,32070,33528],[1161,2845,4163,5213,6285,8966,11279,11843,16768,18174,19273,24279,24589,27720,30594,31225,32071,33529],[1162,2846,4164,5214,6286,8967,11280,11844,16769,18175,19274,24280,24590,27721,30595,31226,32072,33530],[1163,2847,4165,5215,6287,8968,11281,11845,16770,18176,19275,24281,24591,27722,30596,31227,32073,33531],[1164,2848,4166,5216,6288,8969,11282,11846,16771,18177,19276,24282,24592,27723,30597,31228,32074,33431],[1165,2849,4167,5217,6289,8970,11283,11847,16772,18178,19277,24283,24593,27724,30598,31229,32075,33432],[1166,2850,4168,5218,6290,8971,11284,11848,16773,18179,19278,24284,24594,27725,30599,31230,32076,33433],[1167,2851,4169,5219,6291,8972,11285,11849,16774,18079,19279,24285,24595,27726,30600,31231,32077,33434],[1168,2852,4170,5220,6292,8973,11286,11850,16775,18080,19280,24286,24596,27727,30601,31232,32078,33435],[1169,2853,4171,5221,6293,8974,11287,11851,16776,18081,19281,24287,24597,27728,30602,31233,32079,33436],[1170,2854,4172,5222,6294,8975,11288,11852,16777,18082,19282,24288,24598,27729,30502,31234,32080,33437],[1171,2855,4173,5223,6295,8976,11289,11853,16778,18083,19283,24289,24599,27730,30503,31235,32081,33438],[1172,2856,4174,5224,6296,8977,11290,11854,16779,18084,19284,24290,24600,27731,30504,31236,32082,33439],[1173,2857,4175,5225,6297,8978,11291,11855,16780,18085,19285,24291,24601,27732,30505,31237,32083,33440],[1174,2858,4176,5226,6298,8979,11292,11856,16781,18086,19286,24292,24602,27733,30506,31238,32084,33441],[1175,2859,4177,5227,6299,8980,11293,11857,16782,18087,19287,24293,24603,27734,30507,31239,32085,33442],[1176,2860,4178,5228,6300,8981,11294,11858,16783,18088,19288,24294,24604,27735,30508,31240,32086,33443],[1177,2861,4179,5229,6301,8982,11295,11859,16784,18089,19289,24295,24605,27736,30509,31241,32087,33444],[1178,2862,4180,5230,6302,8983,11296,11860,16785,18090,19290,24296,24606,27737,30510,31242,32088,33445],[1179,2863,4181,5231,6303,8984,11297,11861,16786,18091,19190,24297,24607,27738,30511,31243,32089,33446],[1180,2864,4182,5232,6304,8985,11298,11862,16787,18092,19191,24298,24608,27739,30512,31244,32090,33447],[1181,2865,4183,5233,6305,8986,11299,11863,16788,18093,19192,24299,24609,27740,30513,31245,32091,33448],[1182,2866,4184,5234,6306,8987,11300,11864,16789,18094,19193,24300,24610,27741,30514,31246,32092,33449],[1183,2867,4185,5235,6307,8988,11301,11865,16790,18095,19194,24301,24611,27742,30515,31247,32093,33450],[1184,2868,4186,5236,6308,8888,11302,11866,16791,18096,19195,24302,24612,27743,30516,31248,32094,33451],[1185,2869,4187,5237,6309,8889,11303,11867,16792,18097,19196,24303,24613,27744,30517,31249,32095,33452],[1186,2870,4188,5238,6310,8890,11304,11868,16793,18098,19197,24304,24614,27745,30518,31250,32096,33453],[1187,2871,4189,5239,6311,8891,11305,11869,16794,18099,19198,24305,24615,27746,30519,31251,32097,33454],[1188,2872,4190,5240,6312,8892,11306,11870,16795,18100,19199,24306,24616,27747,30520,31252,32098,33455],[1189,2873,4191,5241,6313,8893,11307,11871,16796,18101,19200,24307,24617,27748,30521,31253,32099,33456],[1190,2874,4192,5242,6314,8894,11308,11872,16797,18102,19201,24308,24618,27749,30522,31254,32100,33457],[1191,2875,4193,5243,6315,8895,11309,11873,16798,18103,19202,24309,24619,27750,30523,31255,32101,33458],[427,2118,3759,5122,6134,7252,9818,12181,12812,19065,20174,25233,25527,28663,31444,32186,32966,34412],[428,2119,3760,5123,6135,7253,9819,12182,12813,19066,20175,25234,25528,28664,31445,32187,32967,34413],[429,2120,3761,5124,6136,7254,9820,12183,12814,19067,20176,25235,25529,28665,31446,32188,32968,34414],[430,2020,3762,5125,6137,7255,9821,12184,12815,19068,20177,25236,25530,28666,31447,32189,32969,34415],[431,2021,3763,5126,6138,7256,9822,12185,12816,19069,20178,25237,25531,28667,31448,32190,32970,34416],[432,2022,3764,5127,6139,7257,9823,12186,12817,19070,20179,25238,25532,28668,31449,32191,32971,34417],[433,2023,3765,5128,6140,7258,9824,12187,12818,19071,20180,25239,25533,28669,31450,32192,32972,34418],[434,2024,3766,5129,6141,7259,9825,12188,12819,19072,20181,25240,25534,28670,31451,32193,32973,34419],[435,2025,3767,5130,6142,7260,9826,12189,12820,19073,20182,25241,25535,28671,31452,32194,32974,34420],[436,2026,3768,5131,6143,7261,9827,12190,12821,19074,20183,25242,25536,28672,31453,32195,32975,34421],[437,2027,3769,5132,6144,7262,9828,12191,12822,19075,20184,25243,25537,28673,31454,32196,32976,34422],[438,2028,3770,5133,6145,7263,9829,12192,12823,19076,20185,25244,25538,28674,31455,32197,32977,34423],[439,2029,3771,5134,6146,7264,9830,12193,12824,19077,20186,25245,25539,28675,31456,32198,32978,34424],[440,2030,3772,5135,6147,7265,9831,12194,12825,19078,20187,25246,25540,28676,31457,32199,32979,34425],[441,2031,3773,5136,6148,7266,9832,12195,12826,19079,20188,25247,25541,28677,31458,32200,32980,34426],[442,2032,3774,5137,6149,7267,9833,12196,12726,19080,20189,25248,25542,28678,31459,32201,32981,34427],[443,2033,3775,5138,6150,7268,9834,12197,12727,19081,20190,25249,25543,28679,31460,32202,32982,34428],[444,2034,3776,5139,6151,7269,9835,12198,12728,19082,20191,25149,25544,28680,31461,32203,32983,34429],[445,2035,3777,5140,6152,7270,9836,12199,12729,19083,20192,25150,25545,28681,31462,32204,32984,34430],[446,2036,3778,5141,6153,7271,9837,12200,12730,19084,20193,25151,25546,28682,31463,32205,32985,34431],[447,2037,3779,5142,6154,7171,9838,12201,12731,19085,20194,25152,25547,28683,31464,32206,32986,34432],[448,2038,3780,5143,6155,7172,9839,12202,12732,19086,20195,25153,25548,28583,31465,32207,32987,34433],[449,2039,3781,5144,6156,7173,9840,12203,12733,19087,20196,25154,25549,28584,31466,32208,32988,34434],[450,2040,3782,5145,6157,7174,9841,12204,12734,19088,20197,25155,25550,28585,31467,32209,32989,34435],[451,2041,3783,5146,6158,7175,9842,12205,12735,18988,20198,25156,25551,28586,31468,32210,32990,34436],[452,2042,3784,5147,6159,7176,9843,12206,12736,18989,20199,25157,25552,28587,31469,32211,32991,34437],[453,2043,3785,5148,6160,7177,9844,12207,12737,18990,20099,25158,25452,28588,31470,32212,32992,34438],[454,2044,3786,5149,6060,7178,9845,12208,12738,18991,20100,25159,25453,28589,31471,32213,32993,34439],[455,2045,3787,5150,6061,7179,9846,12209,12739,18992,20101,25160,25454,28590,31472,32214,32994,34440],[456,2046,3788,5050,6062,7180,9847,12210,12740,18993,20102,25161,25455,28591,31473,32215,32995,34340],[457,2047,3789,5051,6063,7181,9848,12211,12741,18994,20103,25162,25456,28592,31474,32216,32996,34341],[458,2048,3790,5052,6064,7182,9849,12212,12742,18995,20104,25163,25457,28593,31475,32217,32997,34342],[459,2049,3791,5053,6065,7183,9850,12213,12743,18996,20105,25164,25458,28594,31476,32218,32998,34343],[460,2050,3792,5054,6066,7184,9851,12214,12744,18997,20106,25165,25459,28595,31477,32118,32999,34344],[461,2051,3793,5055,6067,7185,9852,12215,12745,18998,20107,25166,25460,28596,31478,32119,33000,34345],[462,2052,3794,5056,6068,7186,9853,12216,12746,18999,20108,25167,25461,28597,31479,32120,33001,34346],[463,2053,3795,5057,6069,7187,9854,12217,12747,19000,20109,25168,25462,28598,31480,32121,33002,34347],[464,2054,3796,5058,6070,7188,9855,12218,12748,19001,20110,25169,25463,28599,31481,32122,33003,34348],[465,2055,3797,5059,6071,7189,9856,12219,12749,19002,20111,25170,25464,28600,31482,32123,33004,34349],[466,2056,3798,5060,6072,7190,9857,12220,12750,19003,20112,25171,25465,28601,31483,32124,33005,34350],[467,2057,3799,5061,6073,7191,9858,12120,12751,19004,20113,25172,25466,28602,31484,32125,33006,34351],[468,2058,3800,5062,6074,7192,9859,12121,12752,19005,20114,25173,25467,28603,31485,32126,33007,34352],[469,2059,3801,5063,6075,7193,9860,12122,12753,19006,20115,25174,25468,28604,31486,32127,33008,34353],[470,2060,3802,5064,6076,7194,9861,12123,12754,19007,20116,25175,25469,28605,31487,32128,33009,34354],[471,2061,3803,5065,6077,7195,9862,12124,12755,19008,20117,25176,25470,28606,31488,32129,33010,34355],[472,2062,3804,5066,6078,7196,9863,12125,12756,19009,20118,25177,25471,28607,31489,32130,33011,34356],[473,2063,3805,5067,6079,7197,9864,12126,12757,19010,20119,25178,25472,28608,31490,32131,33012,34357],[474,2064,3806,5068,6080,7198,9865,12127,12758,19011,20120,25179,25473,28609,31491,32132,33013,34358],[475,2065,3807,5069,6081,7199,9866,12128,12759,19012,20121,25180,25474,28610,31492,32133,33014,34359],[476,2066,3808,5070,6082,7200,9867,12129,12760,19013,20122,25181,25475,28611,31493,32134,33015,34360],[477,2067,3809,5071,6083,7201,9868,12130,12761,19014,20123,25182,25476,28612,31494,32135,33016,34361],[478,2068,3810,5072,6084,7202,9869,12131,12762,19015,20124,25183,25477,28613,31495,32136,33017,34362],[479,2069,3811,5073,6085,7203,9870,12132,12763,19016,20125,25184,25478,28614,31496,32137,33018,34363],[480,2070,3812,5074,6086,7204,9871,12133,12764,19017,20126,25185,25479,28615,31497,32138,33019,34364],[481,2071,3813,5075,6087,7205,9872,12134,12765,19018,20127,25186,25480,28616,31498,32139,33020,34365],[482,2072,3814,5076,6088,7206,9873,12135,12766,19019,20128,25187,25481,28617,31499,32140,33021,34366],[483,2073,3815,5077,6089,7207,9874,12136,12767,19020,20129,25188,25482,28618,31500,32141,33022,34367],[484,2074,3816,5078,6090,7208,9875,12137,12768,19021,20130,25189,25483,28619,31501,32142,33023,34368],[485,2075,3817,5079,6091,7209,9876,12138,12769,19022,20131,25190,25484,28620,31502,32143,33024,34369],[486,2076,3818,5080,6092,7210,9877,12139,12770,19023,20132,25191,25485,28621,31503,32144,33025,34370],[487,2077,3819,5081,6093,7211,9878,12140,12771,19024,20133,25192,25486,28622,31504,32145,33026,34371],[488,2078,3820,5082,6094,7212,9879,12141,12772,19025,20134,25193,25487,28623,31505,32146,32926,34372],[489,2079,3821,5083,6095,7213,9880,12142,12773,19026,20135,25194,25488,28624,31506,32147,32927,34373],[490,2080,3822,5084,6096,7214,9881,12143,12774,19027,20136,25195,25489,28625,31507,32148,32928,34374],[491,2081,3823,5085,6097,7215,9882,12144,12775,19028,20137,25196,25490,28626,31508,32149,32929,34375],[492,2082,3824,5086,6098,7216,9883,12145,12776,19029,20138,25197,25491,28627,31509,32150,32930,34376],[493,2083,3825,5087,6099,7217,9884,12146,12777,19030,20139,25198,25492,28628,31510,32151,32931,34377],[494,2084,3826,5088,6100,7218,9885,12147,12778,19031,20140,25199,25493,28629,31511,32152,32932,34378],[495,2085,3827,5089,6101,7219,9886,12148,12779,19032,20141,25200,25494,28630,31411,32153,32933,34379],[496,2086,3828,5090,6102,7220,9887,12149,12780,19033,20142,25201,25495,28631,31412,32154,32934,34380],[497,2087,3829,5091,6103,7221,9888,12150,12781,19034,20143,25202,25496,28632,31413,32155,32935,34381],[498,2088,3830,5092,6104,7222,9889,12151,12782,19035,20144,25203,25497,28633,31414,32156,32936,34382],[499,2089,3831,5093,6105,7223,9890,12152,12783,19036,20145,25204,25498,28634,31415,32157,32937,34383],[500,2090,3832,5094,6106,7224,9891,12153,12784,19037,20146,25205,25499,28635,31416,32158,32938,34384],[501,2091,3833,5095,6107,7225,9892,12154,12785,19038,20147,25206,25500,28636,31417,32159,32939,34385],[502,2092,3834,5096,6108,7226,9893,12155,12786,19039,20148,25207,25501,28637,31418,32160,32940,34386],[503,2093,3835,5097,6109,7227,9894,12156,12787,19040,20149,25208,25502,28638,31419,32161,32941,34387],[504,2094,3836,5098,6110,7228,9895,12157,12788,19041,20150,25209,25503,28639,31420,32162,32942,34388],[404,2095,3837,5099,6111,7229,9896,12158,12789,19042,20151,25210,25504,28640,31421,32163,32943,34389],[405,2096,3737,5100,6112,7230,9897,12159,12790,19043,20152,25211,25505,28641,31422,32164,32944,34390],[406,2097,3738,5101,6113,7231,9797,12160,12791,19044,20153,25212,25506,28642,31423,32165,32945,34391],[407,2098,3739,5102,6114,7232,9798,12161,12792,19045,20154,25213,25507,28643,31424,32166,32946,34392],[408,2099,3740,5103,6115,7233,9799,12162,12793,19046,20155,25214,25508,28644,31425,32167,32947,34393],[409,2100,3741,5104,6116,7234,9800,12163,12794,19047,20156,25215,25509,28645,31426,32168,32948,34394],[410,2101,3742,5105,6117,7235,9801,12164,12795,19048,20157,25216,25510,28646,31427,32169,32949,34395],[411,2102,3743,5106,6118,7236,9802,12165,12796,19049,20158,25217,25511,28647,31428,32170,32950,34396],[412,2103,3744,5107,6119,7237,9803,12166,12797,19050,20159,25218,25512,28648,31429,32171,32951,34397],[413,2104,3745,5108,6120,7238,9804,12167,12798,19051,20160,25219,25513,28649,31430,32172,32952,34398],[414,2105,3746,5109,6121,7239,9805,12168,12799,19052,20161,25220,25514,28650,31431,32173,32953,34399],[415,2106,3747,5110,6122,7240,9806,12169,12800,19053,20162,25221,25515,28651,31432,32174,32954,34400],[416,2107,3748,5111,6123,7241,9807,12170,12801,19054,20163,25222,25516,28652,31433,32175,32955,34401],[417,2108,3749,5112,6124,7242,9808,12171,12802,19055,20164,25223,25517,28653,31434,32176,32956,34402],[418,2109,3750,5113,6125,7243,9809,12172,12803,19056,20165,25224,25518,28654,31435,32177,32957,34403],[419,2110,3751,5114,6126,7244,9810,12173,12804,19057,20166,25225,25519,28655,31436,32178,32958,34404],[420,2111,3752,5115,6127,7245,9811,12174,12805,19058,20167,25226,25520,28656,31437,32179,32959,34405],[421,2112,3753,5116,6128,7246,9812,12175,12806,19059,20168,25227,25521,28657,31438,32180,32960,34406],[422,2113,3754,5117,6129,7247,9813,12176,12807,19060,20169,25228,25522,28658,31439,32181,32961,34407],[423,2114,3755,5118,6130,7248,9814,12177,12808,19061,20170,25229,25523,28659,31440,32182,32962,34408],[424,2115,3756,5119,6131,7249,9815,12178,12809,19062,20171,25230,25524,28660,31441,32183,32963,34409],[425,2116,3757,5120,6132,7250,9816,12179,12810,19063,20172,25231,25525,28661,31442,32184,32964,34410],[426,2117,3758,5121,6133,7251,9817,12180,12811,19064,20173,25232,25526,28662,31443,32185,32965,34411],[1359,2943,4743,6050,7024,8087,10740,13052,13649,18066,19925,21044,26156,26434,29575,32364,33116,33931],[1360,2944,4744,6051,7025,8088,10741,13053,13650,18067,19926,21045,26157,26435,29576,32365,33117,33932],[1361,2945,4745,6052,7026,8089,10742,13054,13651,18068,19927,21046,26158,26436,29577,32366,33118,33933],[1362,2946,4746,6053,7027,8090,10743,13055,13652,18069,19928,21047,26058,26437,29578,32367,33119,33934],[1363,2947,4646,6054,7028,8091,10744,13056,13653,18070,19929,21048,26059,26438,29579,32368,33120,33935],[1364,2948,4647,6055,7029,8092,10745,13057,13654,18071,19930,21049,26060,26439,29580,32369,33121,33835],[1365,2949,4648,6056,7030,8093,10746,13058,13655,18072,19931,21050,26061,26440,29581,32370,33122,33836],[1366,2950,4649,6057,7031,8094,10747,13059,13656,18073,19932,21051,26062,26441,29582,32371,33123,33837],[1367,2951,4650,6058,7032,8095,10748,13060,13657,18074,19933,21052,26063,26442,29583,32372,33124,33838],[1368,2952,4651,6059,7033,8096,10749,13061,13658,18075,19934,21053,26064,26443,29584,32373,33125,33839],[1369,2953,4652,5959,7034,8097,10750,13062,13659,18076,19935,21054,26065,26444,29585,32374,33126,33840],[1370,2954,4653,5960,7035,8098,10751,13063,13660,18077,19936,21055,26066,26445,29586,32375,33127,33841],[1371,2955,4654,5961,7036,8099,10752,13064,13661,18078,19937,21056,26067,26446,29587,32376,33027,33842],[1372,2956,4655,5962,7037,8100,10753,13065,13662,17978,19938,21057,26068,26447,29588,32377,33028,33843],[1373,2957,4656,5963,7038,8101,10754,13066,13663,17979,19939,21058,26069,26448,29589,32378,33029,33844],[1374,2958,4657,5964,7039,8102,10755,13067,13664,17980,19940,21059,26070,26449,29590,32379,33030,33845],[1375,2959,4658,5965,7040,8103,10756,13068,13665,17981,19941,21060,26071,26450,29591,32380,33031,33846],[1376,2960,4659,5966,7041,8104,10757,13069,13666,17982,19942,21061,26072,26451,29592,32381,33032,33847],[1377,2961,4660,5967,7042,8105,10758,13070,13667,17983,19943,21062,26073,26452,29492,32382,33033,33848],[1378,2962,4661,5968,7043,8106,10759,13071,13668,17984,19944,21063,26074,26453,29493,32383,33034,33849],[1379,2963,4662,5969,7044,8107,10760,13072,13669,17985,19945,21064,26075,26454,29494,32384,33035,33850],[1380,2964,4663,5970,7045,8108,10761,13073,13670,17986,19946,21065,26076,26455,29495,32385,33036,33851],[1381,2965,4664,5971,7046,8109,10762,13074,13671,17987,19947,21066,26077,26456,29496,32386,33037,33852],[1382,2966,4665,5972,7047,8110,10763,13075,13672,17988,19948,21067,26078,26457,29497,32387,33038,33853],[1383,2967,4666,5973,7048,8111,10764,13076,13673,17989,19949,21068,26079,26458,29498,32388,33039,33854],[1384,2968,4667,5974,7049,8112,10765,13077,13674,17990,19950,21069,26080,26459,29499,32389,33040,33855],[1385,2969,4668,5975,7050,8113,10766,13078,13675,17991,19951,21070,26081,26460,29500,32390,33041,33856],[1386,2970,4669,5976,7051,8114,10767,13079,13676,17992,19952,21071,26082,26461,29501,32391,33042,33857],[1387,2971,4670,5977,7052,8115,10768,13080,13677,17993,19953,21072,26083,26361,29502,32392,33043,33858],[1388,2972,4671,5978,7053,8116,10769,13081,13678,17994,19954,21073,26084,26362,29503,32393,33044,33859],[1389,2973,4672,5979,7054,8117,10770,13082,13679,17995,19955,21074,26085,26363,29504,32394,33045,33860],[1390,2974,4673,5980,7055,8118,10771,13083,13680,17996,19956,21075,26086,26364,29505,32395,33046,33861],[1391,2975,4674,5981,7056,8119,10772,13084,13681,17997,19957,21076,26087,26365,29506,32396,33047,33862],[1392,2976,4675,5982,7057,8120,10773,13085,13682,17998,19958,21077,26088,26366,29507,32397,33048,33863],[1393,2977,4676,5983,7058,8121,10774,13086,13683,17999,19959,21078,26089,26367,29508,32398,33049,33864],[1394,2978,4677,5984,7059,8122,10775,13087,13684,18000,19960,21079,26090,26368,29509,32399,33050,33865],[1395,2979,4678,5985,7060,8123,10776,13088,13685,18001,19961,21080,26091,26369,29510,32400,33051,33866],[1396,2980,4679,5986,7061,8124,10777,13089,13686,18002,19962,21081,26092,26370,29511,32401,33052,33867],[1397,2981,4680,5987,7062,8125,10778,13090,13687,18003,19963,21082,26093,26371,29512,32402,33053,33868],[1398,2982,4681,5988,7063,8126,10779,13091,13688,18004,19964,21083,26094,26372,29513,32403,33054,33869],[1399,2983,4682,5989,7064,8127,10780,13092,13689,18005,19965,21084,26095,26373,29514,32404,33055,33870],[1400,2984,4683,5990,7065,8128,10781,13093,13690,18006,19966,21085,26096,26374,29515,32405,33056,33871],[1401,2985,4684,5991,7066,8129,10782,13094,13691,18007,19967,21086,26097,26375,29516,32406,33057,33872],[1402,2986,4685,5992,7067,8130,10783,13095,13692,18008,19968,21087,26098,26376,29517,32407,33058,33873],[1403,2987,4686,5993,7068,8131,10784,13096,13693,18009,19969,21088,26099,26377,29518,32408,33059,33874],[1404,2988,4687,5994,7069,8132,10785,13097,13694,18010,19970,21089,26100,26378,29519,32409,33060,33875],[1405,2989,4688,5995,6969,8133,10786,13098,13695,18011,19971,21090,26101,26379,29520,32410,33061,33876],[1406,2990,4689,5996,6970,8134,10787,13099,13696,18012,19972,21091,26102,26380,29521,32411,33062,33877],[1407,2991,4690,5997,6971,8135,10788,13100,13697,18013,19973,21092,26103,26381,29522,32412,33063,33878],[1408,2992,4691,5998,6972,8136,10789,13101,13698,18014,19974,21093,26104,26382,29523,32413,33064,33879],[1409,2993,4692,5999,6973,8137,10790,13102,13699,18015,19975,21094,26105,26383,29524,32414,33065,33880],[1410,2994,4693,6000,6974,8138,10791,13103,13700,18016,19976,21095,26106,26384,29525,32415,33066,33881],[1411,2995,4694,6001,6975,8139,10792,13104,13701,18017,19977,21096,26107,26385,29526,32416,33067,33882],[1412,2996,4695,6002,6976,8140,10793,13105,13702,18018,19978,21097,26108,26386,29527,32417,33068,33883],[1413,2997,4696,6003,6977,8141,10794,13106,13703,18019,19979,21098,26109,26387,29528,32418,33069,33884],[1313,2998,4697,6004,6978,8142,10795,13107,13704,18020,19980,21099,26110,26388,29529,32419,33070,33885],[1314,2999,4698,6005,6979,8143,10796,13108,13705,18021,19981,21100,26111,26389,29530,32420,33071,33886],[1315,3000,4699,6006,6980,8144,10797,13109,13706,18022,19982,21101,26112,26390,29531,32320,33072,33887],[1316,3001,4700,6007,6981,8145,10798,13110,13707,18023,19983,21102,26113,26391,29532,32321,33073,33888],[1317,3002,4701,6008,6982,8146,10799,13111,13708,18024,19984,21103,26114,26392,29533,32322,33074,33889],[1318,3003,4702,6009,6983,8147,10800,13112,13709,18025,19985,21104,26115,26393,29534,32323,33075,33890],[1319,3004,4703,6010,6984,8148,10801,13113,13710,18026,19986,21105,26116,26394,29535,32324,33076,33891],[1320,3005,4704,6011,6985,8149,10802,13114,13711,18027,19987,21106,26117,26395,29536,32325,33077,33892],[1321,3006,4705,6012,6986,8150,10803,13115,13712,18028,19988,21107,26118,26396,29537,32326,33078,33893],[1322,3007,4706,6013,6987,8151,10804,13116,13713,18029,19989,21108,26119,26397,29538,32327,33079,33894],[1323,3008,4707,6014,6988,8152,10805,13117,13714,18030,19990,21008,26120,26398,29539,32328,33080,33895],[1324,3009,4708,6015,6989,8153,10806,13118,13715,18031,19991,21009,26121,26399,29540,32329,33081,33896],[1325,3010,4709,6016,6990,8154,10706,13119,13716,18032,19992,21010,26122,26400,29541,32330,33082,33897],[1326,3011,4710,6017,6991,8155,10707,13120,13717,18033,19993,21011,26123,26401,29542,32331,33083,33898],[1327,3012,4711,6018,6992,8156,10708,13121,13718,18034,19994,21012,26124,26402,29543,32332,33084,33899],[1328,3013,4712,6019,6993,8157,10709,13122,13719,18035,19995,21013,26125,26403,29544,32333,33085,33900],[1329,3014,4713,6020,6994,8158,10710,13123,13720,18036,19996,21014,26126,26404,29545,32334,33086,33901],[1330,3015,4714,6021,6995,8159,10711,13124,13721,18037,19997,21015,26127,26405,29546,32335,33087,33902],[1331,3016,4715,6022,6996,8160,10712,13125,13722,18038,19897,21016,26128,26406,29547,32336,33088,33903],[1332,3017,4716,6023,6997,8161,10713,13126,13723,18039,19898,21017,26129,26407,29548,32337,33089,33904],[1333,3018,4717,6024,6998,8162,10714,13127,13724,18040,19899,21018,26130,26408,29549,32338,33090,33905],[1334,3019,4718,6025,6999,8163,10715,13128,13725,18041,19900,21019,26131,26409,29550,32339,33091,33906],[1335,3020,4719,6026,7000,8164,10716,13129,13726,18042,19901,21020,26132,26410,29551,32340,33092,33907],[1336,3021,4720,6027,7001,8165,10717,13029,13727,18043,19902,21021,26133,26411,29552,32341,33093,33908],[1337,3022,4721,6028,7002,8166,10718,13030,13728,18044,19903,21022,26134,26412,29553,32342,33094,33909],[1338,3023,4722,6029,7003,8167,10719,13031,13729,18045,19904,21023,26135,26413,29554,32343,33095,33910],[1339,3024,4723,6030,7004,8168,10720,13032,13730,18046,19905,21024,26136,26414,29555,32344,33096,33911],[1340,3025,4724,6031,7005,8169,10721,13033,13731,18047,19906,21025,26137,26415,29556,32345,33097,33912],[1341,3026,4725,6032,7006,8170,10722,13034,13732,18048,19907,21026,26138,26416,29557,32346,33098,33913],[1342,3027,4726,6033,7007,8171,10723,13035,13733,18049,19908,21027,26139,26417,29558,32347,33099,33914],[1343,3028,4727,6034,7008,8172,10724,13036,13734,18050,19909,21028,26140,26418,29559,32348,33100,33915],[1344,3029,4728,6035,7009,8173,10725,13037,13735,18051,19910,21029,26141,26419,29560,32349,33101,33916],[1345,2929,4729,6036,7010,8174,10726,13038,13635,18052,19911,21030,26142,26420,29561,32350,33102,33917],[1346,2930,4730,6037,7011,8175,10727,13039,13636,18053,19912,21031,26143,26421,29562,32351,33103,33918],[1347,2931,4731,6038,7012,8176,10728,13040,13637,18054,19913,21032,26144,26422,29563,32352,33104,33919],[1348,2932,4732,6039,7013,8177,10729,13041,13638,18055,19914,21033,26145,26423,29564,32353,33105,33920],[1349,2933,4733,6040,7014,8178,10730,13042,13639,18056,19915,21034,26146,26424,29565,32354,33106,33921],[1350,2934,4734,6041,7015,8179,10731,13043,13640,18057,19916,21035,26147,26425,29566,32355,33107,33922],[1351,2935,4735,6042,7016,8180,10732,13044,13641,18058,19917,21036,26148,26426,29567,32356,33108,33923],[1352,2936,4736,6043,7017,8080,10733,13045,13642,18059,19918,21037,26149,26427,29568,32357,33109,33924],[1353,2937,4737,6044,7018,8081,10734,13046,13643,18060,19919,21038,26150,26428,29569,32358,33110,33925],[1354,2938,4738,6045,7019,8082,10735,13047,13644,18061,19920,21039,26151,26429,29570,32359,33111,33926],[1355,2939,4739,6046,7020,8083,10736,13048,13645,18062,19921,21040,26152,26430,29571,32360,33112,33927],[1356,2940,4740,6047,7021,8084,10737,13049,13646,18063,19922,21041,26153,26431,29572,32361,33113,33928],[1357,2941,4741,6048,7022,8085,10738,13050,13647,18064,19923,21042,26154,26432,29573,32362,33114,33929],[1358,2942,4742,6049,7023,8086,10739,13051,13648,18065,19924,21043,26155,26433,29574,32363,33115,33930],[2291,3869,5626,6877,7914,9023,11662,14024,14587,17571,18918,20886,22015,26978,27341,30487,33284,33945],[2292,3870,5627,6878,7915,9024,11663,14025,14588,17572,18919,20887,22016,26979,27342,30488,33285,33946],[2293,3871,5628,6879,7916,9025,11664,14026,14589,17573,18920,20888,22017,26980,27343,30489,33286,33947],[2294,3872,5629,6880,7917,9026,11665,14027,14590,17473,18921,20889,21917,26981,27344,30490,33287,33948],[2295,3873,5630,6881,7918,9027,11666,14028,14591,17474,18922,20890,21918,26982,27345,30491,33288,33949],[2296,3874,5631,6882,7919,9028,11667,14029,14592,17475,18923,20891,21919,26983,27346,30492,33289,33950],[2297,3875,5632,6883,7920,9029,11668,14030,14593,17476,18924,20892,21920,26984,27347,30493,33290,33951],[2298,3876,5633,6884,7921,9030,11669,14031,14594,17477,18925,20893,21921,26985,27348,30494,33291,33952],[2299,3877,5634,6885,7922,9031,11670,14032,14595,17478,18926,20894,21922,26986,27349,30495,33292,33953],[2300,3878,5635,6886,7923,9032,11671,14033,14596,17479,18927,20895,21923,26987,27350,30496,33293,33954],[2301,3879,5636,6887,7924,9033,11672,14034,14597,17480,18928,20896,21924,26988,27351,30497,33294,33955],[2302,3880,5637,6888,7925,9034,11673,14035,14598,17481,18929,20897,21925,26989,27352,30498,33295,33956],[2303,3881,5638,6889,7926,9035,11674,14036,14599,17482,18930,20898,21926,26990,27353,30499,33296,33957],[2304,3882,5639,6890,7927,9036,11675,14037,14600,17483,18931,20899,21927,26991,27354,30500,33297,33958],[2305,3883,5640,6891,7928,9037,11676,14038,14601,17484,18932,20900,21928,26992,27355,30501,33298,33959],[2306,3884,5641,6892,7929,9038,11677,13938,14602,17485,18933,20901,21929,26993,27356,30401,33299,33960],[2307,3885,5642,6893,7930,9039,11678,13939,14603,17486,18934,20902,21930,26994,27357,30402,33300,33961],[2308,3886,5643,6894,7931,9040,11679,13940,14604,17487,18935,20903,21931,26995,27358,30403,33301,33962],[2309,3887,5644,6895,7932,9041,11680,13941,14605,17488,18936,20904,21932,26996,27359,30404,33302,33963],[2310,3888,5645,6896,7933,9042,11681,13942,14606,17489,18937,20905,21933,26997,27360,30405,33303,33964],[2311,3889,5646,6897,7934,9043,11682,13943,14607,17490,18938,20906,21934,26998,27361,30406,33304,33965],[2312,3890,5647,6898,7935,9044,11683,13944,14608,17491,18939,20806,21935,26999,27362,30407,33305,33966],[2313,3891,5648,6899,7936,9045,11684,13945,14609,17492,18940,20807,21936,27000,27363,30408,33306,33967],[2314,3892,5649,6900,7937,9046,11685,13946,14610,17493,18941,20808,21937,27001,27364,30409,33307,33968],[2315,3893,5650,6901,7938,9047,11686,13947,14611,17494,18942,20809,21938,27002,27365,30410,33308,33969],[2316,3894,5651,6902,7939,9048,11687,13948,14612,17495,18943,20810,21939,27003,27366,30411,33309,33970],[2317,3895,5652,6903,7940,9049,11688,13949,14613,17496,18944,20811,21940,27004,27367,30412,33310,33971],[2318,3896,5653,6904,7941,9050,11689,13950,14614,17497,18945,20812,21941,27005,27368,30413,33311,33972],[2319,3897,5654,6905,7942,9051,11690,13951,14615,17498,18946,20813,21942,27006,27369,30414,33312,33973],[2320,3898,5655,6906,7943,9052,11691,13952,14616,17499,18947,20814,21943,27007,27370,30415,33313,33974],[2321,3899,5555,6907,7944,9053,11692,13953,14617,17500,18948,20815,21944,27008,27270,30416,33314,33975],[2322,3900,5556,6908,7945,9054,11693,13954,14618,17501,18949,20816,21945,27009,27271,30417,33315,33976],[2222,3901,5557,6909,7946,9055,11694,13955,14619,17502,18950,20817,21946,27010,27272,30418,33316,33977],[2223,3902,5558,6910,7947,9056,11695,13956,14620,17503,18951,20818,21947,27011,27273,30419,33317,33978],[2224,3903,5559,6911,7948,9057,11696,13957,14621,17504,18952,20819,21948,27012,27274,30420,33318,33979],[2225,3904,5560,6912,7949,9058,11697,13958,14622,17505,18953,20820,21949,27013,27275,30421,33319,33980],[2226,3905,5561,6913,7950,9059,11698,13959,14623,17506,18954,20821,21950,27014,27276,30422,33320,33981],[2227,3906,5562,6914,7951,9060,11699,13960,14624,17507,18955,20822,21951,27015,27277,30423,33321,33982],[2228,3907,5563,6915,7952,9061,11700,13961,14625,17508,18956,20823,21952,27016,27278,30424,33322,33983],[2229,3908,5564,6916,7953,9062,11701,13962,14626,17509,18957,20824,21953,27017,27279,30425,33323,33984],[2230,3909,5565,6917,7954,9063,11702,13963,14627,17510,18958,20825,21954,27018,27280,30426,33324,33985],[2231,3910,5566,6918,7955,9064,11703,13964,14628,17511,18959,20826,21955,27019,27281,30427,33325,33986],[2232,3911,5567,6919,7956,9065,11704,13965,14629,17512,18960,20827,21956,27020,27282,30428,33326,33987],[2233,3912,5568,6920,7957,9066,11705,13966,14630,17513,18961,20828,21957,27021,27283,30429,33327,33988],[2234,3913,5569,6921,7958,9067,11706,13967,14631,17514,18962,20829,21958,27022,27284,30430,33328,33989],[2235,3914,5570,6922,7959,9068,11707,13968,14632,17515,18963,20830,21959,27023,27285,30431,33329,33990],[2236,3915,5571,6923,7960,9069,11708,13969,14633,17516,18964,20831,21960,27024,27286,30432,33229,33991],[2237,3916,5572,6924,7961,9070,11709,13970,14634,17517,18965,20832,21961,27025,27287,30433,33230,33992],[2238,3917,5573,6925,7962,9071,11710,13971,14635,17518,18966,20833,21962,27026,27288,30434,33231,33993],[2239,3918,5574,6926,7963,9072,11711,13972,14636,17519,18967,20834,21963,27027,27289,30435,33232,33994],[2240,3919,5575,6927,7964,9073,11712,13973,14637,17520,18968,20835,21964,27028,27290,30436,33233,33995],[2241,3920,5576,6928,7965,9074,11713,13974,14638,17521,18969,20836,21965,27029,27291,30437,33234,33996],[2242,3921,5577,6929,7966,9075,11714,13975,14639,17522,18970,20837,21966,27030,27292,30438,33235,33997],[2243,3922,5578,6930,7967,9076,11715,13976,14640,17523,18971,20838,21967,27031,27293,30439,33236,33998],[2244,3923,5579,6931,7968,9077,11615,13977,14641,17524,18972,20839,21968,27032,27294,30440,33237,33999],[2245,3924,5580,6932,7969,9078,11616,13978,14642,17525,18973,20840,21969,27033,27295,30441,33238,34000],[2246,3925,5581,6933,7970,9079,11617,13979,14643,17526,18974,20841,21970,27034,27296,30442,33239,34001],[2247,3926,5582,6934,7971,9080,11618,13980,14644,17527,18975,20842,21971,27035,27297,30443,33240,34002],[2248,3927,5583,6935,7972,9081,11619,13981,14544,17528,18976,20843,21972,27036,27298,30444,33241,34003],[2249,3928,5584,6936,7973,9082,11620,13982,14545,17529,18977,20844,21973,27037,27299,30445,33242,34004],[2250,3929,5585,6937,7974,9083,11621,13983,14546,17530,18978,20845,21974,27038,27300,30446,33243,34005],[2251,3930,5586,6938,7975,9084,11622,13984,14547,17531,18979,20846,21975,27039,27301,30447,33244,34006],[2252,3931,5587,6939,7976,9085,11623,13985,14548,17532,18980,20847,21976,27040,27302,30448,33245,34007],[2253,3932,5588,6940,7977,9086,11624,13986,14549,17533,18981,20848,21977,27041,27303,30449,33246,34008],[2254,3933,5589,6941,7978,9087,11625,13987,14550,17534,18982,20849,21978,27042,27304,30450,33247,34009],[2255,3934,5590,6942,7878,9088,11626,13988,14551,17535,18983,20850,21979,27043,27305,30451,33248,34010],[2256,3935,5591,6943,7879,9089,11627,13989,14552,17536,18984,20851,21980,27044,27306,30452,33249,34011],[2257,3936,5592,6944,7880,8989,11628,13990,14553,17537,18985,20852,21981,27045,27307,30453,33250,34012],[2258,3937,5593,6945,7881,8990,11629,13991,14554,17538,18986,20853,21982,27046,27308,30454,33251,34013],[2259,3938,5594,6946,7882,8991,11630,13992,14555,17539,18987,20854,21983,27047,27309,30455,33252,34014],[2260,3838,5595,6947,7883,8992,11631,13993,14556,17540,18887,20855,21984,27048,27310,30456,33253,34015],[2261,3839,5596,6948,7884,8993,11632,13994,14557,17541,18888,20856,21985,27049,27311,30457,33254,34016],[2262,3840,5597,6949,7885,8994,11633,13995,14558,17542,18889,20857,21986,27050,27312,30458,33255,34017],[2263,3841,5598,6950,7886,8995,11634,13996,14559,17543,18890,20858,21987,27051,27313,30459,33256,34018],[2264,3842,5599,6951,7887,8996,11635,13997,14560,17544,18891,20859,21988,27052,27314,30460,33257,34019],[2265,3843,5600,6952,7888,8997,11636,13998,14561,17545,18892,20860,21989,27053,27315,30461,33258,34020],[2266,3844,5601,6953,7889,8998,11637,13999,14562,17546,18893,20861,21990,27054,27316,30462,33259,34021],[2267,3845,5602,6954,7890,8999,11638,14000,14563,17547,18894,20862,21991,27055,27317,30463,33260,34022],[2268,3846,5603,6955,7891,9000,11639,14001,14564,17548,18895,20863,21992,27056,27318,30464,33261,34023],[2269,3847,5604,6956,7892,9001,11640,14002,14565,17549,18896,20864,21993,27057,27319,30465,33262,34024],[2270,3848,5605,6957,7893,9002,11641,14003,14566,17550,18897,20865,21994,27058,27320,30466,33263,34025],[2271,3849,5606,6958,7894,9003,11642,14004,14567,17551,18898,20866,21995,27059,27321,30467,33264,34026],[2272,3850,5607,6959,7895,9004,11643,14005,14568,17552,18899,20867,21996,27060,27322,30468,33265,34027],[2273,3851,5608,6960,7896,9005,11644,14006,14569,17553,18900,20868,21997,27061,27323,30469,33266,34028],[2274,3852,5609,6961,7897,9006,11645,14007,14570,17554,18901,20869,21998,27062,27324,30470,33267,34029],[2275,3853,5610,6962,7898,9007,11646,14008,14571,17555,18902,20870,21999,27063,27325,30471,33268,34030],[2276,3854,5611,6963,7899,9008,11647,14009,14572,17556,18903,20871,22000,27064,27326,30472,33269,34031],[2277,3855,5612,6964,7900,9009,11648,14010,14573,17557,18904,20872,22001,27065,27327,30473,33270,34032],[2278,3856,5613,6965,7901,9010,11649,14011,14574,17558,18905,20873,22002,27066,27328,30474,33271,34033],[2279,3857,5614,6966,7902,9011,11650,14012,14575,17559,18906,20874,22003,27067,27329,30475,33272,34034],[2280,3858,5615,6967,7903,9012,11651,14013,14576,17560,18907,20875,22004,26967,27330,30476,33273,34035],[2281,3859,5616,6968,7904,9013,11652,14014,14577,17561,18908,20876,22005,26968,27331,30477,33274,34036],[2282,3860,5617,6868,7905,9014,11653,14015,14578,17562,18909,20877,22006,26969,27332,30478,33275,33936],[2283,3861,5618,6869,7906,9015,11654,14016,14579,17563,18910,20878,22007,26970,27333,30479,33276,33937],[2284,3862,5619,6870,7907,9016,11655,14017,14580,17564,18911,20879,22008,26971,27334,30480,33277,33938],[2285,3863,5620,6871,7908,9017,11656,14018,14581,17565,18912,20880,22009,26972,27335,30481,33278,33939],[2286,3864,5621,6872,7909,9018,11657,14019,14582,17566,18913,20881,22010,26973,27336,30482,33279,33940],[2287,3865,5622,6873,7910,9019,11658,14020,14583,17567,18914,20882,22011,26974,27337,30483,33280,33941],[2288,3866,5623,6874,7911,9020,11659,14021,14584,17568,18915,20883,22012,26975,27338,30484,33281,33942],[2289,3867,5624,6875,7912,9021,11660,14022,14585,17569,18916,20884,22013,26976,27339,30485,33282,33943],[2290,3868,5625,6876,7913,9022,11661,14023,14586,17570,18917,20885,22014,26977,27340,30486,33283,33944],[3223,4795,6509,7805,8804,9959,12584,14895,15525,17609,18435,19871,21746,22885,27901,28248,31399,34204],[3224,4796,6510,7806,8805,9960,12585,14896,15526,17610,18436,19872,21747,22886,27902,28249,31400,34205],[3225,4797,6511,7807,8806,9961,12586,14897,15527,17611,18437,19873,21748,22887,27903,28250,31401,34206],[3226,4798,6512,7808,8807,9962,12587,14898,15528,17612,18438,19874,21749,22888,27904,28251,31402,34207],[3227,4799,6513,7809,8808,9963,12588,14899,15529,17613,18439,19875,21750,22889,27905,28252,31403,34208],[3228,4800,6514,7810,8809,9964,12589,14900,15530,17614,18440,19876,21751,22890,27906,28253,31404,34209],[3229,4801,6515,7811,8810,9965,12590,14901,15531,17615,18441,19877,21752,22891,27907,28254,31405,34210],[3230,4802,6516,7812,8811,9966,12591,14902,15532,17616,18442,19878,21753,22892,27908,28255,31406,34211],[3231,4803,6517,7813,8812,9967,12592,14903,15533,17617,18443,19879,21754,22893,27909,28256,31407,34212],[3131,4804,6518,7814,8813,9968,12593,14904,15534,17618,18444,19880,21755,22894,27910,28257,31408,34213],[3132,4805,6519,7815,8814,9969,12594,14905,15535,17619,18445,19881,21756,22895,27911,28258,31409,34214],[3133,4806,6520,7816,8815,9970,12595,14906,15536,17620,18446,19882,21757,22896,27912,28259,31410,34215],[3134,4807,6521,7817,8816,9971,12596,14907,15537,17621,18447,19883,21758,22897,27913,28260,31310,34216],[3135,4808,6522,7818,8817,9972,12597,14908,15538,17622,18448,19884,21759,22898,27914,28261,31311,34217],[3136,4809,6523,7819,8818,9973,12598,14909,15539,17623,18449,19885,21760,22899,27915,28262,31312,34218],[3137,4810,6524,7820,8819,9974,12599,14910,15540,17624,18450,19886,21761,22900,27916,28263,31313,34219],[3138,4811,6525,7821,8820,9975,12600,14911,15541,17625,18451,19887,21762,22901,27917,28264,31314,34220],[3139,4812,6526,7822,8821,9976,12601,14912,15542,17626,18452,19888,21763,22902,27918,28265,31315,34221],[3140,4813,6527,7823,8822,9977,12602,14913,15543,17627,18453,19889,21764,22903,27919,28266,31316,34222],[3141,4814,6528,7824,8823,9978,12603,14914,15544,17628,18454,19890,21765,22904,27920,28267,31317,34223],[3142,4815,6529,7825,8824,9979,12604,14915,15545,17629,18455,19891,21766,22905,27921,28268,31318,34224],[3143,4816,6530,7826,8825,9980,12605,14916,15546,17630,18456,19892,21767,22906,27922,28269,31319,34225],[3144,4817,6531,7827,8826,9981,12606,14917,15547,17631,18457,19893,21768,22907,27923,28270,31320,34226],[3145,4818,6532,7828,8827,9982,12607,14918,15548,17632,18458,19894,21769,22908,27924,28271,31321,34227],[3146,4819,6533,7829,8828,9983,12608,14919,15549,17633,18459,19895,21770,22909,27925,28272,31322,34228],[3147,4820,6534,7830,8829,9984,12609,14920,15550,17634,18460,19896,21771,22910,27926,28273,31323,34229],[3148,4821,6535,7831,8830,9985,12610,14921,15551,17635,18461,19796,21772,22911,27927,28274,31324,34230],[3149,4822,6536,7832,8831,9986,12611,14922,15552,17636,18462,19797,21773,22912,27928,28275,31325,34231],[3150,4823,6537,7833,8832,9987,12612,14923,15553,17637,18463,19798,21774,22913,27929,28276,31326,34232],[3151,4824,6538,7834,8833,9988,12613,14924,15453,17638,18464,19799,21775,22914,27930,28277,31327,34233],[3152,4825,6539,7835,8834,9989,12614,14925,15454,17639,18465,19800,21776,22915,27931,28278,31328,34234],[3153,4826,6540,7836,8835,9990,12615,14926,15455,17640,18466,19801,21777,22916,27932,28279,31329,34235],[3154,4827,6541,7837,8836,9991,12616,14927,15456,17641,18467,19802,21778,22917,27933,28179,31330,34236],[3155,4828,6542,7838,8837,9992,12617,14928,15457,17642,18468,19803,21779,22918,27934,28180,31331,34237],[3156,4829,6543,7839,8838,9993,12618,14929,15458,17643,18469,19804,21780,22919,27935,28181,31332,34238],[3157,4830,6544,7840,8839,9994,12619,14930,15459,17644,18470,19805,21781,22920,27936,28182,31333,34138],[3158,4831,6545,7841,8840,9995,12620,14931,15460,17645,18471,19806,21782,22921,27937,28183,31334,34139],[3159,4832,6546,7842,8841,9996,12621,14932,15461,17646,18472,19807,21783,22922,27938,28184,31335,34140],[3160,4833,6547,7843,8842,9997,12622,14933,15462,17647,18473,19808,21784,22923,27939,28185,31336,34141],[3161,4834,6548,7844,8843,9998,12623,14934,15463,17648,18474,19809,21785,22924,27940,28186,31337,34142],[3162,4835,6549,7845,8844,9898,12624,14935,15464,17649,18475,19810,21786,22925,27941,28187,31338,34143],[3163,4836,6550,7846,8845,9899,12524,14936,15465,17650,18476,19811,21787,22926,27942,28188,31339,34144],[3164,4837,6551,7847,8846,9900,12525,14937,15466,17651,18477,19812,21788,22826,27943,28189,31340,34145],[3165,4838,6552,7848,8847,9901,12526,14938,15467,17652,18478,19813,21789,22827,27944,28190,31341,34146],[3166,4839,6553,7849,8848,9902,12527,14939,15468,17653,18479,19814,21790,22828,27945,28191,31342,34147],[3167,4840,6554,7850,8849,9903,12528,14940,15469,17654,18480,19815,21791,22829,27946,28192,31343,34148],[3168,4841,6555,7851,8850,9904,12529,14941,15470,17655,18481,19816,21792,22830,27947,28193,31344,34149],[3169,4842,6556,7852,8851,9905,12530,14942,15471,17656,18482,19817,21793,22831,27948,28194,31345,34150],[3170,4843,6557,7853,8852,9906,12531,14943,15472,17657,18382,19818,21794,22832,27949,28195,31346,34151],[3171,4844,6558,7854,8853,9907,12532,14944,15473,17658,18383,19819,21795,22833,27950,28196,31347,34152],[3172,4845,6559,7855,8854,9908,12533,14945,15474,17659,18384,19820,21796,22834,27951,28197,31348,34153],[3173,4846,6560,7856,8855,9909,12534,14946,15475,17660,18385,19821,21797,22835,27952,28198,31349,34154],[3174,4847,6561,7857,8856,9910,12535,14947,15476,17661,18386,19822,21798,22836,27953,28199,31350,34155],[3175,4747,6562,7858,8857,9911,12536,14847,15477,17662,18387,19823,21799,22837,27954,28200,31351,34156],[3176,4748,6563,7859,8858,9912,12537,14848,15478,17663,18388,19824,21800,22838,27955,28201,31352,34157],[3177,4749,6564,7860,8859,9913,12538,14849,15479,17664,18389,19825,21801,22839,27956,28202,31353,34158],[3178,4750,6464,7861,8860,9914,12539,14850,15480,17665,18390,19826,21802,22840,27957,28203,31354,34159],[3179,4751,6465,7862,8861,9915,12540,14851,15481,17666,18391,19827,21803,22841,27958,28204,31355,34160],[3180,4752,6466,7863,8862,9916,12541,14852,15482,17667,18392,19828,21804,22842,27959,28205,31356,34161],[3181,4753,6467,7864,8863,9917,12542,14853,15483,17668,18393,19829,21805,22843,27960,28206,31357,34162],[3182,4754,6468,7865,8864,9918,12543,14854,15484,17669,18394,19830,21806,22844,27961,28207,31358,34163],[3183,4755,6469,7866,8865,9919,12544,14855,15485,17670,18395,19831,21807,22845,27962,28208,31359,34164],[3184,4756,6470,7867,8866,9920,12545,14856,15486,17671,18396,19832,21808,22846,27963,28209,31360,34165],[3185,4757,6471,7868,8867,9921,12546,14857,15487,17672,18397,19833,21809,22847,27964,28210,31361,34166],[3186,4758,6472,7869,8868,9922,12547,14858,15488,17673,18398,19834,21810,22848,27965,28211,31362,34167],[3187,4759,6473,7870,8869,9923,12548,14859,15489,17674,18399,19835,21811,22849,27966,28212,31363,34168],[3188,4760,6474,7871,8870,9924,12549,14860,15490,17574,18400,19836,21812,22850,27967,28213,31364,34169],[3189,4761,6475,7872,8871,9925,12550,14861,15491,17575,18401,19837,21813,22851,27968,28214,31365,34170],[3190,4762,6476,7873,8872,9926,12551,14862,15492,17576,18402,19838,21814,22852,27969,28215,31366,34171],[3191,4763,6477,7874,8873,9927,12552,14863,15493,17577,18403,19839,21815,22853,27970,28216,31367,34172],[3192,4764,6478,7875,8874,9928,12553,14864,15494,17578,18404,19840,21715,22854,27971,28217,31368,34173],[3193,4765,6479,7876,8875,9929,12554,14865,15495,17579,18405,19841,21716,22855,27972,28218,31369,34174],[3194,4766,6480,7877,8876,9930,12555,14866,15496,17580,18406,19842,21717,22856,27973,28219,31370,34175],[3195,4767,6481,7777,8877,9931,12556,14867,15497,17581,18407,19843,21718,22857,27974,28220,31371,34176],[3196,4768,6482,7778,8878,9932,12557,14868,15498,17582,18408,19844,21719,22858,27975,28221,31372,34177],[3197,4769,6483,7779,8879,9933,12558,14869,15499,17583,18409,19845,21720,22859,27976,28222,31373,34178],[3198,4770,6484,7780,8880,9934,12559,14870,15500,17584,18410,19846,21721,22860,27876,28223,31374,34179],[3199,4771,6485,7781,8881,9935,12560,14871,15501,17585,18411,19847,21722,22861,27877,28224,31375,34180],[3200,4772,6486,7782,8882,9936,12561,14872,15502,17586,18412,19848,21723,22862,27878,28225,31376,34181],[3201,4773,6487,7783,8883,9937,12562,14873,15503,17587,18413,19849,21724,22863,27879,28226,31377,34182],[3202,4774,6488,7784,8884,9938,12563,14874,15504,17588,18414,19850,21725,22864,27880,28227,31378,34183],[3203,4775,6489,7785,8885,9939,12564,14875,15505,17589,18415,19851,21726,22865,27881,28228,31379,34184],[3204,4776,6490,7786,8886,9940,12565,14876,15506,17590,18416,19852,21727,22866,27882,28229,31380,34185],[3205,4777,6491,7787,8887,9941,12566,14877,15507,17591,18417,19853,21728,22867,27883,28230,31381,34186],[3206,4778,6492,7788,8787,9942,12567,14878,15508,17592,18418,19854,21729,22868,27884,28231,31382,34187],[3207,4779,6493,7789,8788,9943,12568,14879,15509,17593,18419,19855,21730,22869,27885,28232,31383,34188],[3208,4780,6494,7790,8789,9944,12569,14880,15510,17594,18420,19856,21731,22870,27886,28233,31384,34189],[3209,4781,6495,7791,8790,9945,12570,14881,15511,17595,18421,19857,21732,22871,27887,28234,31385,34190],[3210,4782,6496,7792,8791,9946,12571,14882,15512,17596,18422,19858,21733,22872,27888,28235,31386,34191],[3211,4783,6497,7793,8792,9947,12572,14883,15513,17597,18423,19859,21734,22873,27889,28236,31387,34192],[3212,4784,6498,7794,8793,9948,12573,14884,15514,17598,18424,19860,21735,22874,27890,28237,31388,34193],[3213,4785,6499,7795,8794,9949,12574,14885,15515,17599,18425,19861,21736,22875,27891,28238,31389,34194],[3214,4786,6500,7796,8795,9950,12575,14886,15516,17600,18426,19862,21737,22876,27892,28239,31390,34195],[3215,4787,6501,7797,8796,9951,12576,14887,15517,17601,18427,19863,21738,22877,27893,28240,31391,34196],[3216,4788,6502,7798,8797,9952,12577,14888,15518,17602,18428,19864,21739,22878,27894,28241,31392,34197],[3217,4789,6503,7799,8798,9953,12578,14889,15519,17603,18429,19865,21740,22879,27895,28242,31393,34198],[3218,4790,6504,7800,8799,9954,12579,14890,15520,17604,18430,19866,21741,22880,27896,28243,31394,34199],[3219,4791,6505,7801,8800,9955,12580,14891,15521,17605,18431,19867,21742,22881,27897,28244,31395,34200],[3220,4792,6506,7802,8801,9956,12581,14892,15522,17606,18432,19868,21743,22882,27898,28245,31396,34201],[3221,4793,6507,7803,8802,9957,12582,14893,15523,17607,18433,19869,21744,22883,27899,28246,31397,34202],[3222,4794,6508,7804,8803,9958,12583,14894,15524,17608,18434,19870,21745,22884,27900,28247,31398,34203],[4054,5721,7392,8733,9795,10895,13506,15766,16362,17846,18539,19299,20723,22707,23755,28824,29155,32311],[4055,5722,7393,8734,9796,10896,13507,15767,16363,17847,18540,19300,20724,22708,23756,28825,29156,32312],[4056,5723,7394,8735,9696,10897,13508,15768,16364,17848,18541,19301,20725,22709,23757,28826,29157,32313],[4057,5724,7395,8736,9697,10898,13509,15769,16365,17849,18542,19302,20726,22710,23758,28827,29158,32314],[4058,5725,7396,8737,9698,10899,13510,15770,16366,17850,18543,19303,20727,22711,23759,28828,29159,32315],[4059,5726,7397,8738,9699,10900,13511,15771,16367,17851,18544,19304,20728,22712,23760,28829,29160,32316],[4060,5727,7398,8739,9700,10901,13512,15772,16368,17852,18545,19305,20729,22713,23761,28830,29161,32317],[4061,5728,7399,8740,9701,10902,13513,15773,16369,17853,18546,19306,20730,22714,23762,28831,29162,32318],[4062,5729,7400,8741,9702,10903,13514,15774,16370,17854,18547,19307,20731,22715,23763,28832,29163,32319],[4063,5730,7401,8742,9703,10904,13515,15775,16371,17855,18548,19308,20732,22716,23764,28833,29164,32219],[4064,5731,7402,8743,9704,10905,13516,15776,16372,17856,18549,19309,20733,22717,23765,28834,29165,32220],[4065,5732,7403,8744,9705,10906,13517,15777,16373,17857,18550,19310,20734,22718,23766,28835,29166,32221],[4066,5733,7404,8745,9706,10907,13518,15778,16374,17858,18551,19311,20735,22719,23767,28836,29167,32222],[4067,5734,7405,8746,9707,10807,13519,15779,16375,17859,18552,19312,20736,22720,23768,28837,29168,32223],[4068,5735,7406,8747,9708,10808,13520,15780,16376,17860,18553,19313,20737,22721,23769,28838,29169,32224],[4069,5736,7407,8748,9709,10809,13521,15781,16377,17861,18554,19314,20738,22722,23770,28839,29170,32225],[4070,5737,7408,8749,9710,10810,13522,15782,16378,17862,18555,19315,20739,22723,23771,28840,29171,32226],[4071,5738,7409,8750,9711,10811,13523,15783,16379,17863,18556,19316,20740,22724,23772,28841,29172,32227],[4072,5739,7410,8751,9712,10812,13524,15784,16380,17864,18557,19317,20741,22624,23773,28842,29173,32228],[4073,5740,7411,8752,9713,10813,13525,15785,16381,17865,18558,19318,20742,22625,23774,28843,29174,32229],[4074,5741,7412,8753,9714,10814,13526,15786,16382,17866,18559,19319,20743,22626,23775,28844,29175,32230],[4075,5742,7413,8754,9715,10815,13527,15787,16383,17867,18560,19320,20744,22627,23776,28845,29176,32231],[4076,5743,7414,8755,9716,10816,13528,15788,16384,17868,18561,19321,20745,22628,23777,28846,29177,32232],[4077,5744,7415,8756,9717,10817,13529,15789,16385,17869,18562,19322,20746,22629,23778,28847,29178,32233],[4078,5745,7416,8757,9718,10818,13530,15790,16386,17870,18563,19323,20747,22630,23779,28848,29179,32234],[4079,5746,7417,8758,9719,10819,13531,15791,16387,17871,18564,19324,20748,22631,23780,28849,29180,32235],[4080,5747,7418,8759,9720,10820,13532,15792,16388,17872,18565,19325,20749,22632,23781,28850,29181,32236],[4081,5748,7419,8760,9721,10821,13533,15793,16389,17873,18566,19326,20750,22633,23782,28851,29182,32237],[4082,5749,7420,8761,9722,10822,13433,15794,16390,17874,18567,19327,20751,22634,23783,28852,29183,32238],[4083,5750,7421,8762,9723,10823,13434,15795,16391,17875,18568,19328,20752,22635,23784,28853,29184,32239],[4084,5751,7422,8763,9724,10824,13435,15796,16392,17876,18569,19329,20753,22636,23785,28854,29185,32240],[4085,5752,7423,8764,9725,10825,13436,15797,16393,17776,18570,19330,20754,22637,23786,28855,29186,32241],[4086,5753,7424,8765,9726,10826,13437,15798,16394,17777,18571,19331,20755,22638,23787,28856,29187,32242],[4087,5754,7425,8766,9727,10827,13438,15799,16395,17778,18572,19332,20756,22639,23788,28857,29188,32243],[4088,5755,7426,8767,9728,10828,13439,15800,16396,17779,18573,19333,20757,22640,23789,28858,29088,32244],[4089,5756,7427,8768,9729,10829,13440,15801,16397,17780,18574,19334,20758,22641,23790,28859,29089,32245],[4090,5656,7428,8769,9730,10830,13441,15802,16398,17781,18575,19335,20759,22642,23791,28860,29090,32246],[4091,5657,7429,8770,9731,10831,13442,15803,16399,17782,18576,19336,20760,22643,23792,28861,29091,32247],[4092,5658,7430,8771,9732,10832,13443,15804,16400,17783,18577,19337,20761,22644,23793,28862,29092,32248],[4093,5659,7431,8772,9733,10833,13444,15805,16401,17784,18578,19338,20762,22645,23794,28863,29093,32249],[4094,5660,7432,8773,9734,10834,13445,15806,16402,17785,18579,19339,20763,22646,23795,28864,29094,32250],[4095,5661,7433,8774,9735,10835,13446,15807,16403,17786,18580,19340,20764,22647,23796,28865,29095,32251],[4096,5662,7434,8775,9736,10836,13447,15808,16404,17787,18581,19341,20765,22648,23797,28866,29096,32252],[4097,5663,7435,8776,9737,10837,13448,15809,16405,17788,18582,19342,20766,22649,23798,28867,29097,32253],[4098,5664,7436,8777,9738,10838,13449,15810,16406,17789,18583,19343,20767,22650,23799,28868,29098,32254],[4099,5665,7437,8778,9739,10839,13450,15811,16407,17790,18483,19344,20768,22651,23800,28869,29099,32255],[4100,5666,7438,8779,9740,10840,13451,15812,16408,17791,18484,19345,20769,22652,23801,28870,29100,32256],[4101,5667,7439,8780,9741,10841,13452,15813,16409,17792,18485,19346,20770,22653,23802,28871,29101,32257],[4102,5668,7440,8781,9742,10842,13453,15814,16410,17793,18486,19347,20771,22654,23803,28872,29102,32258],[4103,5669,7441,8782,9743,10843,13454,15815,16411,17794,18487,19348,20772,22655,23804,28873,29103,32259],[4104,5670,7442,8783,9744,10844,13455,15816,16412,17795,18488,19349,20773,22656,23805,28874,29104,32260],[4105,5671,7443,8784,9745,10845,13456,15817,16413,17796,18489,19350,20774,22657,23806,28875,29105,32261],[4106,5672,7444,8785,9746,10846,13457,15818,16414,17797,18490,19351,20775,22658,23807,28876,29106,32262],[4107,5673,7445,8786,9747,10847,13458,15819,16415,17798,18491,19352,20776,22659,23808,28877,29107,32263],[4108,5674,7446,8686,9748,10848,13459,15820,16416,17799,18492,19353,20777,22660,23809,28878,29108,32264],[4109,5675,7447,8687,9749,10849,13460,15821,16417,17800,18493,19354,20778,22661,23810,28879,29109,32265],[4110,5676,7448,8688,9750,10850,13461,15822,16418,17801,18494,19355,20779,22662,23811,28880,29110,32266],[4111,5677,7449,8689,9751,10851,13462,15823,16419,17802,18495,19356,20780,22663,23812,28881,29111,32267],[4112,5678,7450,8690,9752,10852,13463,15824,16420,17803,18496,19357,20781,22664,23813,28882,29112,32268],[4113,5679,7451,8691,9753,10853,13464,15825,16421,17804,18497,19358,20782,22665,23814,28883,29113,32269],[4114,5680,7452,8692,9754,10854,13465,15826,16422,17805,18498,19359,20783,22666,23815,28884,29114,32270],[4115,5681,7453,8693,9755,10855,13466,15827,16423,17806,18499,19360,20784,22667,23816,28885,29115,32271],[4116,5682,7454,8694,9756,10856,13467,15828,16424,17807,18500,19361,20785,22668,23817,28785,29116,32272],[4117,5683,7455,8695,9757,10857,13468,15829,16425,17808,18501,19362,20786,22669,23818,28786,29117,32273],[4118,5684,7456,8696,9758,10858,13469,15830,16426,17809,18502,19363,20787,22670,23819,28787,29118,32274],[4119,5685,7457,8697,9759,10859,13470,15831,16427,17810,18503,19364,20788,22671,23820,28788,29119,32275],[4120,5686,7458,8698,9760,10860,13471,15832,16428,17811,18504,19365,20789,22672,23821,28789,29120,32276],[4121,5687,7459,8699,9761,10861,13472,15833,16429,17812,18505,19366,20790,22673,23822,28790,29121,32277],[4122,5688,7460,8700,9762,10862,13473,15834,16430,17813,18506,19367,20791,22674,23823,28791,29122,32278],[4123,5689,7461,8701,9763,10863,13474,15835,16431,17814,18507,19368,20792,22675,23824,28792,29123,32279],[4124,5690,7462,8702,9764,10864,13475,15836,16432,17815,18508,19369,20793,22676,23825,28793,29124,32280],[4125,5691,7463,8703,9765,10865,13476,15837,16433,17816,18509,19370,20794,22677,23826,28794,29125,32281],[4126,5692,7464,8704,9766,10866,13477,15838,16434,17817,18510,19371,20795,22678,23827,28795,29126,32282],[4127,5693,7465,8705,9767,10867,13478,15839,16435,17818,18511,19372,20796,22679,23828,28796,29127,32283],[4128,5694,7466,8706,9768,10868,13479,15840,16436,17819,18512,19373,20797,22680,23829,28797,29128,32284],[4129,5695,7467,8707,9769,10869,13480,15841,16437,17820,18513,19374,20798,22681,23830,28798,29129,32285],[4130,5696,7468,8708,9770,10870,13481,15842,16438,17821,18514,19375,20799,22682,23831,28799,29130,32286],[4131,5697,7469,8709,9771,10871,13482,15843,16439,17822,18515,19376,20800,22683,23832,28800,29131,32287],[4132,5698,7470,8710,9772,10872,13483,15844,16440,17823,18516,19377,20801,22684,23833,28801,29132,32288],[4133,5699,7471,8711,9773,10873,13484,15845,16441,17824,18517,19378,20802,22685,23834,28802,29133,32289],[4134,5700,7472,8712,9774,10874,13485,15846,16442,17825,18518,19379,20803,22686,23835,28803,29134,32290],[4135,5701,7473,8713,9775,10875,13486,15847,16443,17826,18519,19380,20804,22687,23735,28804,29135,32291],[4136,5702,7373,8714,9776,10876,13487,15848,16444,17827,18520,19381,20805,22688,23736,28805,29136,32292],[4137,5703,7374,8715,9777,10877,13488,15849,16445,17828,18521,19382,20705,22689,23737,28806,29137,32293],[4138,5704,7375,8716,9778,10878,13489,15850,16446,17829,18522,19383,20706,22690,23738,28807,29138,32294],[4139,5705,7376,8717,9779,10879,13490,15851,16447,17830,18523,19384,20707,22691,23739,28808,29139,32295],[4140,5706,7377,8718,9780,10880,13491,15852,16448,17831,18524,19385,20708,22692,23740,28809,29140,32296],[4040,5707,7378,8719,9781,10881,13492,15853,16449,17832,18525,19386,20709,22693,23741,28810,29141,32297],[4041,5708,7379,8720,9782,10882,13493,15854,16450,17833,18526,19387,20710,22694,23742,28811,29142,32298],[4042,5709,7380,8721,9783,10883,13494,15855,16451,17834,18527,19388,20711,22695,23743,28812,29143,32299],[4043,5710,7381,8722,9784,10884,13495,15856,16452,17835,18528,19389,20712,22696,23744,28813,29144,32300],[4044,5711,7382,8723,9785,10885,13496,15756,16453,17836,18529,19390,20713,22697,23745,28814,29145,32301],[4045,5712,7383,8724,9786,10886,13497,15757,16454,17837,18530,19391,20714,22698,23746,28815,29146,32302],[4046,5713,7384,8725,9787,10887,13498,15758,16455,17838,18531,19291,20715,22699,23747,28816,29147,32303],[4047,5714,7385,8726,9788,10888,13499,15759,16456,17839,18532,19292,20716,22700,23748,28817,29148,32304],[4048,5715,7386,8727,9789,10889,13500,15760,16457,17840,18533,19293,20717,22701,23749,28818,29149,32305],[4049,5716,7387,8728,9790,10890,13501,15761,16458,17841,18534,19294,20718,22702,23750,28819,29150,32306],[4050,5717,7388,8729,9791,10891,13502,15762,16459,17842,18535,19295,20719,22703,23751,28820,29151,32307],[4051,5718,7389,8730,9792,10892,13503,15763,16460,17843,18536,19296,20720,22704,23752,28821,29152,32308],[4052,5719,7390,8731,9793,10893,13504,15764,16461,17844,18537,19297,20721,22705,23753,28822,29153,32309],[4053,5720,7391,8732,9794,10894,13505,15765,16462,17845,18538,19298,20722,22706,23754,28823,29154,32310],[84,4986,6647,8376,9661,10685,11730,14428,16738,18766,19469,20264,21676,23567,24726,29747,30062,33223],[85,4987,6648,8377,9662,10686,11731,14429,16739,18767,19470,20265,21677,23568,24727,29748,30063,33224],[86,4988,6649,8378,9663,10687,11732,14430,16740,18768,19471,20266,21678,23569,24728,29749,30064,33225],[87,4989,6650,8379,9664,10688,11733,14431,16741,18769,19472,20267,21679,23570,24729,29750,30065,33226],[88,4990,6651,8380,9665,10689,11734,14432,16742,18770,19473,20268,21680,23571,24730,29751,30066,33227],[89,4991,6652,8381,9666,10690,11735,14433,16743,18771,19474,20269,21681,23572,24731,29752,30067,33228],[90,4992,6653,8382,9667,10691,11736,14434,16744,18772,19475,20270,21682,23573,24732,29753,30068,33128],[91,4993,6654,8282,9668,10692,11737,14435,16745,18773,19476,20271,21683,23574,24733,29754,30069,33129],[92,4994,6655,8283,9669,10693,11738,14436,16746,18774,19477,20272,21684,23575,24734,29755,30070,33130],[93,4995,6656,8284,9670,10694,11739,14437,16747,18775,19478,20273,21685,23576,24735,29756,30071,33131],[94,4996,6657,8285,9671,10695,11740,14438,16748,18776,19479,20274,21686,23577,24736,29757,30072,33132],[95,4997,6658,8286,9672,10696,11741,14439,16749,18777,19480,20275,21687,23578,24737,29758,30073,33133],[96,4998,6659,8287,9673,10697,11742,14440,16750,18778,19481,20276,21688,23579,24738,29759,30074,33134],[97,4999,6660,8288,9674,10698,11743,14441,16751,18779,19482,20277,21689,23580,24739,29760,30075,33135],[98,5000,6661,8289,9675,10699,11744,14442,16752,18780,19483,20278,21690,23581,24740,29761,30076,33136],[99,5001,6662,8290,9676,10700,11745,14342,16753,18781,19484,20279,21691,23582,24741,29762,30077,33137],[100,5002,6663,8291,9677,10701,11746,14343,16754,18782,19485,20280,21692,23583,24742,29763,30078,33138],[0,5003,6664,8292,9678,10702,11747,14344,16755,18783,19486,20281,21693,23584,24743,29764,30079,33139],[1,5004,6665,8293,9679,10703,11748,14345,16756,18784,19487,20282,21694,23585,24744,29765,30080,33140],[2,5005,6565,8294,9680,10704,11749,14346,16757,18785,19488,20283,21695,23586,24644,29766,30081,33141],[3,5006,6566,8295,9681,10705,11750,14347,16758,18685,19489,20284,21696,23587,24645,29767,30082,33142],[4,5007,6567,8296,9682,10605,11751,14348,16759,18686,19490,20285,21697,23588,24646,29768,30083,33143],[5,5008,6568,8297,9683,10606,11752,14349,16760,18687,19491,20286,21698,23589,24647,29769,30084,33144],[6,5009,6569,8298,9684,10607,11753,14350,16761,18688,19492,20287,21699,23590,24648,29770,30085,33145],[7,5010,6570,8299,9685,10608,11754,14351,16762,18689,19392,20288,21700,23591,24649,29771,30086,33146],[8,5011,6571,8300,9686,10609,11755,14352,16763,18690,19393,20289,21701,23592,24650,29772,30087,33147],[9,5012,6572,8301,9687,10610,11756,14353,16764,18691,19394,20290,21702,23593,24651,29773,30088,33148],[10,5013,6573,8302,9688,10611,11757,14354,16765,18692,19395,20291,21703,23594,24652,29774,30089,33149],[11,5014,6574,8303,9689,10612,11758,14355,16665,18693,19396,20292,21704,23595,24653,29775,30090,33150],[12,5015,6575,8304,9690,10613,11759,14356,16666,18694,19397,20293,21705,23596,24654,29776,30091,33151],[13,5016,6576,8305,9691,10614,11760,14357,16667,18695,19398,20294,21706,23597,24655,29777,30092,33152],[14,5017,6577,8306,9692,10615,11761,14358,16668,18696,19399,20295,21707,23598,24656,29778,30093,33153],[15,5018,6578,8307,9693,10616,11762,14359,16669,18697,19400,20296,21708,23599,24657,29779,30094,33154],[16,5019,6579,8308,9694,10617,11763,14360,16670,18698,19401,20297,21709,23600,24658,29780,30095,33155],[17,5020,6580,8309,9695,10618,11764,14361,16671,18699,19402,20298,21710,23601,24659,29781,30096,33156],[18,5021,6581,8310,9595,10619,11765,14362,16672,18700,19403,20299,21711,23602,24660,29782,30097,33157],[19,5022,6582,8311,9596,10620,11766,14363,16673,18701,19404,20300,21712,23603,24661,29783,29997,33158],[20,5023,6583,8312,9597,10621,11767,14364,16674,18702,19405,20200,21713,23604,24662,29784,29998,33159],[21,5024,6584,8313,9598,10622,11768,14365,16675,18703,19406,20201,21714,23605,24663,29785,29999,33160],[22,5025,6585,8314,9599,10623,11769,14366,16676,18704,19407,20202,21614,23606,24664,29786,30000,33161],[23,5026,6586,8315,9600,10624,11770,14367,16677,18705,19408,20203,21615,23607,24665,29787,30001,33162],[24,5027,6587,8316,9601,10625,11771,14368,16678,18706,19409,20204,21616,23608,24666,29788,30002,33163],[25,5028,6588,8317,9602,10626,11772,14369,16679,18707,19410,20205,21617,23609,24667,29789,30003,33164],[26,5029,6589,8318,9603,10627,11773,14370,16680,18708,19411,20206,21618,23610,24668,29790,30004,33165],[27,5030,6590,8319,9604,10628,11774,14371,16681,18709,19412,20207,21619,23611,24669,29791,30005,33166],[28,5031,6591,8320,9605,10629,11775,14372,16682,18710,19413,20208,21620,23612,24670,29792,30006,33167],[29,5032,6592,8321,9606,10630,11776,14373,16683,18711,19414,20209,21621,23613,24671,29793,30007,33168],[30,5033,6593,8322,9607,10631,11777,14374,16684,18712,19415,20210,21622,23614,24672,29794,30008,33169],[31,5034,6594,8323,9608,10632,11778,14375,16685,18713,19416,20211,21623,23615,24673,29694,30009,33170],[32,5035,6595,8324,9609,10633,11779,14376,16686,18714,19417,20212,21624,23616,24674,29695,30010,33171],[33,5036,6596,8325,9610,10634,11780,14377,16687,18715,19418,20213,21625,23617,24675,29696,30011,33172],[34,5037,6597,8326,9611,10635,11781,14378,16688,18716,19419,20214,21626,23618,24676,29697,30012,33173],[35,5038,6598,8327,9612,10636,11782,14379,16689,18717,19420,20215,21627,23619,24677,29698,30013,33174],[36,5039,6599,8328,9613,10637,11783,14380,16690,18718,19421,20216,21628,23620,24678,29699,30014,33175],[37,5040,6600,8329,9614,10638,11784,14381,16691,18719,19422,20217,21629,23621,24679,29700,30015,33176],[38,5041,6601,8330,9615,10639,11785,14382,16692,18720,19423,20218,21630,23622,24680,29701,30016,33177],[39,5042,6602,8331,9616,10640,11786,14383,16693,18721,19424,20219,21631,23623,24681,29702,30017,33178],[40,5043,6603,8332,9617,10641,11787,14384,16694,18722,19425,20220,21632,23624,24682,29703,30018,33179],[41,5044,6604,8333,9618,10642,11788,14385,16695,18723,19426,20221,21633,23625,24683,29704,30019,33180],[42,5045,6605,8334,9619,10643,11789,14386,16696,18724,19427,20222,21634,23626,24684,29705,30020,33181],[43,5046,6606,8335,9620,10644,11790,14387,16697,18725,19428,20223,21635,23627,24685,29706,30021,33182],[44,5047,6607,8336,9621,10645,11791,14388,16698,18726,19429,20224,21636,23628,24686,29707,30022,33183],[45,5048,6608,8337,9622,10646,11792,14389,16699,18727,19430,20225,21637,23629,24687,29708,30023,33184],[46,5049,6609,8338,9623,10647,11793,14390,16700,18728,19431,20226,21638,23630,24688,29709,30024,33185],[47,4949,6610,8339,9624,10648,11794,14391,16701,18729,19432,20227,21639,23631,24689,29710,30025,33186],[48,4950,6611,8340,9625,10649,11795,14392,16702,18730,19433,20228,21640,23632,24690,29711,30026,33187],[49,4951,6612,8341,9626,10650,11796,14393,16703,18731,19434,20229,21641,23633,24691,29712,30027,33188],[50,4952,6613,8342,9627,10651,11797,14394,16704,18732,19435,20230,21642,23533,24692,29713,30028,33189],[51,4953,6614,8343,9628,10652,11798,14395,16705,18733,19436,20231,21643,23534,24693,29714,30029,33190],[52,4954,6615,8344,9629,10653,11799,14396,16706,18734,19437,20232,21644,23535,24694,29715,30030,33191],[53,4955,6616,8345,9630,10654,11800,14397,16707,18735,19438,20233,21645,23536,24695,29716,30031,33192],[54,4956,6617,8346,9631,10655,11801,14398,16708,18736,19439,20234,21646,23537,24696,29717,30032,33193],[55,4957,6618,8347,9632,10656,11802,14399,16709,18737,19440,20235,21647,23538,24697,29718,30033,33194],[56,4958,6619,8348,9633,10657,11803,14400,16710,18738,19441,20236,21648,23539,24698,29719,30034,33195],[57,4959,6620,8349,9634,10658,11804,14401,16711,18739,19442,20237,21649,23540,24699,29720,30035,33196],[58,4960,6621,8350,9635,10659,11805,14402,16712,18740,19443,20238,21650,23541,24700,29721,30036,33197],[59,4961,6622,8351,9636,10660,11806,14403,16713,18741,19444,20239,21651,23542,24701,29722,30037,33198],[60,4962,6623,8352,9637,10661,11807,14404,16714,18742,19445,20240,21652,23543,24702,29723,30038,33199],[61,4963,6624,8353,9638,10662,11808,14405,16715,18743,19446,20241,21653,23544,24703,29724,30039,33200],[62,4964,6625,8354,9639,10663,11809,14406,16716,18744,19447,20242,21654,23545,24704,29725,30040,33201],[63,4965,6626,8355,9640,10664,11810,14407,16717,18745,19448,20243,21655,23546,24705,29726,30041,33202],[64,4966,6627,8356,9641,10665,11811,14408,16718,18746,19449,20244,21656,23547,24706,29727,30042,33203],[65,4967,6628,8357,9642,10666,11812,14409,16719,18747,19450,20245,21657,23548,24707,29728,30043,33204],[66,4968,6629,8358,9643,10667,11813,14410,16720,18748,19451,20246,21658,23549,24708,29729,30044,33205],[67,4969,6630,8359,9644,10668,11814,14411,16721,18749,19452,20247,21659,23550,24709,29730,30045,33206],[68,4970,6631,8360,9645,10669,11815,14412,16722,18750,19453,20248,21660,23551,24710,29731,30046,33207],[69,4971,6632,8361,9646,10670,11816,14413,16723,18751,19454,20249,21661,23552,24711,29732,30047,33208],[70,4972,6633,8362,9647,10671,11716,14414,16724,18752,19455,20250,21662,23553,24712,29733,30048,33209],[71,4973,6634,8363,9648,10672,11717,14415,16725,18753,19456,20251,21663,23554,24713,29734,30049,33210],[72,4974,6635,8364,9649,10673,11718,14416,16726,18754,19457,20252,21664,23555,24714,29735,30050,33211],[73,4975,6636,8365,9650,10674,11719,14417,16727,18755,19458,20253,21665,23556,24715,29736,30051,33212],[74,4976,6637,8366,9651,10675,11720,14418,16728,18756,19459,20254,21666,23557,24716,29737,30052,33213],[75,4977,6638,8367,9652,10676,11721,14419,16729,18757,19460,20255,21667,23558,24717,29738,30053,33214],[76,4978,6639,8368,9653,10677,11722,14420,16730,18758,19461,20256,21668,23559,24718,29739,30054,33215],[77,4979,6640,8369,9654,10678,11723,14421,16731,18759,19462,20257,21669,23560,24719,29740,30055,33216],[78,4980,6641,8370,9655,10679,11724,14422,16732,18760,19463,20258,21670,23561,24720,29741,30056,33217],[79,4981,6642,8371,9656,10680,11725,14423,16733,18761,19464,20259,21671,23562,24721,29742,30057,33218],[80,4982,6643,8372,9657,10681,11726,14424,16734,18762,19465,20260,21672,23563,24722,29743,30058,33219],[81,4983,6644,8373,9658,10682,11727,14425,16735,18763,19466,20261,21673,23564,24723,29744,30059,33220],[82,4984,6645,8374,9659,10683,11728,14426,16736,18764,19467,20262,21674,23565,24724,29745,30060,33221],[83,4985,6646,8375,9660,10684,11729,14427,16737,18765,19468,20263,21675,23566,24725,29746,30061,33222],[353,921,5918,7573,9259,10589,11575,12666,15350,19686,20399,21128,22528,24528,25596,30670,30969,34135],[354,922,5919,7574,9260,10590,11576,12667,15351,19687,20400,21129,22529,24529,25597,30671,30970,34136],[355,923,5920,7474,9261,10591,11577,12668,15251,19688,20401,21130,22530,24530,25598,30672,30971,34137],[356,924,5921,7475,9262,10592,11578,12669,15252,19689,20301,21131,22531,24531,25599,30673,30972,34037],[357,925,5922,7476,9263,10593,11579,12670,15253,19690,20302,21132,22532,24532,25600,30674,30973,34038],[358,926,5923,7477,9264,10594,11580,12671,15254,19691,20303,21133,22533,24533,25601,30675,30974,34039],[359,927,5924,7478,9265,10595,11581,12672,15255,19692,20304,21134,22534,24534,25602,30676,30975,34040],[360,928,5925,7479,9266,10596,11582,12673,15256,19693,20305,21135,22535,24535,25603,30677,30976,34041],[361,929,5926,7480,9267,10597,11583,12674,15257,19694,20306,21136,22536,24536,25604,30678,30977,34042],[362,930,5927,7481,9268,10598,11584,12675,15258,19594,20307,21137,22537,24537,25605,30679,30978,34043],[363,931,5928,7482,9269,10599,11585,12676,15259,19595,20308,21138,22538,24538,25606,30680,30979,34044],[364,932,5929,7483,9270,10600,11586,12677,15260,19596,20309,21139,22539,24539,25607,30681,30980,34045],[365,933,5930,7484,9271,10601,11587,12678,15261,19597,20310,21140,22540,24540,25608,30682,30981,34046],[366,934,5931,7485,9272,10602,11588,12679,15262,19598,20311,21141,22541,24541,25609,30683,30982,34047],[367,935,5932,7486,9273,10603,11589,12680,15263,19599,20312,21142,22542,24542,25610,30684,30983,34048],[368,936,5933,7487,9274,10604,11590,12681,15264,19600,20313,21143,22543,24442,25611,30685,30984,34049],[369,937,5934,7488,9275,10504,11591,12682,15265,19601,20314,21144,22544,24443,25612,30686,30985,34050],[370,938,5935,7489,9276,10505,11592,12683,15266,19602,20315,21145,22545,24444,25613,30687,30986,34051],[371,939,5936,7490,9277,10506,11593,12684,15267,19603,20316,21146,22546,24445,25614,30688,30987,34052],[372,940,5937,7491,9278,10507,11594,12685,15268,19604,20317,21147,22547,24446,25615,30689,30988,34053],[373,941,5938,7492,9279,10508,11595,12686,15269,19605,20318,21148,22548,24447,25616,30690,30989,34054],[374,942,5939,7493,9280,10509,11596,12687,15270,19606,20319,21149,22549,24448,25617,30691,30990,34055],[375,943,5940,7494,9281,10510,11597,12688,15271,19607,20320,21150,22550,24449,25618,30692,30991,34056],[376,944,5941,7495,9282,10511,11598,12689,15272,19608,20321,21151,22551,24450,25619,30693,30992,34057],[377,945,5942,7496,9283,10512,11599,12690,15273,19609,20322,21152,22552,24451,25620,30694,30993,34058],[378,946,5943,7497,9284,10513,11600,12691,15274,19610,20323,21153,22553,24452,25621,30695,30994,34059],[379,947,5944,7498,9285,10514,11601,12692,15275,19611,20324,21154,22554,24453,25622,30696,30995,34060],[380,948,5945,7499,9286,10515,11602,12693,15276,19612,20325,21155,22555,24454,25623,30697,30996,34061],[381,949,5946,7500,9287,10516,11603,12694,15277,19613,20326,21156,22556,24455,25624,30698,30997,34062],[382,950,5947,7501,9288,10517,11604,12695,15278,19614,20327,21157,22557,24456,25625,30699,30998,34063],[383,951,5948,7502,9289,10518,11605,12696,15279,19615,20328,21158,22558,24457,25626,30700,30999,34064],[384,952,5949,7503,9290,10519,11606,12697,15280,19616,20329,21159,22559,24458,25627,30701,31000,34065],[385,953,5950,7504,9291,10520,11607,12698,15281,19617,20330,21160,22560,24459,25628,30702,31001,34066],[386,954,5951,7505,9191,10521,11608,12699,15282,19618,20331,21161,22561,24460,25629,30703,31002,34067],[387,955,5952,7506,9192,10522,11609,12700,15283,19619,20332,21162,22562,24461,25630,30603,31003,34068],[388,956,5953,7507,9193,10523,11610,12701,15284,19620,20333,21163,22563,24462,25631,30604,31004,34069],[389,957,5954,7508,9194,10524,11611,12702,15285,19621,20334,21164,22564,24463,25632,30605,31005,34070],[390,958,5955,7509,9195,10525,11612,12703,15286,19622,20335,21165,22565,24464,25633,30606,31006,34071],[391,959,5956,7510,9196,10526,11613,12704,15287,19623,20336,21166,22566,24465,25634,30607,30906,34072],[392,960,5957,7511,9197,10527,11614,12705,15288,19624,20337,21167,22567,24466,25635,30608,30907,34073],[393,961,5958,7512,9198,10528,11514,12706,15289,19625,20338,21168,22568,24467,25636,30609,30908,34074],[394,962,5858,7513,9199,10529,11515,12707,15290,19626,20339,21169,22569,24468,25637,30610,30909,34075],[395,963,5859,7514,9200,10530,11516,12708,15291,19627,20340,21170,22570,24469,25638,30611,30910,34076],[396,964,5860,7515,9201,10531,11517,12709,15292,19628,20341,21171,22571,24470,25639,30612,30911,34077],[397,965,5861,7516,9202,10532,11518,12710,15293,19629,20342,21172,22572,24471,25640,30613,30912,34078],[398,966,5862,7517,9203,10533,11519,12711,15294,19630,20343,21173,22573,24472,25641,30614,30913,34079],[399,967,5863,7518,9204,10534,11520,12712,15295,19631,20344,21174,22574,24473,25642,30615,30914,34080],[400,968,5864,7519,9205,10535,11521,12713,15296,19632,20345,21175,22575,24474,25643,30616,30915,34081],[401,969,5865,7520,9206,10536,11522,12714,15297,19633,20346,21176,22576,24475,25644,30617,30916,34082],[402,970,5866,7521,9207,10537,11523,12715,15298,19634,20347,21177,22577,24476,25645,30618,30917,34083],[403,971,5867,7522,9208,10538,11524,12716,15299,19635,20348,21178,22578,24477,25646,30619,30918,34084],[303,972,5868,7523,9209,10539,11525,12717,15300,19636,20349,21179,22579,24478,25647,30620,30919,34085],[304,973,5869,7524,9210,10540,11526,12718,15301,19637,20350,21180,22580,24479,25648,30621,30920,34086],[305,974,5870,7525,9211,10541,11527,12719,15302,19638,20351,21181,22581,24480,25649,30622,30921,34087],[306,975,5871,7526,9212,10542,11528,12720,15303,19639,20352,21182,22582,24481,25650,30623,30922,34088],[307,976,5872,7527,9213,10543,11529,12721,15304,19640,20353,21183,22583,24482,25651,30624,30923,34089],[308,977,5873,7528,9214,10544,11530,12722,15305,19641,20354,21184,22584,24483,25652,30625,30924,34090],[309,978,5874,7529,9215,10545,11531,12723,15306,19642,20355,21185,22585,24484,25653,30626,30925,34091],[310,979,5875,7530,9216,10546,11532,12724,15307,19643,20356,21186,22586,24485,25553,30627,30926,34092],[311,980,5876,7531,9217,10547,11533,12725,15308,19644,20357,21187,22587,24486,25554,30628,30927,34093],[312,981,5877,7532,9218,10548,11534,12625,15309,19645,20358,21188,22588,24487,25555,30629,30928,34094],[313,982,5878,7533,9219,10549,11535,12626,15310,19646,20359,21189,22589,24488,25556,30630,30929,34095],[314,983,5879,7534,9220,10550,11536,12627,15311,19647,20360,21190,22590,24489,25557,30631,30930,34096],[315,984,5880,7535,9221,10551,11537,12628,15312,19648,20361,21191,22591,24490,25558,30632,30931,34097],[316,985,5881,7536,9222,10552,11538,12629,15313,19649,20362,21192,22592,24491,25559,30633,30932,34098],[317,986,5882,7537,9223,10553,11539,12630,15314,19650,20363,21193,22593,24492,25560,30634,30933,34099],[318,987,5883,7538,9224,10554,11540,12631,15315,19651,20364,21194,22594,24493,25561,30635,30934,34100],[319,988,5884,7539,9225,10555,11541,12632,15316,19652,20365,21195,22595,24494,25562,30636,30935,34101],[320,989,5885,7540,9226,10556,11542,12633,15317,19653,20366,21196,22596,24495,25563,30637,30936,34102],[321,990,5886,7541,9227,10557,11543,12634,15318,19654,20367,21197,22597,24496,25564,30638,30937,34103],[322,991,5887,7542,9228,10558,11544,12635,15319,19655,20368,21198,22598,24497,25565,30639,30938,34104],[323,992,5888,7543,9229,10559,11545,12636,15320,19656,20369,21199,22599,24498,25566,30640,30939,34105],[324,993,5889,7544,9230,10560,11546,12637,15321,19657,20370,21200,22600,24499,25567,30641,30940,34106],[325,994,5890,7545,9231,10561,11547,12638,15322,19658,20371,21201,22601,24500,25568,30642,30941,34107],[326,995,5891,7546,9232,10562,11548,12639,15323,19659,20372,21202,22602,24501,25569,30643,30942,34108],[327,996,5892,7547,9233,10563,11549,12640,15324,19660,20373,21203,22603,24502,25570,30644,30943,34109],[328,997,5893,7548,9234,10564,11550,12641,15325,19661,20374,21204,22604,24503,25571,30645,30944,34110],[329,998,5894,7549,9235,10565,11551,12642,15326,19662,20375,21205,22605,24504,25572,30646,30945,34111],[330,999,5895,7550,9236,10566,11552,12643,15327,19663,20376,21206,22606,24505,25573,30647,30946,34112],[331,1000,5896,7551,9237,10567,11553,12644,15328,19664,20377,21207,22607,24506,25574,30648,30947,34113],[332,1001,5897,7552,9238,10568,11554,12645,15329,19665,20378,21208,22608,24507,25575,30649,30948,34114],[333,1002,5898,7553,9239,10569,11555,12646,15330,19666,20379,21209,22609,24508,25576,30650,30949,34115],[334,1003,5899,7554,9240,10570,11556,12647,15331,19667,20380,21109,22610,24509,25577,30651,30950,34116],[335,1004,5900,7555,9241,10571,11557,12648,15332,19668,20381,21110,22611,24510,25578,30652,30951,34117],[336,1005,5901,7556,9242,10572,11558,12649,15333,19669,20382,21111,22612,24511,25579,30653,30952,34118],[337,1006,5902,7557,9243,10573,11559,12650,15334,19670,20383,21112,22613,24512,25580,30654,30953,34119],[338,1007,5903,7558,9244,10574,11560,12651,15335,19671,20384,21113,22614,24513,25581,30655,30954,34120],[339,1008,5904,7559,9245,10575,11561,12652,15336,19672,20385,21114,22615,24514,25582,30656,30955,34121],[340,1009,5905,7560,9246,10576,11562,12653,15337,19673,20386,21115,22616,24515,25583,30657,30956,34122],[341,909,5906,7561,9247,10577,11563,12654,15338,19674,20387,21116,22617,24516,25584,30658,30957,34123],[342,910,5907,7562,9248,10578,11564,12655,15339,19675,20388,21117,22618,24517,25585,30659,30958,34124],[343,911,5908,7563,9249,10579,11565,12656,15340,19676,20389,21118,22619,24518,25586,30660,30959,34125],[344,912,5909,7564,9250,10580,11566,12657,15341,19677,20390,21119,22620,24519,25587,30661,30960,34126],[345,913,5910,7565,9251,10581,11567,12658,15342,19678,20391,21120,22621,24520,25588,30662,30961,34127],[346,914,5911,7566,9252,10582,11568,12659,15343,19679,20392,21121,22622,24521,25589,30663,30962,34128],[347,915,5912,7567,9253,10583,11569,12660,15344,19680,20393,21122,22623,24522,25590,30664,30963,34129],[348,916,5913,7568,9254,10584,11570,12661,15345,19681,20394,21123,22523,24523,25591,30665,30964,34130],[349,917,5914,7569,9255,10585,11571,12662,15346,19682,20395,21124,22524,24524,25592,30666,30965,34131],[350,918,5915,7570,9256,10586,11572,12663,15347,19683,20396,21125,22525,24525,25593,30667,30966,34132],[351,919,5916,7571,9257,10587,11573,12664,15348,19684,20397,21126,22526,24526,25594,30668,30967,34133],[352,920,5917,7572,9258,10588,11574,12665,15349,19685,20398,21127,22527,24527,25595,30669,30968,34134],[1224,1859,6850,8398,10142,11416,12465,13602,16171,17719,20505,21228,22093,23481,25388,26466,31593,31876],[1225,1860,6851,8399,10143,11417,12466,13603,16172,17720,20506,21229,22094,23482,25389,26467,31594,31877],[1226,1861,6852,8400,10144,11418,12467,13604,16173,17721,20507,21230,22095,23483,25390,26468,31595,31878],[1227,1862,6853,8401,10145,11419,12468,13605,16174,17722,20508,21231,22096,23484,25391,26469,31596,31879],[1228,1863,6854,8402,10146,11420,12469,13606,16175,17723,20509,21232,22097,23485,25392,26470,31597,31880],[1229,1864,6855,8403,10147,11421,12470,13607,16176,17724,20510,21233,22098,23486,25393,26471,31598,31881],[1230,1865,6856,8404,10148,11422,12471,13608,16177,17725,20511,21234,22099,23487,25394,26472,31599,31882],[1231,1866,6857,8405,10149,11423,12472,13609,16178,17726,20512,21235,22100,23488,25395,26473,31600,31883],[1232,1867,6858,8406,10150,11424,12473,13610,16179,17727,20513,21236,22101,23489,25396,26474,31601,31884],[1233,1868,6859,8407,10151,11425,12474,13611,16180,17728,20514,21237,22102,23490,25397,26475,31602,31885],[1234,1869,6860,8408,10152,11426,12475,13612,16181,17729,20515,21238,22103,23491,25398,26476,31603,31886],[1235,1870,6861,8409,10153,11427,12476,13613,16182,17730,20516,21239,22104,23492,25399,26477,31604,31887],[1236,1871,6862,8410,10154,11428,12477,13614,16183,17731,20517,21240,22105,23493,25400,26478,31605,31888],[1237,1872,6863,8411,10155,11429,12478,13615,16184,17732,20518,21241,22106,23494,25401,26479,31606,31889],[1238,1873,6864,8412,10156,11430,12479,13616,16185,17733,20519,21242,22107,23495,25402,26480,31607,31890],[1239,1874,6865,8413,10157,11431,12480,13617,16186,17734,20520,21243,22108,23496,25403,26481,31608,31891],[1240,1875,6866,8414,10158,11432,12481,13618,16187,17735,20521,21244,22109,23497,25404,26482,31609,31892],[1241,1876,6867,8415,10159,11433,12482,13619,16188,17736,20522,21245,22110,23498,25405,26483,31610,31893],[1242,1877,6767,8416,10160,11434,12483,13620,16189,17737,20523,21246,22111,23499,25406,26484,31611,31894],[1243,1878,6768,8417,10161,11435,12484,13621,16190,17738,20524,21247,22112,23500,25407,26485,31612,31895],[1244,1879,6769,8418,10162,11436,12485,13622,16191,17739,20525,21248,22113,23501,25408,26486,31512,31896],[1245,1880,6770,8419,10163,11437,12486,13623,16192,17740,20526,21249,22114,23502,25409,26487,31513,31897],[1246,1881,6771,8420,10164,11438,12487,13624,16193,17741,20527,21250,22115,23503,25410,26488,31514,31898],[1247,1882,6772,8421,10165,11439,12488,13625,16194,17742,20528,21251,22116,23504,25411,26489,31515,31899],[1248,1883,6773,8422,10166,11440,12489,13626,16195,17743,20529,21252,22117,23505,25412,26490,31516,31900],[1249,1884,6774,8423,10167,11441,12490,13627,16196,17744,20530,21253,22118,23506,25413,26491,31517,31901],[1250,1885,6775,8424,10168,11442,12491,13628,16197,17745,20531,21254,22018,23507,25414,26492,31518,31902],[1251,1886,6776,8425,10169,11443,12492,13629,16198,17746,20532,21255,22019,23508,25415,26493,31519,31903],[1252,1887,6777,8426,10170,11444,12493,13630,16199,17747,20533,21256,22020,23509,25416,26494,31520,31904],[1253,1888,6778,8427,10171,11445,12494,13631,16200,17748,20534,21257,22021,23510,25417,26495,31521,31905],[1254,1889,6779,8428,10172,11446,12495,13632,16201,17749,20535,21258,22022,23511,25418,26496,31522,31906],[1255,1890,6780,8429,10173,11447,12496,13633,16202,17750,20536,21259,22023,23512,25419,26497,31523,31907],[1256,1891,6781,8430,10174,11448,12497,13634,16203,17751,20537,21260,22024,23513,25420,26498,31524,31908],[1257,1892,6782,8431,10175,11449,12498,13534,16204,17752,20538,21261,22025,23514,25421,26499,31525,31909],[1258,1893,6783,8432,10176,11450,12499,13535,16205,17753,20539,21262,22026,23515,25422,26500,31526,31910],[1259,1894,6784,8433,10177,11451,12500,13536,16206,17754,20540,21263,22027,23516,25423,26501,31527,31911],[1260,1895,6785,8434,10178,11452,12501,13537,16207,17755,20541,21264,22028,23517,25424,26502,31528,31912],[1261,1896,6786,8435,10179,11453,12502,13538,16208,17756,20542,21265,22029,23518,25425,26503,31529,31913],[1262,1897,6787,8436,10180,11454,12503,13539,16209,17757,20543,21266,22030,23519,25426,26504,31530,31914],[1263,1898,6788,8437,10181,11455,12504,13540,16210,17758,20544,21267,22031,23520,25427,26505,31531,31915],[1264,1899,6789,8438,10182,11456,12505,13541,16211,17759,20545,21268,22032,23521,25428,26506,31532,31815],[1265,1900,6790,8439,10183,11457,12506,13542,16212,17760,20546,21269,22033,23522,25429,26507,31533,31816],[1266,1901,6791,8440,10184,11458,12507,13543,16213,17761,20547,21270,22034,23523,25430,26508,31534,31817],[1267,1902,6792,8441,10185,11459,12508,13544,16214,17762,20548,21271,22035,23524,25431,26509,31535,31818],[1268,1903,6793,8442,10186,11460,12509,13545,16215,17763,20549,21272,22036,23525,25432,26510,31536,31819],[1269,1904,6794,8443,10187,11461,12510,13546,16216,17764,20550,21273,22037,23526,25433,26511,31537,31820],[1270,1905,6795,8444,10188,11462,12511,13547,16217,17765,20551,21274,22038,23527,25434,26512,31538,31821],[1271,1906,6796,8445,10189,11463,12512,13548,16218,17766,20552,21275,22039,23528,25435,26513,31539,31822],[1272,1907,6797,8446,10190,11464,12513,13549,16219,17767,20553,21276,22040,23529,25436,26514,31540,31823],[1273,1908,6798,8447,10191,11465,12514,13550,16220,17768,20554,21277,22041,23530,25437,26515,31541,31824],[1274,1909,6799,8448,10192,11466,12515,13551,16221,17769,20555,21278,22042,23531,25438,26516,31542,31825],[1275,1910,6800,8449,10193,11467,12516,13552,16222,17770,20556,21279,22043,23532,25439,26517,31543,31826],[1276,1911,6801,8450,10194,11468,12517,13553,16223,17771,20557,21280,22044,23432,25440,26518,31544,31827],[1277,1912,6802,8451,10195,11469,12518,13554,16224,17772,20558,21281,22045,23433,25441,26519,31545,31828],[1278,1913,6803,8452,10196,11470,12519,13555,16225,17773,20559,21282,22046,23434,25442,26520,31546,31829],[1279,1914,6804,8453,10197,11471,12520,13556,16226,17774,20560,21283,22047,23435,25443,26521,31547,31830],[1280,1915,6805,8454,10198,11472,12521,13557,16227,17775,20561,21284,22048,23436,25444,26522,31548,31831],[1281,1916,6806,8455,10199,11473,12522,13558,16228,17675,20562,21285,22049,23437,25445,26523,31549,31832],[1282,1917,6807,8456,10200,11474,12523,13559,16229,17676,20563,21286,22050,23438,25446,26524,31550,31833],[1283,1918,6808,8457,10100,11475,12423,13560,16230,17677,20564,21287,22051,23439,25447,26525,31551,31834],[1284,1818,6809,8458,10101,11476,12424,13561,16231,17678,20565,21288,22052,23440,25448,26526,31552,31835],[1285,1819,6810,8459,10102,11477,12425,13562,16232,17679,20566,21289,22053,23441,25449,26527,31553,31836],[1286,1820,6811,8460,10103,11478,12426,13563,16233,17680,20567,21290,22054,23442,25450,26528,31554,31837],[1287,1821,6812,8461,10104,11479,12427,13564,16234,17681,20568,21291,22055,23443,25451,26529,31555,31838],[1288,1822,6813,8462,10105,11480,12428,13565,16235,17682,20569,21292,22056,23444,25351,26530,31556,31839],[1289,1823,6814,8463,10106,11481,12429,13566,16236,17683,20570,21293,22057,23445,25352,26531,31557,31840],[1290,1824,6815,8464,10107,11482,12430,13567,16237,17684,20571,21294,22058,23446,25353,26532,31558,31841],[1291,1825,6816,8465,10108,11483,12431,13568,16238,17685,20572,21295,22059,23447,25354,26533,31559,31842],[1292,1826,6817,8466,10109,11484,12432,13569,16239,17686,20573,21296,22060,23448,25355,26534,31560,31843],[1293,1827,6818,8467,10110,11485,12433,13570,16240,17687,20574,21297,22061,23449,25356,26535,31561,31844],[1294,1828,6819,8468,10111,11486,12434,13571,16241,17688,20575,21298,22062,23450,25357,26536,31562,31845],[1295,1829,6820,8469,10112,11487,12435,13572,16242,17689,20576,21299,22063,23451,25358,26537,31563,31846],[1296,1830,6821,8470,10113,11488,12436,13573,16243,17690,20577,21300,22064,23452,25359,26538,31564,31847],[1297,1831,6822,8471,10114,11489,12437,13574,16244,17691,20578,21301,22065,23453,25360,26539,31565,31848],[1298,1832,6823,8472,10115,11490,12438,13575,16245,17692,20579,21302,22066,23454,25361,26540,31566,31849],[1299,1833,6824,8473,10116,11491,12439,13576,16246,17693,20580,21303,22067,23455,25362,26541,31567,31850],[1300,1834,6825,8474,10117,11492,12440,13577,16247,17694,20581,21304,22068,23456,25363,26542,31568,31851],[1301,1835,6826,8475,10118,11493,12441,13578,16248,17695,20582,21305,22069,23457,25364,26543,31569,31852],[1302,1836,6827,8476,10119,11494,12442,13579,16249,17696,20583,21306,22070,23458,25365,26544,31570,31853],[1303,1837,6828,8477,10120,11495,12443,13580,16250,17697,20584,21307,22071,23459,25366,26545,31571,31854],[1304,1838,6829,8478,10121,11496,12444,13581,16251,17698,20585,21308,22072,23460,25367,26546,31572,31855],[1305,1839,6830,8479,10122,11497,12445,13582,16252,17699,20586,21309,22073,23461,25368,26547,31573,31856],[1306,1840,6831,8480,10123,11498,12446,13583,16253,17700,20587,21310,22074,23462,25369,26548,31574,31857],[1307,1841,6832,8481,10124,11499,12447,13584,16254,17701,20588,21210,22075,23463,25370,26549,31575,31858],[1308,1842,6833,8482,10125,11500,12448,13585,16255,17702,20589,21211,22076,23464,25371,26550,31576,31859],[1309,1843,6834,8483,10126,11501,12449,13586,16256,17703,20590,21212,22077,23465,25372,26551,31577,31860],[1310,1844,6835,8383,10127,11502,12450,13587,16257,17704,20591,21213,22078,23466,25373,26552,31578,31861],[1311,1845,6836,8384,10128,11503,12451,13588,16258,17705,20592,21214,22079,23467,25374,26553,31579,31862],[1312,1846,6837,8385,10129,11504,12452,13589,16259,17706,20593,21215,22080,23468,25375,26554,31580,31863],[1212,1847,6838,8386,10130,11505,12453,13590,16260,17707,20594,21216,22081,23469,25376,26555,31581,31864],[1213,1848,6839,8387,10131,11506,12454,13591,16160,17708,20595,21217,22082,23470,25377,26556,31582,31865],[1214,1849,6840,8388,10132,11507,12455,13592,16161,17709,20596,21218,22083,23471,25378,26557,31583,31866],[1215,1850,6841,8389,10133,11508,12456,13593,16162,17710,20597,21219,22084,23472,25379,26558,31584,31867],[1216,1851,6842,8390,10134,11509,12457,13594,16163,17711,20598,21220,22085,23473,25380,26559,31585,31868],[1217,1852,6843,8391,10135,11510,12458,13595,16164,17712,20599,21221,22086,23474,25381,26560,31586,31869],[1218,1853,6844,8392,10136,11511,12459,13596,16165,17713,20600,21222,22087,23475,25382,26561,31587,31870],[1219,1854,6845,8393,10137,11512,12460,13597,16166,17714,20601,21223,22088,23476,25383,26562,31588,31871],[1220,1855,6846,8394,10138,11513,12461,13598,16167,17715,20602,21224,22089,23477,25384,26462,31589,31872],[1221,1856,6847,8395,10139,11413,12462,13599,16168,17716,20603,21225,22090,23478,25385,26463,31590,31873],[1222,1857,6848,8396,10140,11414,12463,13600,16169,17717,20503,21226,22091,23479,25386,26464,31591,31874],[1223,1858,6849,8397,10141,11415,12464,13601,16170,17718,20504,21227,22092,23480,25387,26465,31592,31875],[1873,3406,7390,9978,11682,12065,13071,14193,16857,18324,21160,21902,23621,24134,26015,27997,32150,33346],[1874,3407,7391,9979,11683,12066,13072,14194,16858,18325,21161,21903,23622,24135,26016,27998,32151,33347],[1875,3408,7392,9980,11684,12067,13073,14195,16859,18326,21162,21904,23623,24136,26017,27999,32152,33348],[1876,3409,7393,9981,11685,12068,13074,14196,16860,18327,21163,21905,23624,24137,26018,28000,32153,33349],[1877,3410,7394,9982,11686,12069,13075,14197,16861,18328,21164,21906,23625,24138,26019,28001,32154,33350],[1878,3411,7395,9983,11687,12070,13076,14198,16862,18329,21165,21907,23626,24038,26020,28002,32155,33351],[1879,3412,7396,9984,11688,12071,13077,14199,16863,18330,21166,21908,23627,24039,26021,28003,32156,33352],[1880,3413,7397,9985,11689,12072,13078,14200,16864,18331,21167,21909,23628,24040,26022,28004,32157,33353],[1881,3414,7398,9986,11690,12073,13079,14201,16865,18332,21168,21910,23629,24041,26023,28005,32158,33354],[1882,3415,7399,9987,11691,12074,13080,14202,16866,18333,21169,21911,23630,24042,26024,28006,32159,33355],[1883,3416,7400,9988,11692,12075,13081,14203,16766,18334,21170,21912,23631,24043,26025,28007,32160,33356],[1884,3417,7401,9989,11693,12076,13082,14204,16767,18335,21171,21913,23632,24044,26026,28008,32161,33357],[1885,3418,7402,9990,11694,12077,13083,14205,16768,18336,21172,21914,23633,24045,26027,28009,32162,33358],[1886,3419,7403,9991,11695,12078,13084,14206,16769,18337,21173,21915,23533,24046,26028,28010,32163,33359],[1887,3420,7404,9992,11696,12079,13085,14207,16770,18338,21174,21916,23534,24047,26029,28011,32164,33360],[1888,3421,7405,9993,11697,12080,13086,14208,16771,18339,21175,21816,23535,24048,26030,28012,32165,33361],[1889,3422,7406,9994,11698,12081,13087,14209,16772,18340,21176,21817,23536,24049,26031,28013,32166,33362],[1890,3423,7407,9995,11699,12082,13088,14210,16773,18341,21177,21818,23537,24050,26032,28014,32167,33363],[1891,3424,7408,9996,11700,12083,13089,14211,16774,18342,21178,21819,23538,24051,26033,28015,32168,33364],[1892,3425,7409,9997,11701,12084,13090,14212,16775,18343,21179,21820,23539,24052,26034,28016,32169,33365],[1893,3426,7410,9998,11702,12085,13091,14213,16776,18344,21180,21821,23540,24053,26035,28017,32170,33366],[1894,3427,7411,9898,11703,12086,13092,14214,16777,18345,21181,21822,23541,24054,26036,28018,32171,33367],[1895,3428,7412,9899,11704,12087,13093,14215,16778,18346,21182,21823,23542,24055,26037,28019,32172,33368],[1896,3429,7413,9900,11705,12088,13094,14216,16779,18347,21183,21824,23543,24056,26038,28020,32173,33369],[1897,3430,7414,9901,11706,12089,13095,14217,16780,18348,21184,21825,23544,24057,26039,28021,32174,33370],[1898,3431,7415,9902,11707,12090,13096,14218,16781,18349,21185,21826,23545,24058,26040,28022,32175,33371],[1899,3432,7416,9903,11708,12091,13097,14219,16782,18350,21186,21827,23546,24059,26041,28023,32176,33372],[1900,3433,7417,9904,11709,12092,13098,14220,16783,18351,21187,21828,23547,24060,26042,28024,32177,33373],[1901,3333,7418,9905,11710,12093,13099,14221,16784,18352,21188,21829,23548,24061,26043,28025,32178,33374],[1902,3334,7419,9906,11711,12094,13100,14222,16785,18353,21189,21830,23549,24062,26044,28026,32179,33375],[1903,3335,7420,9907,11712,12095,13101,14223,16786,18354,21190,21831,23550,24063,26045,28027,32180,33376],[1904,3336,7421,9908,11713,12096,13102,14224,16787,18355,21191,21832,23551,24064,26046,28028,32181,33377],[1905,3337,7422,9909,11714,12097,13103,14225,16788,18356,21192,21833,23552,24065,26047,28029,32182,33378],[1906,3338,7423,9910,11715,12098,13104,14226,16789,18357,21193,21834,23553,24066,26048,28030,32183,33379],[1907,3339,7424,9911,11615,12099,13105,14227,16790,18358,21194,21835,23554,24067,26049,28031,32184,33380],[1908,3340,7425,9912,11616,12100,13106,14228,16791,18359,21195,21836,23555,24068,26050,28032,32185,33381],[1909,3341,7426,9913,11617,12101,13107,14229,16792,18360,21196,21837,23556,24069,26051,28033,32186,33382],[1910,3342,7427,9914,11618,12102,13108,14230,16793,18361,21197,21838,23557,24070,26052,28034,32187,33383],[1911,3343,7428,9915,11619,12103,13109,14231,16794,18362,21198,21839,23558,24071,26053,28035,32188,33384],[1912,3344,7429,9916,11620,12104,13110,14232,16795,18363,21199,21840,23559,24072,26054,28036,32189,33385],[1913,3345,7430,9917,11621,12105,13111,14233,16796,18364,21200,21841,23560,24073,26055,28037,32190,33386],[1914,3346,7431,9918,11622,12106,13112,14234,16797,18365,21201,21842,23561,24074,26056,28038,32191,33387],[1915,3347,7432,9919,11623,12107,13113,14235,16798,18366,21202,21843,23562,24075,26057,28039,32192,33388],[1916,3348,7433,9920,11624,12108,13114,14236,16799,18367,21203,21844,23563,24076,25957,28040,32193,33389],[1917,3349,7434,9921,11625,12109,13115,14237,16800,18368,21204,21845,23564,24077,25958,28041,32194,33390],[1918,3350,7435,9922,11626,12110,13116,14238,16801,18369,21205,21846,23565,24078,25959,28042,32195,33391],[1818,3351,7436,9923,11627,12111,13117,14239,16802,18370,21206,21847,23566,24079,25960,28043,32196,33392],[1819,3352,7437,9924,11628,12112,13118,14240,16803,18371,21207,21848,23567,24080,25961,28044,32197,33393],[1820,3353,7438,9925,11629,12113,13119,14140,16804,18372,21208,21849,23568,24081,25962,28045,32198,33394],[1821,3354,7439,9926,11630,12114,13120,14141,16805,18373,21209,21850,23569,24082,25963,28046,32199,33395],[1822,3355,7440,9927,11631,12115,13121,14142,16806,18374,21109,21851,23570,24083,25964,28047,32200,33396],[1823,3356,7441,9928,11632,12116,13122,14143,16807,18375,21110,21852,23571,24084,25965,28048,32201,33397],[1824,3357,7442,9929,11633,12117,13123,14144,16808,18376,21111,21853,23572,24085,25966,28049,32202,33398],[1825,3358,7443,9930,11634,12118,13124,14145,16809,18377,21112,21854,23573,24086,25967,28050,32203,33399],[1826,3359,7444,9931,11635,12119,13125,14146,16810,18378,21113,21855,23574,24087,25968,28051,32204,33400],[1827,3360,7445,9932,11636,12019,13126,14147,16811,18379,21114,21856,23575,24088,25969,28052,32205,33401],[1828,3361,7446,9933,11637,12020,13127,14148,16812,18380,21115,21857,23576,24089,25970,28053,32206,33402],[1829,3362,7447,9934,11638,12021,13128,14149,16813,18381,21116,21858,23577,24090,25971,28054,32207,33403],[1830,3363,7448,9935,11639,12022,13129,14150,16814,18281,21117,21859,23578,24091,25972,28055,32208,33404],[1831,3364,7449,9936,11640,12023,13029,14151,16815,18282,21118,21860,23579,24092,25973,28056,32209,33405],[1832,3365,7450,9937,11641,12024,13030,14152,16816,18283,21119,21861,23580,24093,25974,28057,32210,33406],[1833,3366,7451,9938,11642,12025,13031,14153,16817,18284,21120,21862,23581,24094,25975,28058,32211,33407],[1834,3367,7452,9939,11643,12026,13032,14154,16818,18285,21121,21863,23582,24095,25976,28059,32212,33408],[1835,3368,7453,9940,11644,12027,13033,14155,16819,18286,21122,21864,23583,24096,25977,28060,32213,33409],[1836,3369,7454,9941,11645,12028,13034,14156,16820,18287,21123,21865,23584,24097,25978,28061,32214,33410],[1837,3370,7455,9942,11646,12029,13035,14157,16821,18288,21124,21866,23585,24098,25979,28062,32215,33411],[1838,3371,7456,9943,11647,12030,13036,14158,16822,18289,21125,21867,23586,24099,25980,28063,32216,33412],[1839,3372,7457,9944,11648,12031,13037,14159,16823,18290,21126,21868,23587,24100,25981,28064,32217,33413],[1840,3373,7458,9945,11649,12032,13038,14160,16824,18291,21127,21869,23588,24101,25982,28065,32218,33414],[1841,3374,7459,9946,11650,12033,13039,14161,16825,18292,21128,21870,23589,24102,25983,28066,32118,33415],[1842,3375,7460,9947,11651,12034,13040,14162,16826,18293,21129,21871,23590,24103,25984,28067,32119,33416],[1843,3376,7461,9948,11652,12035,13041,14163,16827,18294,21130,21872,23591,24104,25985,28068,32120,33417],[1844,3377,7462,9949,11653,12036,13042,14164,16828,18295,21131,21873,23592,24105,25986,28069,32121,33418],[1845,3378,7463,9950,11654,12037,13043,14165,16829,18296,21132,21874,23593,24106,25987,28070,32122,33419],[1846,3379,7464,9951,11655,12038,13044,14166,16830,18297,21133,21875,23594,24107,25988,28071,32123,33420],[1847,3380,7465,9952,11656,12039,13045,14167,16831,18298,21134,21876,23595,24108,25989,28072,32124,33421],[1848,3381,7466,9953,11657,12040,13046,14168,16832,18299,21135,21877,23596,24109,25990,28073,32125,33422],[1849,3382,7467,9954,11658,12041,13047,14169,16833,18300,21136,21878,23597,24110,25991,28074,32126,33423],[1850,3383,7468,9955,11659,12042,13048,14170,16834,18301,21137,21879,23598,24111,25992,28075,32127,33424],[1851,3384,7469,9956,11660,12043,13049,14171,16835,18302,21138,21880,23599,24112,25993,28076,32128,33425],[1852,3385,7470,9957,11661,12044,13050,14172,16836,18303,21139,21881,23600,24113,25994,28077,32129,33426],[1853,3386,7471,9958,11662,12045,13051,14173,16837,18304,21140,21882,23601,24114,25995,27977,32130,33427],[1854,3387,7472,9959,11663,12046,13052,14174,16838,18305,21141,21883,23602,24115,25996,27978,32131,33428],[1855,3388,7473,9960,11664,12047,13053,14175,16839,18306,21142,21884,23603,24116,25997,27979,32132,33429],[1856,3389,7373,9961,11665,12048,13054,14176,16840,18307,21143,21885,23604,24117,25998,27980,32133,33430],[1857,3390,7374,9962,11666,12049,13055,14177,16841,18308,21144,21886,23605,24118,25999,27981,32134,33330],[1858,3391,7375,9963,11667,12050,13056,14178,16842,18309,21145,21887,23606,24119,26000,27982,32135,33331],[1859,3392,7376,9964,11668,12051,13057,14179,16843,18310,21146,21888,23607,24120,26001,27983,32136,33332],[1860,3393,7377,9965,11669,12052,13058,14180,16844,18311,21147,21889,23608,24121,26002,27984,32137,33333],[1861,3394,7378,9966,11670,12053,13059,14181,16845,18312,21148,21890,23609,24122,26003,27985,32138,33334],[1862,3395,7379,9967,11671,12054,13060,14182,16846,18313,21149,21891,23610,24123,26004,27986,32139,33335],[1863,3396,7380,9968,11672,12055,13061,14183,16847,18314,21150,21892,23611,24124,26005,27987,32140,33336],[1864,3397,7381,9969,11673,12056,13062,14184,16848,18315,21151,21893,23612,24125,26006,27988,32141,33337],[1865,3398,7382,9970,11674,12057,13063,14185,16849,18316,21152,21894,23613,24126,26007,27989,32142,33338],[1866,3399,7383,9971,11675,12058,13064,14186,16850,18317,21153,21895,23614,24127,26008,27990,32143,33339],[1867,3400,7384,9972,11676,12059,13065,14187,16851,18318,21154,21896,23615,24128,26009,27991,32144,33340],[1868,3401,7385,9973,11677,12060,13066,14188,16852,18319,21155,21897,23616,24129,26010,27992,32145,33341],[1869,3402,7386,9974,11678,12061,13067,14189,16853,18320,21156,21898,23617,24130,26011,27993,32146,33342],[1870,3403,7387,9975,11679,12062,13068,14190,16854,18321,21157,21899,23618,24131,26012,27994,32147,33343],[1871,3404,7388,9976,11680,12063,13069,14191,16855,18322,21158,21900,23619,24132,26013,27995,32148,33344],[1872,3405,7389,9977,11681,12064,13070,14192,16856,18323,21159,21901,23620,24133,26014,27996,32149,33345],[485,2811,4296,8374,10813,12604,12991,13942,15121,19194,22024,22809,24481,25046,26935,28950,33080,34269],[486,2812,4297,8375,10814,12605,12992,13943,15122,19195,22025,22810,24482,25047,26936,28951,33081,34270],[487,2813,4298,8376,10815,12606,12993,13944,15123,19196,22026,22811,24483,24947,26937,28952,33082,34271],[488,2814,4299,8377,10816,12607,12994,13945,15124,19197,22027,22812,24484,24948,26938,28953,33083,34272],[489,2815,4300,8378,10817,12608,12995,13946,15125,19198,22028,22813,24485,24949,26939,28954,33084,34273],[490,2816,4301,8379,10818,12609,12996,13947,15126,19199,22029,22814,24486,24950,26940,28955,33085,34274],[491,2817,4302,8380,10819,12610,12997,13948,15127,19200,22030,22815,24487,24951,26941,28956,33086,34275],[492,2818,4303,8381,10820,12611,12998,13949,15128,19201,22031,22816,24488,24952,26942,28957,33087,34276],[493,2819,4304,8382,10821,12612,12999,13950,15129,19202,22032,22817,24489,24953,26943,28958,33088,34277],[494,2820,4305,8282,10822,12613,13000,13951,15130,19203,22033,22818,24490,24954,26944,28959,33089,34278],[495,2821,4306,8283,10823,12614,13001,13952,15131,19204,22034,22819,24491,24955,26945,28960,33090,34279],[496,2822,4307,8284,10824,12615,13002,13953,15132,19205,22035,22820,24492,24956,26946,28961,33091,34280],[497,2823,4308,8285,10825,12616,13003,13954,15133,19206,22036,22821,24493,24957,26947,28962,33092,34281],[498,2824,4309,8286,10826,12617,13004,13955,15134,19207,22037,22822,24494,24958,26948,28963,33093,34282],[499,2825,4310,8287,10827,12618,13005,13956,15135,19208,22038,22823,24495,24959,26949,28964,33094,34283],[500,2826,4311,8288,10828,12619,13006,13957,15136,19209,22039,22824,24496,24960,26950,28965,33095,34284],[501,2827,4312,8289,10829,12620,13007,13958,15137,19210,22040,22825,24497,24961,26951,28966,33096,34285],[502,2727,4313,8290,10830,12621,13008,13959,15138,19211,22041,22725,24498,24962,26952,28967,33097,34286],[503,2728,4314,8291,10831,12622,13009,13960,15139,19212,22042,22726,24499,24963,26953,28968,33098,34287],[504,2729,4315,8292,10832,12623,13010,13961,15140,19213,22043,22727,24500,24964,26954,28969,33099,34288],[404,2730,4316,8293,10833,12624,13011,13962,15141,19214,22044,22728,24501,24965,26955,28970,33100,34289],[405,2731,4317,8294,10834,12524,13012,13963,15142,19215,22045,22729,24502,24966,26956,28971,33101,34290],[406,2732,4318,8295,10835,12525,13013,13964,15143,19216,22046,22730,24503,24967,26957,28972,33102,34291],[407,2733,4319,8296,10836,12526,13014,13965,15144,19217,22047,22731,24504,24968,26958,28973,33103,34292],[408,2734,4320,8297,10837,12527,13015,13966,15145,19218,22048,22732,24505,24969,26959,28974,33104,34293],[409,2735,4321,8298,10838,12528,13016,13967,15146,19219,22049,22733,24506,24970,26960,28975,33105,34294],[410,2736,4322,8299,10839,12529,13017,13968,15147,19220,22050,22734,24507,24971,26961,28976,33106,34295],[411,2737,4323,8300,10840,12530,13018,13969,15148,19221,22051,22735,24508,24972,26962,28977,33107,34296],[412,2738,4324,8301,10841,12531,13019,13970,15149,19222,22052,22736,24509,24973,26963,28978,33108,34297],[413,2739,4325,8302,10842,12532,13020,13971,15049,19223,22053,22737,24510,24974,26964,28979,33109,34298],[414,2740,4326,8303,10843,12533,13021,13972,15050,19224,22054,22738,24511,24975,26965,28980,33110,34299],[415,2741,4327,8304,10844,12534,13022,13973,15051,19225,22055,22739,24512,24976,26966,28981,33111,34300],[416,2742,4328,8305,10845,12535,13023,13974,15052,19226,22056,22740,24513,24977,26866,28982,33112,34301],[417,2743,4329,8306,10846,12536,13024,13975,15053,19227,22057,22741,24514,24978,26867,28983,33113,34302],[418,2744,4330,8307,10847,12537,13025,13976,15054,19228,22058,22742,24515,24979,26868,28984,33114,34303],[419,2745,4331,8308,10848,12538,13026,13977,15055,19229,22059,22743,24516,24980,26869,28985,33115,34304],[420,2746,4332,8309,10849,12539,13027,13978,15056,19230,22060,22744,24517,24981,26870,28986,33116,34305],[421,2747,4333,8310,10850,12540,13028,13979,15057,19231,22061,22745,24518,24982,26871,28886,33117,34306],[422,2748,4334,8311,10851,12541,12928,13980,15058,19232,22062,22746,24519,24983,26872,28887,33118,34307],[423,2749,4335,8312,10852,12542,12929,13981,15059,19233,22063,22747,24520,24984,26873,28888,33119,34308],[424,2750,4336,8313,10853,12543,12930,13982,15060,19234,22064,22748,24521,24985,26874,28889,33120,34309],[425,2751,4337,8314,10854,12544,12931,13983,15061,19235,22065,22749,24522,24986,26875,28890,33121,34310],[426,2752,4338,8315,10855,12545,12932,13984,15062,19236,22066,22750,24523,24987,26876,28891,33122,34311],[427,2753,4339,8316,10856,12546,12933,13985,15063,19237,22067,22751,24524,24988,26877,28892,33123,34312],[428,2754,4340,8317,10857,12547,12934,13986,15064,19238,22068,22752,24525,24989,26878,28893,33124,34313],[429,2755,4341,8318,10858,12548,12935,13987,15065,19239,22069,22753,24526,24990,26879,28894,33125,34314],[430,2756,4342,8319,10859,12549,12936,13988,15066,19240,22070,22754,24527,24991,26880,28895,33126,34315],[431,2757,4242,8320,10860,12550,12937,13989,15067,19241,22071,22755,24528,24992,26881,28896,33127,34316],[432,2758,4243,8321,10861,12551,12938,13990,15068,19242,22072,22756,24529,24993,26882,28897,33027,34317],[433,2759,4244,8322,10862,12552,12939,13991,15069,19243,22073,22757,24530,24994,26883,28898,33028,34318],[434,2760,4245,8323,10863,12553,12940,13992,15070,19244,22074,22758,24531,24995,26884,28899,33029,34319],[435,2761,4246,8324,10864,12554,12941,13993,15071,19245,22075,22759,24532,24996,26885,28900,33030,34320],[436,2762,4247,8325,10865,12555,12942,13994,15072,19246,22076,22760,24533,24997,26886,28901,33031,34321],[437,2763,4248,8326,10866,12556,12943,13995,15073,19247,22077,22761,24534,24998,26887,28902,33032,34322],[438,2764,4249,8327,10867,12557,12944,13996,15074,19248,22078,22762,24535,24999,26888,28903,33033,34323],[439,2765,4250,8328,10868,12558,12945,13997,15075,19249,22079,22763,24536,25000,26889,28904,33034,34324],[440,2766,4251,8329,10869,12559,12946,13998,15076,19250,22080,22764,24537,25001,26890,28905,33035,34325],[441,2767,4252,8330,10870,12560,12947,13999,15077,19251,22081,22765,24538,25002,26891,28906,33036,34326],[442,2768,4253,8331,10871,12561,12948,14000,15078,19252,22082,22766,24539,25003,26892,28907,33037,34327],[443,2769,4254,8332,10872,12562,12949,14001,15079,19253,22083,22767,24540,25004,26893,28908,33038,34328],[444,2770,4255,8333,10873,12563,12950,14002,15080,19254,22084,22768,24541,25005,26894,28909,33039,34329],[445,2771,4256,8334,10874,12564,12951,14003,15081,19255,22085,22769,24542,25006,26895,28910,33040,34330],[446,2772,4257,8335,10875,12565,12952,14004,15082,19256,22086,22770,24442,25007,26896,28911,33041,34331],[447,2773,4258,8336,10876,12566,12953,14005,15083,19257,22087,22771,24443,25008,26897,28912,33042,34332],[448,2774,4259,8337,10877,12567,12954,14006,15084,19258,22088,22772,24444,25009,26898,28913,33043,34333],[449,2775,4260,8338,10878,12568,12955,14007,15085,19259,22089,22773,24445,25010,26899,28914,33044,34334],[450,2776,4261,8339,10879,12569,12956,14008,15086,19260,22090,22774,24446,25011,26900,28915,33045,34335],[451,2777,4262,8340,10880,12570,12957,14009,15087,19261,22091,22775,24447,25012,26901,28916,33046,34336],[452,2778,4263,8341,10881,12571,12958,14010,15088,19262,22092,22776,24448,25013,26902,28917,33047,34337],[453,2779,4264,8342,10882,12572,12959,14011,15089,19263,22093,22777,24449,25014,26903,28918,33048,34338],[454,2780,4265,8343,10883,12573,12960,14012,15090,19264,22094,22778,24450,25015,26904,28919,33049,34339],[455,2781,4266,8344,10884,12574,12961,14013,15091,19265,22095,22779,24451,25016,26905,28920,33050,34239],[456,2782,4267,8345,10885,12575,12962,14014,15092,19266,22096,22780,24452,25017,26906,28921,33051,34240],[457,2783,4268,8346,10886,12576,12963,14015,15093,19267,22097,22781,24453,25018,26907,28922,33052,34241],[458,2784,4269,8347,10887,12577,12964,14016,15094,19268,22098,22782,24454,25019,26908,28923,33053,34242],[459,2785,4270,8348,10888,12578,12965,14017,15095,19269,22099,22783,24455,25020,26909,28924,33054,34243],[460,2786,4271,8349,10889,12579,12966,14018,15096,19270,22100,22784,24456,25021,26910,28925,33055,34244],[461,2787,4272,8350,10890,12580,12967,14019,15097,19271,22101,22785,24457,25022,26911,28926,33056,34245],[462,2788,4273,8351,10891,12581,12968,14020,15098,19272,22102,22786,24458,25023,26912,28927,33057,34246],[463,2789,4274,8352,10892,12582,12969,14021,15099,19273,22103,22787,24459,25024,26913,28928,33058,34247],[464,2790,4275,8353,10893,12583,12970,14022,15100,19274,22104,22788,24460,25025,26914,28929,33059,34248],[465,2791,4276,8354,10894,12584,12971,14023,15101,19275,22105,22789,24461,25026,26915,28930,33060,34249],[466,2792,4277,8355,10895,12585,12972,14024,15102,19276,22106,22790,24462,25027,26916,28931,33061,34250],[467,2793,4278,8356,10896,12586,12973,14025,15103,19277,22107,22791,24463,25028,26917,28932,33062,34251],[468,2794,4279,8357,10897,12587,12974,14026,15104,19278,22108,22792,24464,25029,26918,28933,33063,34252],[469,2795,4280,8358,10898,12588,12975,14027,15105,19279,22109,22793,24465,25030,26919,28934,33064,34253],[470,2796,4281,8359,10899,12589,12976,14028,15106,19280,22110,22794,24466,25031,26920,28935,33065,34254],[471,2797,4282,8360,10900,12590,12977,14029,15107,19281,22111,22795,24467,25032,26921,28936,33066,34255],[472,2798,4283,8361,10901,12591,12978,14030,15108,19282,22112,22796,24468,25033,26922,28937,33067,34256],[473,2799,4284,8362,10902,12592,12979,14031,15109,19283,22113,22797,24469,25034,26923,28938,33068,34257],[474,2800,4285,8363,10903,12593,12980,14032,15110,19284,22114,22798,24470,25035,26924,28939,33069,34258],[475,2801,4286,8364,10904,12594,12981,14033,15111,19285,22115,22799,24471,25036,26925,28940,33070,34259],[476,2802,4287,8365,10905,12595,12982,14034,15112,19286,22116,22800,24472,25037,26926,28941,33071,34260],[477,2803,4288,8366,10906,12596,12983,14035,15113,19287,22117,22801,24473,25038,26927,28942,33072,34261],[478,2804,4289,8367,10907,12597,12984,14036,15114,19288,22118,22802,24474,25039,26928,28943,33073,34262],[479,2805,4290,8368,10807,12598,12985,14037,15115,19289,22018,22803,24475,25040,26929,28944,33074,34263],[480,2806,4291,8369,10808,12599,12986,14038,15116,19290,22019,22804,24476,25041,26930,28945,33075,34264],[481,2807,4292,8370,10809,12600,12987,13938,15117,19190,22020,22805,24477,25042,26931,28946,33076,34265],[482,2808,4293,8371,10810,12601,12988,13939,15118,19191,22021,22806,24478,25043,26932,28947,33077,34266],[483,2809,4294,8372,10811,12602,12989,13940,15119,19192,22022,22807,24479,25044,26933,28948,33078,34267],[484,2810,4295,8373,10812,12603,12990,13941,15120,19193,22023,22808,24480,25045,26934,28949,33079,34268],[1316,3648,5186,9257,11749,13526,13917,14914,16049,17958,20165,22989,23716,25442,25857,27855,29802,34010],[1317,3649,5187,9258,11750,13527,13918,14915,16050,17959,20166,22990,23717,25443,25858,27856,29803,34011],[1318,3650,5188,9259,11751,13528,13919,14916,16051,17960,20167,22991,23718,25444,25859,27857,29804,34012],[1319,3651,5189,9260,11752,13529,13920,14917,16052,17961,20168,22992,23719,25445,25860,27858,29805,34013],[1320,3652,5190,9261,11753,13530,13921,14918,16053,17962,20169,22993,23720,25446,25861,27859,29806,34014],[1321,3653,5191,9262,11754,13531,13922,14919,16054,17963,20170,22994,23721,25447,25862,27860,29807,34015],[1322,3654,5192,9263,11755,13532,13923,14920,16055,17964,20171,22995,23722,25448,25863,27861,29808,34016],[1323,3655,5193,9264,11756,13533,13924,14921,16056,17965,20172,22996,23723,25449,25864,27862,29809,34017],[1324,3656,5194,9265,11757,13433,13925,14922,16057,17966,20173,22997,23724,25450,25865,27863,29810,34018],[1325,3657,5195,9266,11758,13434,13926,14923,16058,17967,20174,22998,23725,25451,25866,27864,29811,34019],[1326,3658,5196,9267,11759,13435,13927,14924,15958,17968,20175,22999,23726,25351,25867,27865,29812,34020],[1327,3659,5197,9268,11760,13436,13928,14925,15959,17969,20176,23000,23727,25352,25868,27866,29813,34021],[1328,3660,5198,9269,11761,13437,13929,14926,15960,17970,20177,23001,23728,25353,25869,27867,29814,34022],[1329,3661,5199,9270,11762,13438,13930,14927,15961,17971,20178,23002,23729,25354,25870,27868,29815,34023],[1330,3662,5200,9271,11763,13439,13931,14928,15962,17972,20179,23003,23730,25355,25871,27869,29816,34024],[1331,3663,5201,9272,11764,13440,13932,14929,15963,17973,20180,23004,23731,25356,25872,27870,29817,34025],[1332,3664,5202,9273,11765,13441,13933,14930,15964,17974,20181,23005,23732,25357,25873,27871,29818,34026],[1333,3665,5203,9274,11766,13442,13934,14931,15965,17975,20182,23006,23733,25358,25874,27872,29819,34027],[1334,3666,5204,9275,11767,13443,13935,14932,15966,17976,20183,23007,23734,25359,25875,27873,29820,34028],[1335,3667,5205,9276,11768,13444,13936,14933,15967,17977,20184,23008,23634,25360,25876,27874,29821,34029],[1336,3668,5206,9277,11769,13445,13937,14934,15968,17877,20185,23009,23635,25361,25877,27875,29822,34030],[1337,3669,5207,9278,11770,13446,13837,14935,15969,17878,20186,23010,23636,25362,25878,27775,29823,34031],[1338,3670,5208,9279,11771,13447,13838,14936,15970,17879,20187,23011,23637,25363,25879,27776,29824,34032],[1339,3671,5209,9280,11772,13448,13839,14937,15971,17880,20188,23012,23638,25364,25880,27777,29825,34033],[1340,3672,5210,9281,11773,13449,13840,14938,15972,17881,20189,23013,23639,25365,25881,27778,29826,34034],[1341,3673,5211,9282,11774,13450,13841,14939,15973,17882,20190,23014,23640,25366,25882,27779,29827,34035],[1342,3674,5212,9283,11775,13451,13842,14940,15974,17883,20191,23015,23641,25367,25883,27780,29828,34036],[1343,3675,5213,9284,11776,13452,13843,14941,15975,17884,20192,23016,23642,25368,25884,27781,29829,33936],[1344,3676,5214,9285,11777,13453,13844,14942,15976,17885,20193,23017,23643,25369,25885,27782,29830,33937],[1345,3677,5215,9286,11778,13454,13845,14943,15977,17886,20194,23018,23644,25370,25886,27783,29831,33938],[1346,3678,5216,9287,11779,13455,13846,14944,15978,17887,20195,23019,23645,25371,25887,27784,29832,33939],[1347,3679,5217,9288,11780,13456,13847,14945,15979,17888,20196,23020,23646,25372,25888,27785,29833,33940],[1348,3680,5218,9289,11781,13457,13848,14946,15980,17889,20197,23021,23647,25373,25889,27786,29834,33941],[1349,3681,5219,9290,11782,13458,13849,14947,15981,17890,20198,23022,23648,25374,25890,27787,29835,33942],[1350,3682,5220,9291,11783,13459,13850,14847,15982,17891,20199,23023,23649,25375,25891,27788,29836,33943],[1351,3683,5221,9191,11784,13460,13851,14848,15983,17892,20099,23024,23650,25376,25892,27789,29837,33944],[1352,3684,5222,9192,11785,13461,13852,14849,15984,17893,20100,23025,23651,25377,25893,27790,29838,33945],[1353,3685,5223,9193,11786,13462,13853,14850,15985,17894,20101,23026,23652,25378,25894,27791,29839,33946],[1354,3686,5224,9194,11787,13463,13854,14851,15986,17895,20102,23027,23653,25379,25895,27792,29840,33947],[1355,3687,5225,9195,11788,13464,13855,14852,15987,17896,20103,22927,23654,25380,25896,27793,29841,33948],[1356,3688,5226,9196,11789,13465,13856,14853,15988,17897,20104,22928,23655,25381,25897,27794,29842,33949],[1357,3689,5227,9197,11790,13466,13857,14854,15989,17898,20105,22929,23656,25382,25898,27795,29843,33950],[1358,3690,5228,9198,11791,13467,13858,14855,15990,17899,20106,22930,23657,25383,25899,27796,29844,33951],[1359,3691,5229,9199,11792,13468,13859,14856,15991,17900,20107,22931,23658,25384,25900,27797,29845,33952],[1360,3692,5230,9200,11793,13469,13860,14857,15992,17901,20108,22932,23659,25385,25901,27798,29846,33953],[1361,3693,5231,9201,11794,13470,13861,14858,15993,17902,20109,22933,23660,25386,25902,27799,29847,33954],[1362,3694,5232,9202,11795,13471,13862,14859,15994,17903,20110,22934,23661,25387,25903,27800,29848,33955],[1363,3695,5233,9203,11796,13472,13863,14860,15995,17904,20111,22935,23662,25388,25904,27801,29849,33956],[1364,3696,5234,9204,11797,13473,13864,14861,15996,17905,20112,22936,23663,25389,25905,27802,29850,33957],[1365,3697,5235,9205,11798,13474,13865,14862,15997,17906,20113,22937,23664,25390,25906,27803,29851,33958],[1366,3698,5236,9206,11799,13475,13866,14863,15998,17907,20114,22938,23665,25391,25907,27804,29852,33959],[1367,3699,5237,9207,11800,13476,13867,14864,15999,17908,20115,22939,23666,25392,25908,27805,29853,33960],[1368,3700,5238,9208,11801,13477,13868,14865,16000,17909,20116,22940,23667,25393,25909,27806,29854,33961],[1369,3701,5239,9209,11802,13478,13869,14866,16001,17910,20117,22941,23668,25394,25910,27807,29855,33962],[1370,3702,5240,9210,11803,13479,13870,14867,16002,17911,20118,22942,23669,25395,25911,27808,29856,33963],[1371,3703,5241,9211,11804,13480,13871,14868,16003,17912,20119,22943,23670,25396,25912,27809,29857,33964],[1372,3704,5242,9212,11805,13481,13872,14869,16004,17913,20120,22944,23671,25397,25913,27810,29858,33965],[1373,3705,5243,9213,11806,13482,13873,14870,16005,17914,20121,22945,23672,25398,25914,27811,29859,33966],[1374,3706,5244,9214,11807,13483,13874,14871,16006,17915,20122,22946,23673,25399,25915,27812,29860,33967],[1375,3707,5245,9215,11808,13484,13875,14872,16007,17916,20123,22947,23674,25400,25916,27813,29861,33968],[1376,3708,5246,9216,11809,13485,13876,14873,16008,17917,20124,22948,23675,25401,25917,27814,29862,33969],[1377,3709,5247,9217,11810,13486,13877,14874,16009,17918,20125,22949,23676,25402,25918,27815,29863,33970],[1378,3710,5248,9218,11811,13487,13878,14875,16010,17919,20126,22950,23677,25403,25919,27816,29864,33971],[1379,3711,5249,9219,11812,13488,13879,14876,16011,17920,20127,22951,23678,25404,25920,27817,29865,33972],[1380,3712,5250,9220,11813,13489,13880,14877,16012,17921,20128,22952,23679,25405,25921,27818,29866,33973],[1381,3713,5251,9221,11814,13490,13881,14878,16013,17922,20129,22953,23680,25406,25922,27819,29867,33974],[1382,3714,5151,9222,11815,13491,13882,14879,16014,17923,20130,22954,23681,25407,25923,27820,29868,33975],[1383,3715,5152,9223,11816,13492,13883,14880,16015,17924,20131,22955,23682,25408,25924,27821,29869,33976],[1384,3716,5153,9224,11716,13493,13884,14881,16016,17925,20132,22956,23683,25409,25925,27822,29870,33977],[1385,3717,5154,9225,11717,13494,13885,14882,16017,17926,20133,22957,23684,25410,25926,27823,29871,33978],[1386,3718,5155,9226,11718,13495,13886,14883,16018,17927,20134,22958,23685,25411,25927,27824,29872,33979],[1387,3719,5156,9227,11719,13496,13887,14884,16019,17928,20135,22959,23686,25412,25928,27825,29873,33980],[1388,3720,5157,9228,11720,13497,13888,14885,16020,17929,20136,22960,23687,25413,25929,27826,29874,33981],[1389,3721,5158,9229,11721,13498,13889,14886,16021,17930,20137,22961,23688,25414,25930,27827,29875,33982],[1390,3722,5159,9230,11722,13499,13890,14887,16022,17931,20138,22962,23689,25415,25931,27828,29876,33983],[1391,3723,5160,9231,11723,13500,13891,14888,16023,17932,20139,22963,23690,25416,25932,27829,29877,33984],[1392,3724,5161,9232,11724,13501,13892,14889,16024,17933,20140,22964,23691,25417,25933,27830,29878,33985],[1393,3725,5162,9233,11725,13502,13893,14890,16025,17934,20141,22965,23692,25418,25934,27831,29879,33986],[1394,3726,5163,9234,11726,13503,13894,14891,16026,17935,20142,22966,23693,25419,25935,27832,29880,33987],[1395,3727,5164,9235,11727,13504,13895,14892,16027,17936,20143,22967,23694,25420,25936,27833,29881,33988],[1396,3728,5165,9236,11728,13505,13896,14893,16028,17937,20144,22968,23695,25421,25937,27834,29882,33989],[1397,3729,5166,9237,11729,13506,13897,14894,16029,17938,20145,22969,23696,25422,25938,27835,29883,33990],[1398,3730,5167,9238,11730,13507,13898,14895,16030,17939,20146,22970,23697,25423,25939,27836,29884,33991],[1399,3731,5168,9239,11731,13508,13899,14896,16031,17940,20147,22971,23698,25424,25940,27837,29885,33992],[1400,3732,5169,9240,11732,13509,13900,14897,16032,17941,20148,22972,23699,25425,25941,27838,29886,33993],[1401,3733,5170,9241,11733,13510,13901,14898,16033,17942,20149,22973,23700,25426,25942,27839,29887,33994],[1402,3734,5171,9242,11734,13511,13902,14899,16034,17943,20150,22974,23701,25427,25943,27840,29888,33995],[1403,3735,5172,9243,11735,13512,13903,14900,16035,17944,20151,22975,23702,25428,25944,27841,29889,33996],[1404,3736,5173,9244,11736,13513,13904,14901,16036,17945,20152,22976,23703,25429,25945,27842,29890,33997],[1405,3636,5174,9245,11737,13514,13905,14902,16037,17946,20153,22977,23704,25430,25946,27843,29891,33998],[1406,3637,5175,9246,11738,13515,13906,14903,16038,17947,20154,22978,23705,25431,25947,27844,29892,33999],[1407,3638,5176,9247,11739,13516,13907,14904,16039,17948,20155,22979,23706,25432,25948,27845,29893,34000],[1408,3639,5177,9248,11740,13517,13908,14905,16040,17949,20156,22980,23707,25433,25949,27846,29894,34001],[1409,3640,5178,9249,11741,13518,13909,14906,16041,17950,20157,22981,23708,25434,25950,27847,29895,34002],[1410,3641,5179,9250,11742,13519,13910,14907,16042,17951,20158,22982,23709,25435,25951,27848,29795,34003],[1411,3642,5180,9251,11743,13520,13911,14908,16043,17952,20159,22983,23710,25436,25952,27849,29796,34004],[1412,3643,5181,9252,11744,13521,13912,14909,16044,17953,20160,22984,23711,25437,25953,27850,29797,34005],[1413,3644,5182,9253,11745,13522,13913,14910,16045,17954,20161,22985,23712,25438,25954,27851,29798,34006],[1313,3645,5183,9254,11746,13523,13914,14911,16046,17955,20162,22986,23713,25439,25955,27852,29799,34007],[1314,3646,5184,9255,11747,13524,13915,14912,16047,17956,20163,22987,23714,25440,25956,27853,29800,34008],[1315,3647,5185,9256,11748,13525,13916,14913,16048,17957,20164,22988,23715,25441,25856,27854,29801,34009],[2248,4586,6076,10140,12685,14347,14843,15785,16876,17674,18881,21035,23853,24623,26302,26769,28775,30755],[2249,4587,6077,10141,12686,14348,14844,15786,16877,17574,18882,21036,23854,24624,26303,26770,28776,30756],[2250,4588,6078,10142,12687,14349,14845,15787,16878,17575,18883,21037,23855,24625,26304,26771,28777,30757],[2251,4589,6079,10143,12688,14350,14846,15788,16879,17576,18884,21038,23856,24626,26305,26772,28778,30758],[2252,4590,6080,10144,12689,14351,14746,15789,16880,17577,18885,21039,23857,24627,26306,26773,28779,30759],[2253,4591,6081,10145,12690,14352,14747,15790,16881,17578,18886,21040,23858,24628,26307,26774,28780,30760],[2254,4592,6082,10146,12691,14353,14748,15791,16882,17579,18786,21041,23859,24629,26308,26775,28781,30761],[2255,4593,6083,10147,12692,14354,14749,15792,16883,17580,18787,21042,23860,24630,26309,26776,28782,30762],[2256,4594,6084,10148,12693,14355,14750,15793,16884,17581,18788,21043,23861,24631,26310,26777,28783,30763],[2257,4595,6085,10149,12694,14356,14751,15794,16885,17582,18789,21044,23862,24632,26311,26778,28784,30764],[2258,4596,6086,10150,12695,14357,14752,15795,16886,17583,18790,21045,23863,24633,26312,26779,28684,30765],[2259,4597,6087,10151,12696,14358,14753,15796,16887,17584,18791,21046,23864,24634,26313,26780,28685,30766],[2260,4598,6088,10152,12697,14359,14754,15797,16888,17585,18792,21047,23865,24635,26314,26781,28686,30767],[2261,4599,6089,10153,12698,14360,14755,15798,16889,17586,18793,21048,23866,24636,26315,26782,28687,30768],[2262,4600,6090,10154,12699,14361,14756,15799,16890,17587,18794,21049,23867,24637,26316,26783,28688,30769],[2263,4601,6091,10155,12700,14362,14757,15800,16891,17588,18795,21050,23868,24638,26317,26784,28689,30770],[2264,4602,6092,10156,12701,14363,14758,15801,16892,17589,18796,21051,23869,24639,26318,26785,28690,30771],[2265,4603,6093,10157,12702,14364,14759,15802,16893,17590,18797,21052,23870,24640,26319,26786,28691,30772],[2266,4604,6094,10158,12703,14365,14760,15803,16894,17591,18798,21053,23871,24641,26320,26787,28692,30773],[2267,4605,6095,10159,12704,14366,14761,15804,16895,17592,18799,21054,23872,24642,26321,26788,28693,30774],[2268,4606,6096,10160,12705,14367,14762,15805,16896,17593,18800,21055,23873,24643,26322,26789,28694,30775],[2269,4607,6097,10161,12706,14368,14763,15806,16897,17594,18801,21056,23874,24543,26323,26790,28695,30776],[2270,4608,6098,10162,12707,14369,14764,15807,16898,17595,18802,21057,23875,24544,26324,26791,28696,30777],[2271,4609,6099,10163,12708,14370,14765,15808,16899,17596,18803,21058,23876,24545,26325,26792,28697,30778],[2272,4610,6100,10164,12709,14371,14766,15809,16900,17597,18804,21059,23877,24546,26326,26793,28698,30779],[2273,4611,6101,10165,12710,14372,14767,15810,16901,17598,18805,21060,23878,24547,26327,26794,28699,30780],[2274,4612,6102,10166,12711,14373,14768,15811,16902,17599,18806,21061,23879,24548,26328,26795,28700,30781],[2275,4613,6103,10167,12712,14374,14769,15812,16903,17600,18807,21062,23880,24549,26329,26796,28701,30782],[2276,4614,6104,10168,12713,14375,14770,15813,16904,17601,18808,21063,23881,24550,26330,26797,28702,30783],[2277,4615,6105,10169,12714,14376,14771,15814,16905,17602,18809,21064,23882,24551,26331,26798,28703,30784],[2278,4616,6106,10170,12715,14377,14772,15815,16906,17603,18810,21065,23883,24552,26332,26799,28704,30785],[2279,4617,6107,10171,12716,14378,14773,15816,16907,17604,18811,21066,23884,24553,26333,26800,28705,30786],[2280,4618,6108,10172,12717,14379,14774,15817,16908,17605,18812,21067,23885,24554,26334,26801,28706,30787],[2281,4619,6109,10173,12718,14380,14775,15818,16909,17606,18813,21068,23886,24555,26335,26802,28707,30788],[2282,4620,6110,10174,12719,14381,14776,15819,16910,17607,18814,21069,23887,24556,26336,26803,28708,30789],[2283,4621,6111,10175,12720,14382,14777,15820,16911,17608,18815,21070,23888,24557,26337,26804,28709,30790],[2284,4622,6112,10176,12721,14383,14778,15821,16912,17609,18816,21071,23889,24558,26338,26805,28710,30791],[2285,4623,6113,10177,12722,14384,14779,15822,16913,17610,18817,21072,23890,24559,26339,26806,28711,30792],[2286,4624,6114,10178,12723,14385,14780,15823,16914,17611,18818,21073,23891,24560,26340,26807,28712,30793],[2287,4625,6115,10179,12724,14386,14781,15824,16915,17612,18819,21074,23892,24561,26341,26808,28713,30794],[2288,4626,6116,10180,12725,14387,14782,15825,16916,17613,18820,21075,23893,24562,26342,26809,28714,30795],[2289,4627,6117,10181,12625,14388,14783,15826,16917,17614,18821,21076,23894,24563,26343,26810,28715,30796],[2290,4628,6118,10182,12626,14389,14784,15827,16918,17615,18822,21077,23895,24564,26344,26811,28716,30797],[2291,4629,6119,10183,12627,14390,14785,15828,16919,17616,18823,21078,23896,24565,26345,26812,28717,30798],[2292,4630,6120,10184,12628,14391,14786,15829,16920,17617,18824,21079,23897,24566,26346,26813,28718,30799],[2293,4631,6121,10185,12629,14392,14787,15830,16921,17618,18825,21080,23898,24567,26347,26814,28719,30800],[2294,4632,6122,10186,12630,14393,14788,15831,16922,17619,18826,21081,23899,24568,26348,26815,28720,30801],[2295,4633,6123,10187,12631,14394,14789,15832,16923,17620,18827,21082,23900,24569,26349,26816,28721,30802],[2296,4634,6124,10188,12632,14395,14790,15833,16924,17621,18828,21083,23901,24570,26350,26817,28722,30803],[2297,4635,6125,10189,12633,14396,14791,15834,16925,17622,18829,21084,23902,24571,26351,26818,28723,30804],[2298,4636,6126,10190,12634,14397,14792,15835,16926,17623,18830,21085,23903,24572,26352,26819,28724,30704],[2299,4637,6127,10191,12635,14398,14793,15836,16927,17624,18831,21086,23904,24573,26353,26820,28725,30705],[2300,4638,6128,10192,12636,14399,14794,15837,16928,17625,18832,21087,23905,24574,26354,26821,28726,30706],[2301,4639,6129,10193,12637,14400,14795,15838,16929,17626,18833,21088,23906,24575,26355,26822,28727,30707],[2302,4640,6130,10194,12638,14401,14796,15839,16930,17627,18834,21089,23907,24576,26356,26823,28728,30708],[2303,4641,6131,10195,12639,14402,14797,15840,16931,17628,18835,21090,23908,24577,26357,26824,28729,30709],[2304,4642,6132,10196,12640,14403,14798,15841,16932,17629,18836,21091,23909,24578,26358,26825,28730,30710],[2305,4643,6133,10197,12641,14404,14799,15842,16933,17630,18837,21092,23910,24579,26359,26826,28731,30711],[2306,4644,6134,10198,12642,14405,14800,15843,16934,17631,18838,21093,23911,24580,26360,26827,28732,30712],[2307,4645,6135,10199,12643,14406,14801,15844,16935,17632,18839,21094,23912,24581,26260,26828,28733,30713],[2308,4545,6136,10200,12644,14407,14802,15845,16936,17633,18840,21095,23913,24582,26261,26829,28734,30714],[2309,4546,6137,10100,12645,14408,14803,15846,16937,17634,18841,21096,23914,24583,26262,26830,28735,30715],[2310,4547,6138,10101,12646,14409,14804,15847,16938,17635,18842,21097,23915,24584,26263,26831,28736,30716],[2311,4548,6139,10102,12647,14410,14805,15848,16939,17636,18843,21098,23916,24585,26264,26832,28737,30717],[2312,4549,6140,10103,12648,14411,14806,15849,16940,17637,18844,21099,23917,24586,26265,26833,28738,30718],[2313,4550,6141,10104,12649,14412,14807,15850,16941,17638,18845,21100,23918,24587,26266,26834,28739,30719],[2314,4551,6142,10105,12650,14413,14808,15851,16942,17639,18846,21101,23919,24588,26267,26835,28740,30720],[2315,4552,6143,10106,12651,14414,14809,15852,16943,17640,18847,21102,23920,24589,26268,26836,28741,30721],[2316,4553,6144,10107,12652,14415,14810,15853,16944,17641,18848,21103,23921,24590,26269,26837,28742,30722],[2317,4554,6145,10108,12653,14416,14811,15854,16945,17642,18849,21104,23922,24591,26270,26838,28743,30723],[2318,4555,6146,10109,12654,14417,14812,15855,16946,17643,18850,21105,23923,24592,26271,26839,28744,30724],[2319,4556,6147,10110,12655,14418,14813,15856,16947,17644,18851,21106,23924,24593,26272,26840,28745,30725],[2320,4557,6148,10111,12656,14419,14814,15756,16948,17645,18852,21107,23925,24594,26273,26841,28746,30726],[2321,4558,6149,10112,12657,14420,14815,15757,16949,17646,18853,21108,23926,24595,26274,26842,28747,30727],[2322,4559,6150,10113,12658,14421,14816,15758,16950,17647,18854,21008,23927,24596,26275,26843,28748,30728],[2222,4560,6151,10114,12659,14422,14817,15759,16951,17648,18855,21009,23928,24597,26276,26844,28749,30729],[2223,4561,6152,10115,12660,14423,14818,15760,16952,17649,18856,21010,23929,24598,26277,26845,28750,30730],[2224,4562,6153,10116,12661,14424,14819,15761,16953,17650,18857,21011,23930,24599,26278,26846,28751,30731],[2225,4563,6154,10117,12662,14425,14820,15762,16954,17651,18858,21012,23931,24600,26279,26847,28752,30732],[2226,4564,6155,10118,12663,14426,14821,15763,16955,17652,18859,21013,23932,24601,26280,26848,28753,30733],[2227,4565,6156,10119,12664,14427,14822,15764,16956,17653,18860,21014,23933,24602,26281,26849,28754,30734],[2228,4566,6157,10120,12665,14428,14823,15765,16957,17654,18861,21015,23934,24603,26282,26850,28755,30735],[2229,4567,6158,10121,12666,14429,14824,15766,16958,17655,18862,21016,23935,24604,26283,26851,28756,30736],[2230,4568,6159,10122,12667,14430,14825,15767,16959,17656,18863,21017,23936,24605,26284,26852,28757,30737],[2231,4569,6160,10123,12668,14431,14826,15768,16960,17657,18864,21018,23836,24606,26285,26853,28758,30738],[2232,4570,6060,10124,12669,14432,14827,15769,16961,17658,18865,21019,23837,24607,26286,26854,28759,30739],[2233,4571,6061,10125,12670,14433,14828,15770,16962,17659,18866,21020,23838,24608,26287,26855,28760,30740],[2234,4572,6062,10126,12671,14434,14829,15771,16963,17660,18867,21021,23839,24609,26288,26856,28761,30741],[2235,4573,6063,10127,12672,14435,14830,15772,16964,17661,18868,21022,23840,24610,26289,26857,28762,30742],[2236,4574,6064,10128,12673,14436,14831,15773,16965,17662,18869,21023,23841,24611,26290,26858,28763,30743],[2237,4575,6065,10129,12674,14437,14832,15774,16966,17663,18870,21024,23842,24612,26291,26859,28764,30744],[2238,4576,6066,10130,12675,14438,14833,15775,16967,17664,18871,21025,23843,24613,26292,26860,28765,30745],[2239,4577,6067,10131,12676,14439,14834,15776,16867,17665,18872,21026,23844,24614,26293,26861,28766,30746],[2240,4578,6068,10132,12677,14440,14835,15777,16868,17666,18873,21027,23845,24615,26294,26862,28767,30747],[2241,4579,6069,10133,12678,14441,14836,15778,16869,17667,18874,21028,23846,24616,26295,26863,28768,30748],[2242,4580,6070,10134,12679,14442,14837,15779,16870,17668,18875,21029,23847,24617,26296,26864,28769,30749],[2243,4581,6071,10135,12680,14342,14838,15780,16871,17669,18876,21030,23848,24618,26297,26865,28770,30750],[2244,4582,6072,10136,12681,14343,14839,15781,16872,17670,18877,21031,23849,24619,26298,26765,28771,30751],[2245,4583,6073,10137,12682,14344,14840,15782,16873,17671,18878,21032,23850,24620,26299,26766,28772,30752],[2246,4584,6074,10138,12683,14345,14841,15783,16874,17672,18879,21033,23851,24621,26300,26767,28773,30753],[2247,4585,6075,10139,12684,14346,14842,15784,16875,17673,18880,21034,23852,24622,26301,26768,28774,30754],[576,3180,5524,7067,11023,13621,15269,15668,16757,18503,19703,22006,24818,25530,27263,27681,29594,31708],[577,3181,5525,7068,11024,13622,15270,15669,16758,18504,19704,22007,24819,25531,27264,27682,29595,31709],[578,3182,5526,7069,11025,13623,15271,15670,16759,18505,19705,22008,24820,25532,27265,27683,29596,31710],[579,3183,5527,6969,11026,13624,15272,15671,16760,18506,19706,22009,24821,25533,27266,27684,29597,31711],[580,3184,5528,6970,11027,13625,15273,15672,16761,18507,19707,22010,24822,25534,27267,27685,29598,31712],[581,3185,5529,6971,11028,13626,15274,15673,16762,18508,19708,22011,24823,25535,27268,27686,29599,31713],[582,3186,5530,6972,11029,13627,15275,15674,16763,18509,19709,22012,24824,25536,27269,27687,29600,31613],[583,3187,5531,6973,11030,13628,15276,15675,16764,18510,19710,22013,24825,25537,27169,27688,29601,31614],[584,3188,5532,6974,11031,13629,15277,15676,16765,18511,19711,22014,24826,25538,27170,27689,29602,31615],[585,3189,5533,6975,11032,13630,15278,15677,16665,18512,19712,22015,24827,25539,27171,27690,29603,31616],[586,3190,5534,6976,11033,13631,15279,15678,16666,18513,19713,22016,24828,25540,27172,27691,29604,31617],[587,3191,5535,6977,11034,13632,15280,15679,16667,18514,19714,22017,24829,25541,27173,27692,29605,31618],[588,3192,5536,6978,11035,13633,15281,15680,16668,18515,19715,21917,24830,25542,27174,27693,29606,31619],[589,3193,5537,6979,11036,13634,15282,15681,16669,18516,19716,21918,24831,25543,27175,27694,29607,31620],[590,3194,5538,6980,11037,13534,15283,15682,16670,18517,19717,21919,24832,25544,27176,27695,29608,31621],[591,3195,5539,6981,11038,13535,15284,15683,16671,18518,19718,21920,24833,25545,27177,27696,29609,31622],[592,3196,5540,6982,11039,13536,15285,15684,16672,18519,19719,21921,24834,25546,27178,27697,29610,31623],[593,3197,5541,6983,11040,13537,15286,15685,16673,18520,19720,21922,24835,25547,27179,27698,29611,31624],[594,3198,5542,6984,11041,13538,15287,15686,16674,18521,19721,21923,24836,25548,27180,27699,29612,31625],[595,3199,5543,6985,11042,13539,15288,15687,16675,18522,19722,21924,24837,25549,27181,27700,29613,31626],[596,3200,5544,6986,11043,13540,15289,15688,16676,18523,19723,21925,24838,25550,27182,27701,29614,31627],[597,3201,5545,6987,11044,13541,15290,15689,16677,18524,19724,21926,24839,25551,27183,27702,29615,31628],[598,3202,5546,6988,11045,13542,15291,15690,16678,18525,19725,21927,24840,25552,27184,27703,29616,31629],[599,3203,5547,6989,11046,13543,15292,15691,16679,18526,19726,21928,24841,25452,27185,27704,29617,31630],[600,3204,5548,6990,11047,13544,15293,15692,16680,18527,19727,21929,24842,25453,27186,27705,29618,31631],[601,3205,5549,6991,11048,13545,15294,15693,16681,18528,19728,21930,24843,25454,27187,27706,29619,31632],[602,3206,5550,6992,11049,13546,15295,15694,16682,18529,19729,21931,24844,25455,27188,27707,29620,31633],[603,3207,5551,6993,11050,13547,15296,15695,16683,18530,19730,21932,24845,25456,27189,27708,29621,31634],[604,3208,5552,6994,11051,13548,15297,15696,16684,18531,19731,21933,24745,25457,27190,27709,29622,31635],[605,3209,5553,6995,11052,13549,15298,15697,16685,18532,19732,21934,24746,25458,27191,27710,29623,31636],[505,3210,5554,6996,11053,13550,15299,15698,16686,18533,19733,21935,24747,25459,27192,27711,29624,31637],[506,3211,5454,6997,11054,13551,15300,15699,16687,18534,19734,21936,24748,25460,27193,27712,29625,31638],[507,3212,5455,6998,11055,13552,15301,15700,16688,18535,19735,21937,24749,25461,27194,27713,29626,31639],[508,3213,5456,6999,11056,13553,15302,15701,16689,18536,19736,21938,24750,25462,27195,27714,29627,31640],[509,3214,5457,7000,11057,13554,15303,15702,16690,18537,19737,21939,24751,25463,27196,27715,29628,31641],[510,3215,5458,7001,11058,13555,15304,15703,16691,18538,19738,21940,24752,25464,27197,27716,29629,31642],[511,3216,5459,7002,11059,13556,15305,15704,16692,18539,19739,21941,24753,25465,27198,27717,29630,31643],[512,3217,5460,7003,11060,13557,15306,15705,16693,18540,19740,21942,24754,25466,27199,27718,29631,31644],[513,3218,5461,7004,11061,13558,15307,15706,16694,18541,19741,21943,24755,25467,27200,27719,29632,31645],[514,3219,5462,7005,11062,13559,15308,15707,16695,18542,19742,21944,24756,25468,27201,27720,29633,31646],[515,3220,5463,7006,11063,13560,15309,15708,16696,18543,19743,21945,24757,25469,27202,27721,29634,31647],[516,3221,5464,7007,11064,13561,15310,15709,16697,18544,19744,21946,24758,25470,27203,27722,29635,31648],[517,3222,5465,7008,11065,13562,15311,15710,16698,18545,19745,21947,24759,25471,27204,27723,29636,31649],[518,3223,5466,7009,11066,13563,15312,15711,16699,18546,19746,21948,24760,25472,27205,27724,29637,31650],[519,3224,5467,7010,11067,13564,15313,15712,16700,18547,19747,21949,24761,25473,27206,27725,29638,31651],[520,3225,5468,7011,11068,13565,15314,15713,16701,18548,19748,21950,24762,25474,27207,27726,29639,31652],[521,3226,5469,7012,11069,13566,15315,15714,16702,18549,19749,21951,24763,25475,27208,27727,29640,31653],[522,3227,5470,7013,11070,13567,15316,15715,16703,18550,19750,21952,24764,25476,27209,27728,29641,31654],[523,3228,5471,7014,11071,13568,15317,15716,16704,18551,19751,21953,24765,25477,27210,27729,29642,31655],[524,3229,5472,7015,11072,13569,15318,15717,16705,18552,19752,21954,24766,25478,27211,27730,29643,31656],[525,3230,5473,7016,11073,13570,15319,15718,16706,18553,19753,21955,24767,25479,27212,27731,29644,31657],[526,3231,5474,7017,11074,13571,15320,15719,16707,18554,19754,21956,24768,25480,27213,27732,29645,31658],[527,3131,5475,7018,11075,13572,15321,15720,16708,18555,19755,21957,24769,25481,27214,27733,29646,31659],[528,3132,5476,7019,11076,13573,15322,15721,16709,18556,19756,21958,24770,25482,27215,27734,29647,31660],[529,3133,5477,7020,11077,13574,15323,15722,16710,18557,19757,21959,24771,25483,27216,27735,29648,31661],[530,3134,5478,7021,11078,13575,15324,15723,16711,18558,19758,21960,24772,25484,27217,27736,29649,31662],[531,3135,5479,7022,11079,13576,15325,15724,16712,18559,19759,21961,24773,25485,27218,27737,29650,31663],[532,3136,5480,7023,11080,13577,15326,15725,16713,18560,19760,21962,24774,25486,27219,27738,29651,31664],[533,3137,5481,7024,11081,13578,15327,15726,16714,18561,19761,21963,24775,25487,27220,27739,29652,31665],[534,3138,5482,7025,11082,13579,15328,15727,16715,18562,19762,21964,24776,25488,27221,27740,29653,31666],[535,3139,5483,7026,11083,13580,15329,15728,16716,18563,19763,21965,24777,25489,27222,27741,29654,31667],[536,3140,5484,7027,11084,13581,15330,15729,16717,18564,19764,21966,24778,25490,27223,27742,29655,31668],[537,3141,5485,7028,11085,13582,15331,15730,16718,18565,19765,21967,24779,25491,27224,27743,29656,31669],[538,3142,5486,7029,11086,13583,15332,15731,16719,18566,19766,21968,24780,25492,27225,27744,29657,31670],[539,3143,5487,7030,11087,13584,15333,15732,16720,18567,19767,21969,24781,25493,27226,27745,29658,31671],[540,3144,5488,7031,11088,13585,15334,15733,16721,18568,19768,21970,24782,25494,27227,27746,29659,31672],[541,3145,5489,7032,11089,13586,15335,15734,16722,18569,19769,21971,24783,25495,27228,27747,29660,31673],[542,3146,5490,7033,11090,13587,15336,15735,16723,18570,19770,21972,24784,25496,27229,27748,29661,31674],[543,3147,5491,7034,11091,13588,15337,15736,16724,18571,19771,21973,24785,25497,27230,27749,29662,31675],[544,3148,5492,7035,11092,13589,15338,15737,16725,18572,19772,21974,24786,25498,27231,27750,29663,31676],[545,3149,5493,7036,11093,13590,15339,15738,16726,18573,19773,21975,24787,25499,27232,27751,29664,31677],[546,3150,5494,7037,11094,13591,15340,15739,16727,18574,19774,21976,24788,25500,27233,27752,29665,31678],[547,3151,5495,7038,11095,13592,15341,15740,16728,18575,19775,21977,24789,25501,27234,27753,29666,31679],[548,3152,5496,7039,11096,13593,15342,15741,16729,18576,19776,21978,24790,25502,27235,27754,29667,31680],[549,3153,5497,7040,11097,13594,15343,15742,16730,18577,19777,21979,24791,25503,27236,27755,29668,31681],[550,3154,5498,7041,11098,13595,15344,15743,16731,18578,19778,21980,24792,25504,27237,27756,29669,31682],[551,3155,5499,7042,11099,13596,15345,15744,16732,18579,19779,21981,24793,25505,27238,27757,29670,31683],[552,3156,5500,7043,11100,13597,15346,15745,16733,18580,19780,21982,24794,25506,27239,27758,29671,31684],[553,3157,5501,7044,11101,13598,15347,15746,16734,18581,19781,21983,24795,25507,27240,27759,29672,31685],[554,3158,5502,7045,11102,13599,15348,15747,16735,18582,19782,21984,24796,25508,27241,27760,29673,31686],[555,3159,5503,7046,11103,13600,15349,15748,16736,18583,19783,21985,24797,25509,27242,27761,29674,31687],[556,3160,5504,7047,11104,13601,15350,15749,16737,18483,19784,21986,24798,25510,27243,27762,29675,31688],[557,3161,5505,7048,11105,13602,15351,15750,16738,18484,19785,21987,24799,25511,27244,27763,29676,31689],[558,3162,5506,7049,11106,13603,15251,15751,16739,18485,19786,21988,24800,25512,27245,27764,29677,31690],[559,3163,5507,7050,11107,13604,15252,15752,16740,18486,19787,21989,24801,25513,27246,27765,29678,31691],[560,3164,5508,7051,11108,13605,15253,15753,16741,18487,19788,21990,24802,25514,27247,27766,29679,31692],[561,3165,5509,7052,11109,13606,15254,15754,16742,18488,19789,21991,24803,25515,27248,27767,29680,31693],[562,3166,5510,7053,11009,13607,15255,15755,16743,18489,19790,21992,24804,25516,27249,27768,29681,31694],[563,3167,5511,7054,11010,13608,15256,15655,16744,18490,19791,21993,24805,25517,27250,27769,29682,31695],[564,3168,5512,7055,11011,13609,15257,15656,16745,18491,19792,21994,24806,25518,27251,27770,29683,31696],[565,3169,5513,7056,11012,13610,15258,15657,16746,18492,19793,21995,24807,25519,27252,27771,29684,31697],[566,3170,5514,7057,11013,13611,15259,15658,16747,18493,19794,21996,24808,25520,27253,27772,29685,31698],[567,3171,5515,7058,11014,13612,15260,15659,16748,18494,19795,21997,24809,25521,27254,27773,29686,31699],[568,3172,5516,7059,11015,13613,15261,15660,16749,18495,19695,21998,24810,25522,27255,27774,29687,31700],[569,3173,5517,7060,11016,13614,15262,15661,16750,18496,19696,21999,24811,25523,27256,27674,29688,31701],[570,3174,5518,7061,11017,13615,15263,15662,16751,18497,19697,22000,24812,25524,27257,27675,29689,31702],[571,3175,5519,7062,11018,13616,15264,15663,16752,18498,19698,22001,24813,25525,27258,27676,29690,31703],[572,3176,5520,7063,11019,13617,15265,15664,16753,18499,19699,22002,24814,25526,27259,27677,29691,31704],[573,3177,5521,7064,11020,13618,15266,15665,16754,18500,19700,22003,24815,25527,27260,27678,29692,31705],[574,3178,5522,7065,11021,13619,15267,15666,16755,18501,19701,22004,24816,25528,27261,27679,29693,31706],[575,3179,5523,7066,11022,13620,15268,15667,16756,18502,19702,22005,24817,25529,27262,27680,29593,31707],[372,1504,4112,6462,7957,12007,14456,16191,16594,19433,20626,22876,25682,26437,28123,28593,30514,32560],[373,1505,4113,6463,7958,12008,14457,16192,16595,19434,20627,22877,25683,26438,28124,28594,30515,32561],[374,1506,4114,6363,7959,12009,14458,16193,16596,19435,20628,22878,25684,26439,28125,28595,30516,32562],[375,1507,4115,6364,7960,12010,14459,16194,16597,19436,20629,22879,25685,26440,28126,28596,30517,32563],[376,1508,4116,6365,7961,12011,14460,16195,16598,19437,20630,22880,25686,26441,28127,28597,30518,32564],[377,1509,4117,6366,7962,12012,14461,16196,16599,19438,20631,22881,25687,26442,28128,28598,30519,32565],[378,1510,4118,6367,7963,12013,14462,16197,16600,19439,20632,22882,25688,26443,28129,28599,30520,32566],[379,1511,4119,6368,7964,12014,14463,16198,16601,19440,20633,22883,25689,26444,28130,28600,30521,32567],[380,1512,4120,6369,7965,12015,14464,16199,16602,19441,20634,22884,25690,26445,28131,28601,30522,32568],[381,1513,4121,6370,7966,12016,14465,16200,16603,19442,20635,22885,25691,26446,28132,28602,30523,32569],[382,1514,4122,6371,7967,12017,14466,16201,16604,19443,20636,22886,25692,26447,28133,28603,30524,32570],[383,1414,4123,6372,7968,12018,14467,16202,16605,19444,20637,22887,25693,26448,28134,28604,30525,32571],[384,1415,4124,6373,7969,11918,14468,16203,16606,19445,20638,22888,25694,26449,28135,28605,30526,32572],[385,1416,4125,6374,7970,11919,14469,16204,16607,19446,20639,22889,25695,26450,28136,28606,30527,32573],[386,1417,4126,6375,7971,11920,14470,16205,16608,19447,20640,22890,25696,26451,28137,28607,30528,32574],[387,1418,4127,6376,7972,11921,14471,16206,16609,19448,20641,22891,25697,26452,28138,28608,30529,32575],[388,1419,4128,6377,7973,11922,14472,16207,16610,19449,20642,22892,25698,26453,28139,28609,30530,32576],[389,1420,4129,6378,7974,11923,14473,16208,16611,19450,20643,22893,25699,26454,28140,28610,30531,32577],[390,1421,4130,6379,7975,11924,14474,16209,16612,19451,20644,22894,25700,26455,28141,28611,30532,32578],[391,1422,4131,6380,7976,11925,14475,16210,16613,19452,20645,22895,25701,26456,28142,28612,30533,32579],[392,1423,4132,6381,7977,11926,14476,16211,16614,19453,20646,22896,25702,26457,28143,28613,30534,32580],[393,1424,4133,6382,7978,11927,14477,16212,16615,19454,20647,22897,25703,26458,28144,28614,30535,32581],[394,1425,4134,6383,7878,11928,14478,16213,16616,19455,20648,22898,25704,26459,28145,28615,30536,32582],[395,1426,4135,6384,7879,11929,14479,16214,16617,19456,20649,22899,25705,26460,28146,28616,30537,32583],[396,1427,4136,6385,7880,11930,14480,16215,16618,19457,20650,22900,25706,26461,28147,28617,30538,32584],[397,1428,4137,6386,7881,11931,14481,16216,16619,19458,20651,22901,25707,26361,28148,28618,30539,32585],[398,1429,4138,6387,7882,11932,14482,16217,16620,19459,20652,22902,25708,26362,28149,28619,30540,32586],[399,1430,4139,6388,7883,11933,14483,16218,16621,19460,20653,22903,25709,26363,28150,28620,30541,32587],[400,1431,4140,6389,7884,11934,14484,16219,16622,19461,20654,22904,25710,26364,28151,28621,30542,32588],[401,1432,4040,6390,7885,11935,14485,16220,16623,19462,20655,22905,25711,26365,28152,28622,30543,32589],[402,1433,4041,6391,7886,11936,14486,16221,16624,19463,20656,22906,25712,26366,28153,28623,30544,32590],[403,1434,4042,6392,7887,11937,14487,16222,16625,19464,20657,22907,25713,26367,28154,28624,30545,32591],[303,1435,4043,6393,7888,11938,14488,16223,16626,19465,20658,22908,25714,26368,28155,28625,30546,32592],[304,1436,4044,6394,7889,11939,14489,16224,16627,19466,20659,22909,25715,26369,28156,28626,30547,32593],[305,1437,4045,6395,7890,11940,14490,16225,16628,19467,20660,22910,25716,26370,28157,28627,30548,32594],[306,1438,4046,6396,7891,11941,14491,16226,16629,19468,20661,22911,25717,26371,28158,28628,30549,32595],[307,1439,4047,6397,7892,11942,14492,16227,16630,19469,20662,22912,25718,26372,28159,28629,30550,32596],[308,1440,4048,6398,7893,11943,14493,16228,16631,19470,20663,22913,25719,26373,28160,28630,30551,32597],[309,1441,4049,6399,7894,11944,14494,16229,16632,19471,20664,22914,25720,26374,28161,28631,30552,32598],[310,1442,4050,6400,7895,11945,14495,16230,16633,19472,20665,22915,25721,26375,28162,28632,30553,32599],[311,1443,4051,6401,7896,11946,14496,16231,16634,19473,20666,22916,25722,26376,28163,28633,30554,32600],[312,1444,4052,6402,7897,11947,14497,16232,16635,19474,20667,22917,25723,26377,28164,28634,30555,32601],[313,1445,4053,6403,7898,11948,14498,16233,16636,19475,20668,22918,25724,26378,28165,28635,30556,32602],[314,1446,4054,6404,7899,11949,14499,16234,16637,19476,20669,22919,25725,26379,28166,28636,30557,32603],[315,1447,4055,6405,7900,11950,14500,16235,16638,19477,20670,22920,25726,26380,28167,28637,30558,32604],[316,1448,4056,6406,7901,11951,14501,16236,16639,19478,20671,22921,25727,26381,28168,28638,30559,32605],[317,1449,4057,6407,7902,11952,14502,16237,16640,19479,20672,22922,25728,26382,28169,28639,30560,32606],[318,1450,4058,6408,7903,11953,14503,16238,16641,19480,20673,22923,25729,26383,28170,28640,30561,32607],[319,1451,4059,6409,7904,11954,14504,16239,16642,19481,20674,22924,25730,26384,28171,28641,30562,32608],[320,1452,4060,6410,7905,11955,14505,16240,16643,19482,20675,22925,25731,26385,28172,28642,30563,32609],[321,1453,4061,6411,7906,11956,14506,16241,16644,19483,20676,22926,25732,26386,28173,28643,30564,32610],[322,1454,4062,6412,7907,11957,14507,16242,16645,19484,20677,22826,25733,26387,28174,28644,30565,32611],[323,1455,4063,6413,7908,11958,14508,16243,16646,19485,20678,22827,25734,26388,28175,28645,30566,32612],[324,1456,4064,6414,7909,11959,14509,16244,16647,19486,20679,22828,25735,26389,28176,28646,30567,32613],[325,1457,4065,6415,7910,11960,14510,16245,16648,19487,20680,22829,25736,26390,28177,28647,30568,32614],[326,1458,4066,6416,7911,11961,14511,16246,16649,19488,20681,22830,25737,26391,28178,28648,30569,32615],[327,1459,4067,6417,7912,11962,14512,16247,16650,19489,20682,22831,25738,26392,28078,28649,30570,32616],[328,1460,4068,6418,7913,11963,14513,16248,16651,19490,20683,22832,25739,26393,28079,28650,30571,32617],[329,1461,4069,6419,7914,11964,14514,16249,16652,19491,20684,22833,25740,26394,28080,28651,30572,32618],[330,1462,4070,6420,7915,11965,14515,16250,16653,19492,20685,22834,25741,26395,28081,28652,30573,32619],[331,1463,4071,6421,7916,11966,14516,16251,16654,19392,20686,22835,25742,26396,28082,28653,30574,32620],[332,1464,4072,6422,7917,11967,14517,16252,16655,19393,20687,22836,25743,26397,28083,28654,30575,32621],[333,1465,4073,6423,7918,11968,14518,16253,16656,19394,20688,22837,25744,26398,28084,28655,30576,32622],[334,1466,4074,6424,7919,11969,14519,16254,16657,19395,20689,22838,25745,26399,28085,28656,30577,32522],[335,1467,4075,6425,7920,11970,14520,16255,16658,19396,20690,22839,25746,26400,28086,28657,30578,32523],[336,1468,4076,6426,7921,11971,14521,16256,16659,19397,20691,22840,25747,26401,28087,28658,30579,32524],[337,1469,4077,6427,7922,11972,14522,16257,16660,19398,20692,22841,25748,26402,28088,28659,30580,32525],[338,1470,4078,6428,7923,11973,14523,16258,16661,19399,20693,22842,25749,26403,28089,28660,30581,32526],[339,1471,4079,6429,7924,11974,14524,16259,16662,19400,20694,22843,25750,26404,28090,28661,30582,32527],[340,1472,4080,6430,7925,11975,14525,16260,16663,19401,20695,22844,25751,26405,28091,28662,30583,32528],[341,1473,4081,6431,7926,11976,14526,16160,16664,19402,20696,22845,25752,26406,28092,28663,30584,32529],[342,1474,4082,6432,7927,11977,14527,16161,16564,19403,20697,22846,25753,26407,28093,28664,30585,32530],[343,1475,4083,6433,7928,11978,14528,16162,16565,19404,20698,22847,25754,26408,28094,28665,30586,32531],[344,1476,4084,6434,7929,11979,14529,16163,16566,19405,20699,22848,25654,26409,28095,28666,30587,32532],[345,1477,4085,6435,7930,11980,14530,16164,16567,19406,20700,22849,25655,26410,28096,28667,30588,32533],[346,1478,4086,6436,7931,11981,14531,16165,16568,19407,20701,22850,25656,26411,28097,28668,30589,32534],[347,1479,4087,6437,7932,11982,14532,16166,16569,19408,20702,22851,25657,26412,28098,28669,30590,32535],[348,1480,4088,6438,7933,11983,14533,16167,16570,19409,20703,22852,25658,26413,28099,28670,30591,32536],[349,1481,4089,6439,7934,11984,14534,16168,16571,19410,20704,22853,25659,26414,28100,28671,30592,32537],[350,1482,4090,6440,7935,11985,14535,16169,16572,19411,20604,22854,25660,26415,28101,28672,30593,32538],[351,1483,4091,6441,7936,11986,14536,16170,16573,19412,20605,22855,25661,26416,28102,28673,30594,32539],[352,1484,4092,6442,7937,11987,14537,16171,16574,19413,20606,22856,25662,26417,28103,28674,30595,32540],[353,1485,4093,6443,7938,11988,14538,16172,16575,19414,20607,22857,25663,26418,28104,28675,30596,32541],[354,1486,4094,6444,7939,11989,14539,16173,16576,19415,20608,22858,25664,26419,28105,28676,30597,32542],[355,1487,4095,6445,7940,11990,14540,16174,16577,19416,20609,22859,25665,26420,28106,28677,30598,32543],[356,1488,4096,6446,7941,11991,14541,16175,16578,19417,20610,22860,25666,26421,28107,28678,30599,32544],[357,1489,4097,6447,7942,11992,14542,16176,16579,19418,20611,22861,25667,26422,28108,28679,30600,32545],[358,1490,4098,6448,7943,11993,14543,16177,16580,19419,20612,22862,25668,26423,28109,28680,30601,32546],[359,1491,4099,6449,7944,11994,14443,16178,16581,19420,20613,22863,25669,26424,28110,28681,30602,32547],[360,1492,4100,6450,7945,11995,14444,16179,16582,19421,20614,22864,25670,26425,28111,28682,30502,32548],[361,1493,4101,6451,7946,11996,14445,16180,16583,19422,20615,22865,25671,26426,28112,28683,30503,32549],[362,1494,4102,6452,7947,11997,14446,16181,16584,19423,20616,22866,25672,26427,28113,28583,30504,32550],[363,1495,4103,6453,7948,11998,14447,16182,16585,19424,20617,22867,25673,26428,28114,28584,30505,32551],[364,1496,4104,6454,7949,11999,14448,16183,16586,19425,20618,22868,25674,26429,28115,28585,30506,32552],[365,1497,4105,6455,7950,12000,14449,16184,16587,19426,20619,22869,25675,26430,28116,28586,30507,32553],[366,1498,4106,6456,7951,12001,14450,16185,16588,19427,20620,22870,25676,26431,28117,28587,30508,32554],[367,1499,4107,6457,7952,12002,14451,16186,16589,19428,20621,22871,25677,26432,28118,28588,30509,32555],[368,1500,4108,6458,7953,12003,14452,16187,16590,19429,20622,22872,25678,26433,28119,28589,30510,32556],[369,1501,4109,6459,7954,12004,14453,16188,16591,19430,20623,22873,25679,26434,28120,28590,30511,32557],[370,1502,4110,6460,7955,12005,14454,16189,16592,19431,20624,22874,25680,26435,28121,28591,30512,32558],[371,1503,4111,6461,7956,12006,14455,16190,16593,19432,20625,22875,25681,26436,28122,28592,30513,32559],[229,1243,2331,5044,7299,8847,12890,15392,17113,20363,21549,23746,26647,27344,29084,29505,31434,33513],[230,1244,2332,5045,7300,8848,12891,15393,17114,20364,21550,23747,26648,27345,29085,29506,31435,33514],[231,1245,2333,5046,7301,8849,12892,15394,17115,20365,21551,23748,26649,27346,29086,29507,31436,33515],[232,1246,2334,5047,7302,8850,12893,15395,17116,20366,21552,23749,26650,27347,29087,29508,31437,33516],[233,1247,2335,5048,7303,8851,12894,15396,17117,20367,21553,23750,26651,27348,28987,29509,31438,33517],[234,1248,2336,5049,7304,8852,12895,15397,17118,20368,21554,23751,26652,27349,28988,29510,31439,33518],[235,1249,2337,4949,7305,8853,12896,15398,17119,20369,21555,23752,26653,27350,28989,29511,31440,33519],[236,1250,2338,4950,7306,8854,12897,15399,17120,20370,21556,23753,26654,27351,28990,29512,31441,33520],[237,1251,2339,4951,7307,8855,12898,15400,17121,20371,21557,23754,26655,27352,28991,29513,31442,33521],[238,1252,2340,4952,7308,8856,12899,15401,17122,20372,21558,23755,26656,27353,28992,29514,31443,33522],[239,1253,2341,4953,7309,8857,12900,15402,17123,20373,21559,23756,26657,27354,28993,29515,31444,33523],[240,1254,2342,4954,7310,8858,12901,15403,17124,20374,21560,23757,26658,27355,28994,29516,31445,33524],[241,1255,2343,4955,7311,8859,12902,15404,17125,20375,21561,23758,26659,27356,28995,29517,31446,33525],[242,1256,2344,4956,7312,8860,12903,15405,17126,20376,21562,23759,26660,27357,28996,29518,31447,33526],[243,1257,2345,4957,7313,8861,12904,15406,17127,20377,21563,23760,26661,27358,28997,29519,31448,33527],[244,1258,2346,4958,7314,8862,12905,15407,17128,20378,21564,23761,26662,27359,28998,29520,31449,33528],[245,1259,2347,4959,7315,8863,12906,15408,17129,20379,21565,23762,26663,27360,28999,29521,31450,33529],[246,1260,2348,4960,7316,8864,12907,15409,17130,20380,21566,23763,26563,27361,29000,29522,31451,33530],[247,1261,2349,4961,7317,8865,12908,15410,17131,20381,21567,23764,26564,27362,29001,29523,31452,33531],[248,1262,2350,4962,7318,8866,12909,15411,17132,20382,21568,23765,26565,27363,29002,29524,31453,33431],[249,1263,2351,4963,7319,8867,12910,15412,17133,20383,21569,23766,26566,27364,29003,29525,31454,33432],[250,1264,2352,4964,7320,8868,12911,15413,17134,20384,21570,23767,26567,27365,29004,29526,31455,33433],[251,1265,2353,4965,7321,8869,12912,15414,17135,20385,21571,23768,26568,27366,29005,29527,31456,33434],[252,1266,2354,4966,7322,8870,12913,15415,17136,20386,21572,23769,26569,27367,29006,29528,31457,33435],[253,1267,2355,4967,7323,8871,12914,15416,17137,20387,21573,23770,26570,27368,29007,29529,31458,33436],[254,1268,2356,4968,7324,8872,12915,15417,17138,20388,21574,23771,26571,27369,29008,29530,31459,33437],[255,1269,2357,4969,7325,8873,12916,15418,17139,20389,21575,23772,26572,27370,29009,29531,31460,33438],[256,1270,2358,4970,7326,8874,12917,15419,17140,20390,21576,23773,26573,27270,29010,29532,31461,33439],[257,1271,2359,4971,7327,8875,12918,15420,17141,20391,21577,23774,26574,27271,29011,29533,31462,33440],[258,1272,2360,4972,7328,8876,12919,15421,17142,20392,21578,23775,26575,27272,29012,29534,31463,33441],[259,1273,2361,4973,7329,8877,12920,15422,17143,20393,21579,23776,26576,27273,29013,29535,31464,33442],[260,1274,2362,4974,7330,8878,12921,15423,17144,20394,21580,23777,26577,27274,29014,29536,31465,33443],[261,1275,2363,4975,7331,8879,12922,15424,17145,20395,21581,23778,26578,27275,29015,29537,31466,33444],[262,1276,2364,4976,7332,8880,12923,15425,17146,20396,21582,23779,26579,27276,29016,29538,31467,33445],[263,1277,2365,4977,7333,8881,12924,15426,17147,20397,21583,23780,26580,27277,29017,29539,31468,33446],[264,1278,2366,4978,7334,8882,12925,15427,17148,20398,21584,23781,26581,27278,29018,29540,31469,33447],[265,1279,2367,4979,7335,8883,12926,15428,17149,20399,21585,23782,26582,27279,29019,29541,31470,33448],[266,1280,2368,4980,7336,8884,12927,15429,17150,20400,21586,23783,26583,27280,29020,29542,31471,33449],[267,1281,2369,4981,7337,8885,12827,15430,17151,20401,21587,23784,26584,27281,29021,29543,31472,33450],[268,1282,2370,4982,7338,8886,12828,15431,17152,20301,21588,23785,26585,27282,29022,29544,31473,33451],[269,1283,2371,4983,7339,8887,12829,15432,17153,20302,21589,23786,26586,27283,29023,29545,31474,33452],[270,1284,2372,4984,7340,8787,12830,15433,17154,20303,21590,23787,26587,27284,29024,29546,31475,33453],[271,1285,2373,4985,7341,8788,12831,15434,17155,20304,21591,23788,26588,27285,29025,29547,31476,33454],[272,1286,2374,4986,7342,8789,12832,15435,17156,20305,21592,23789,26589,27286,29026,29548,31477,33455],[273,1287,2375,4987,7343,8790,12833,15436,17157,20306,21593,23790,26590,27287,29027,29549,31478,33456],[274,1288,2376,4988,7344,8791,12834,15437,17158,20307,21594,23791,26591,27288,29028,29550,31479,33457],[275,1289,2377,4989,7345,8792,12835,15438,17159,20308,21595,23792,26592,27289,29029,29551,31480,33458],[276,1290,2378,4990,7346,8793,12836,15439,17160,20309,21596,23793,26593,27290,29030,29552,31481,33459],[277,1291,2379,4991,7347,8794,12837,15440,17161,20310,21597,23794,26594,27291,29031,29553,31482,33460],[278,1292,2380,4992,7348,8795,12838,15441,17162,20311,21598,23795,26595,27292,29032,29554,31483,33461],[279,1293,2381,4993,7349,8796,12839,15442,17163,20312,21599,23796,26596,27293,29033,29555,31484,33462],[280,1294,2382,4994,7350,8797,12840,15443,17164,20313,21600,23797,26597,27294,29034,29556,31485,33463],[281,1295,2383,4995,7351,8798,12841,15444,17165,20314,21601,23798,26598,27295,29035,29557,31486,33464],[282,1296,2384,4996,7352,8799,12842,15445,17166,20315,21602,23799,26599,27296,29036,29558,31487,33465],[283,1297,2385,4997,7353,8800,12843,15446,17167,20316,21603,23800,26600,27297,29037,29559,31488,33466],[284,1298,2386,4998,7354,8801,12844,15447,17168,20317,21604,23801,26601,27298,29038,29560,31489,33467],[285,1299,2387,4999,7355,8802,12845,15448,17169,20318,21605,23802,26602,27299,29039,29561,31490,33468],[286,1300,2388,5000,7356,8803,12846,15449,17069,20319,21606,23803,26603,27300,29040,29562,31491,33469],[287,1301,2389,5001,7357,8804,12847,15450,17070,20320,21607,23804,26604,27301,29041,29563,31492,33470],[288,1302,2390,5002,7358,8805,12848,15451,17071,20321,21608,23805,26605,27302,29042,29564,31493,33471],[289,1303,2391,5003,7359,8806,12849,15452,17072,20322,21609,23806,26606,27303,29043,29565,31494,33472],[290,1304,2392,5004,7360,8807,12850,15352,17073,20323,21610,23807,26607,27304,29044,29566,31495,33473],[291,1305,2393,5005,7361,8808,12851,15353,17074,20324,21611,23808,26608,27305,29045,29567,31496,33474],[292,1306,2394,5006,7362,8809,12852,15354,17075,20325,21612,23809,26609,27306,29046,29568,31497,33475],[293,1307,2395,5007,7363,8810,12853,15355,17076,20326,21613,23810,26610,27307,29047,29569,31498,33476],[294,1308,2396,5008,7364,8811,12854,15356,17077,20327,21513,23811,26611,27308,29048,29570,31499,33477],[295,1309,2397,5009,7365,8812,12855,15357,17078,20328,21514,23812,26612,27309,29049,29571,31500,33478],[296,1310,2398,5010,7366,8813,12856,15358,17079,20329,21515,23813,26613,27310,29050,29572,31501,33479],[297,1311,2399,5011,7367,8814,12857,15359,17080,20330,21516,23814,26614,27311,29051,29573,31502,33480],[298,1312,2400,5012,7368,8815,12858,15360,17081,20331,21517,23815,26615,27312,29052,29574,31503,33481],[299,1212,2401,5013,7369,8816,12859,15361,17082,20332,21518,23816,26616,27313,29053,29575,31504,33482],[300,1213,2402,5014,7370,8817,12860,15362,17083,20333,21519,23817,26617,27314,29054,29576,31505,33483],[301,1214,2403,5015,7371,8818,12861,15363,17084,20334,21520,23818,26618,27315,29055,29577,31506,33484],[302,1215,2404,5016,7372,8819,12862,15364,17085,20335,21521,23819,26619,27316,29056,29578,31507,33485],[202,1216,2405,5017,7272,8820,12863,15365,17086,20336,21522,23820,26620,27317,29057,29579,31508,33486],[203,1217,2406,5018,7273,8821,12864,15366,17087,20337,21523,23821,26621,27318,29058,29580,31509,33487],[204,1218,2407,5019,7274,8822,12865,15367,17088,20338,21524,23822,26622,27319,29059,29581,31510,33488],[205,1219,2408,5020,7275,8823,12866,15368,17089,20339,21525,23823,26623,27320,29060,29582,31511,33489],[206,1220,2409,5021,7276,8824,12867,15369,17090,20340,21526,23824,26624,27321,29061,29583,31411,33490],[207,1221,2410,5022,7277,8825,12868,15370,17091,20341,21527,23825,26625,27322,29062,29584,31412,33491],[208,1222,2411,5023,7278,8826,12869,15371,17092,20342,21528,23826,26626,27323,29063,29585,31413,33492],[209,1223,2412,5024,7279,8827,12870,15372,17093,20343,21529,23827,26627,27324,29064,29586,31414,33493],[210,1224,2413,5025,7280,8828,12871,15373,17094,20344,21530,23828,26628,27325,29065,29587,31415,33494],[211,1225,2414,5026,7281,8829,12872,15374,17095,20345,21531,23829,26629,27326,29066,29588,31416,33495],[212,1226,2415,5027,7282,8830,12873,15375,17096,20346,21532,23830,26630,27327,29067,29589,31417,33496],[213,1227,2416,5028,7283,8831,12874,15376,17097,20347,21533,23831,26631,27328,29068,29590,31418,33497],[214,1228,2417,5029,7284,8832,12875,15377,17098,20348,21534,23832,26632,27329,29069,29591,31419,33498],[215,1229,2418,5030,7285,8833,12876,15378,17099,20349,21535,23833,26633,27330,29070,29592,31420,33499],[216,1230,2419,5031,7286,8834,12877,15379,17100,20350,21536,23834,26634,27331,29071,29492,31421,33500],[217,1231,2420,5032,7287,8835,12878,15380,17101,20351,21537,23835,26635,27332,29072,29493,31422,33501],[218,1232,2421,5033,7288,8836,12879,15381,17102,20352,21538,23735,26636,27333,29073,29494,31423,33502],[219,1233,2422,5034,7289,8837,12880,15382,17103,20353,21539,23736,26637,27334,29074,29495,31424,33503],[220,1234,2423,5035,7290,8838,12881,15383,17104,20354,21540,23737,26638,27335,29075,29496,31425,33504],[221,1235,2323,5036,7291,8839,12882,15384,17105,20355,21541,23738,26639,27336,29076,29497,31426,33505],[222,1236,2324,5037,7292,8840,12883,15385,17106,20356,21542,23739,26640,27337,29077,29498,31427,33506],[223,1237,2325,5038,7293,8841,12884,15386,17107,20357,21543,23740,26641,27338,29078,29499,31428,33507],[224,1238,2326,5039,7294,8842,12885,15387,17108,20358,21544,23741,26642,27339,29079,29500,31429,33508],[225,1239,2327,5040,7295,8843,12886,15388,17109,20359,21545,23742,26643,27340,29080,29501,31430,33509],[226,1240,2328,5041,7296,8844,12887,15389,17110,20360,21546,23743,26644,27341,29081,29502,31431,33510],[227,1241,2329,5042,7297,8845,12888,15390,17111,20361,21547,23744,26645,27342,29082,29503,31432,33511],[228,1242,2330,5043,7298,8846,12889,15391,17112,20362,21548,23745,26646,27343,29083,29504,31433,33512],[719,1155,2215,3259,5875,8237,9737,13773,16328,21293,22472,24717,27511,28251,29944,30417,32354,34365],[720,1156,2216,3260,5876,8238,9738,13774,16329,21294,22473,24718,27512,28252,29945,30418,32355,34366],[721,1157,2217,3261,5877,8239,9739,13775,16330,21295,22474,24719,27513,28253,29946,30419,32356,34367],[722,1158,2218,3262,5878,8240,9740,13776,16331,21296,22475,24720,27514,28254,29947,30420,32357,34368],[723,1159,2219,3263,5879,8241,9741,13777,16332,21297,22476,24721,27515,28255,29948,30421,32358,34369],[724,1160,2220,3264,5880,8242,9742,13778,16333,21298,22477,24722,27516,28256,29949,30422,32359,34370],[725,1161,2221,3265,5881,8243,9743,13779,16334,21299,22478,24723,27517,28257,29950,30423,32360,34371],[726,1162,2121,3266,5882,8244,9744,13780,16335,21300,22479,24724,27518,28258,29951,30424,32361,34372],[727,1163,2122,3267,5883,8245,9745,13781,16336,21301,22480,24725,27519,28259,29952,30425,32362,34373],[728,1164,2123,3268,5884,8246,9746,13782,16337,21302,22481,24726,27520,28260,29953,30426,32363,34374],[729,1165,2124,3269,5885,8247,9747,13783,16338,21303,22482,24727,27521,28261,29954,30427,32364,34375],[730,1166,2125,3270,5886,8248,9748,13784,16339,21304,22483,24728,27522,28262,29955,30428,32365,34376],[731,1167,2126,3271,5887,8249,9749,13785,16340,21305,22484,24729,27523,28263,29956,30429,32366,34377],[732,1168,2127,3272,5888,8250,9750,13786,16341,21306,22485,24730,27524,28264,29957,30430,32367,34378],[733,1169,2128,3273,5889,8251,9751,13787,16342,21307,22486,24731,27525,28265,29958,30431,32368,34379],[734,1170,2129,3274,5890,8252,9752,13788,16343,21308,22487,24732,27526,28266,29959,30432,32369,34380],[735,1171,2130,3275,5891,8253,9753,13789,16344,21309,22488,24733,27527,28267,29960,30433,32370,34381],[736,1172,2131,3276,5892,8254,9754,13790,16345,21310,22489,24734,27528,28268,29961,30434,32371,34382],[737,1173,2132,3277,5893,8255,9755,13791,16346,21210,22490,24735,27529,28269,29962,30435,32372,34383],[738,1174,2133,3278,5894,8256,9756,13792,16347,21211,22491,24736,27530,28270,29963,30436,32373,34384],[739,1175,2134,3279,5895,8257,9757,13793,16348,21212,22492,24737,27531,28271,29964,30437,32374,34385],[740,1176,2135,3280,5896,8258,9758,13794,16349,21213,22493,24738,27532,28272,29965,30438,32375,34386],[741,1177,2136,3281,5897,8259,9759,13795,16350,21214,22494,24739,27533,28273,29966,30439,32376,34387],[742,1178,2137,3282,5898,8260,9760,13796,16351,21215,22495,24740,27534,28274,29967,30440,32377,34388],[743,1179,2138,3283,5899,8261,9761,13797,16352,21216,22496,24741,27535,28275,29968,30441,32378,34389],[744,1180,2139,3284,5900,8262,9762,13798,16353,21217,22497,24742,27536,28276,29969,30442,32379,34390],[745,1181,2140,3285,5901,8263,9763,13799,16354,21218,22498,24743,27537,28277,29970,30443,32380,34391],[746,1182,2141,3286,5902,8264,9764,13800,16355,21219,22499,24744,27538,28278,29971,30444,32381,34392],[747,1183,2142,3287,5903,8265,9765,13801,16356,21220,22500,24644,27539,28279,29972,30445,32382,34393],[748,1184,2143,3288,5904,8266,9766,13802,16357,21221,22501,24645,27540,28179,29973,30446,32383,34394],[749,1185,2144,3289,5905,8267,9767,13803,16358,21222,22502,24646,27541,28180,29974,30447,32384,34395],[750,1186,2145,3290,5906,8268,9768,13804,16359,21223,22503,24647,27542,28181,29975,30448,32385,34396],[751,1187,2146,3291,5907,8269,9769,13805,16360,21224,22504,24648,27543,28182,29976,30449,32386,34397],[752,1188,2147,3292,5908,8270,9770,13806,16361,21225,22505,24649,27544,28183,29977,30450,32387,34398],[753,1189,2148,3293,5909,8271,9771,13807,16261,21226,22506,24650,27545,28184,29978,30451,32388,34399],[754,1190,2149,3294,5910,8272,9772,13808,16262,21227,22507,24651,27546,28185,29979,30452,32389,34400],[755,1191,2150,3295,5911,8273,9773,13809,16263,21228,22508,24652,27547,28186,29980,30453,32390,34401],[756,1192,2151,3296,5912,8274,9774,13810,16264,21229,22509,24653,27548,28187,29981,30454,32391,34402],[757,1193,2152,3297,5913,8275,9775,13811,16265,21230,22510,24654,27549,28188,29982,30455,32392,34403],[758,1194,2153,3298,5914,8276,9776,13812,16266,21231,22511,24655,27550,28189,29983,30456,32393,34404],[759,1195,2154,3299,5915,8277,9777,13813,16267,21232,22512,24656,27551,28190,29984,30457,32394,34405],[760,1196,2155,3300,5916,8278,9778,13814,16268,21233,22513,24657,27552,28191,29985,30458,32395,34406],[761,1197,2156,3301,5917,8279,9779,13815,16269,21234,22514,24658,27553,28192,29986,30459,32396,34407],[762,1198,2157,3302,5918,8280,9780,13816,16270,21235,22515,24659,27554,28193,29987,30460,32397,34408],[763,1199,2158,3303,5919,8281,9781,13817,16271,21236,22516,24660,27555,28194,29988,30461,32398,34409],[764,1200,2159,3304,5920,8181,9782,13818,16272,21237,22517,24661,27556,28195,29989,30462,32399,34410],[765,1201,2160,3305,5921,8182,9783,13819,16273,21238,22518,24662,27557,28196,29990,30463,32400,34411],[766,1202,2161,3306,5922,8183,9784,13820,16274,21239,22519,24663,27558,28197,29991,30464,32401,34412],[767,1203,2162,3307,5923,8184,9785,13821,16275,21240,22520,24664,27559,28198,29992,30465,32402,34413],[768,1204,2163,3308,5924,8185,9786,13822,16276,21241,22521,24665,27560,28199,29993,30466,32403,34414],[769,1205,2164,3309,5925,8186,9787,13823,16277,21242,22522,24666,27561,28200,29994,30467,32404,34415],[770,1206,2165,3310,5926,8187,9788,13824,16278,21243,22422,24667,27562,28201,29995,30468,32405,34416],[771,1207,2166,3311,5927,8188,9789,13825,16279,21244,22423,24668,27563,28202,29996,30469,32406,34417],[772,1208,2167,3312,5928,8189,9790,13826,16280,21245,22424,24669,27564,28203,29896,30470,32407,34418],[773,1209,2168,3313,5929,8190,9791,13827,16281,21246,22425,24670,27565,28204,29897,30471,32408,34419],[774,1210,2169,3314,5930,8191,9792,13828,16282,21247,22426,24671,27566,28205,29898,30472,32409,34420],[775,1211,2170,3315,5931,8192,9793,13829,16283,21248,22427,24672,27567,28206,29899,30473,32410,34421],[776,1111,2171,3316,5932,8193,9794,13830,16284,21249,22428,24673,27568,28207,29900,30474,32411,34422],[777,1112,2172,3317,5933,8194,9795,13831,16285,21250,22429,24674,27569,28208,29901,30475,32412,34423],[778,1113,2173,3318,5934,8195,9796,13832,16286,21251,22430,24675,27570,28209,29902,30476,32413,34424],[779,1114,2174,3319,5935,8196,9696,13833,16287,21252,22431,24676,27571,28210,29903,30477,32414,34425],[780,1115,2175,3320,5936,8197,9697,13834,16288,21253,22432,24677,27572,28211,29904,30478,32415,34426],[781,1116,2176,3321,5937,8198,9698,13835,16289,21254,22433,24678,27472,28212,29905,30479,32416,34427],[782,1117,2177,3322,5938,8199,9699,13836,16290,21255,22434,24679,27473,28213,29906,30480,32417,34428],[783,1118,2178,3323,5939,8200,9700,13736,16291,21256,22435,24680,27474,28214,29907,30481,32418,34429],[784,1119,2179,3324,5940,8201,9701,13737,16292,21257,22436,24681,27475,28215,29908,30482,32419,34430],[785,1120,2180,3325,5941,8202,9702,13738,16293,21258,22437,24682,27476,28216,29909,30483,32420,34431],[786,1121,2181,3326,5942,8203,9703,13739,16294,21259,22438,24683,27477,28217,29910,30484,32320,34432],[787,1122,2182,3327,5943,8204,9704,13740,16295,21260,22439,24684,27478,28218,29911,30485,32321,34433],[788,1123,2183,3328,5944,8205,9705,13741,16296,21261,22440,24685,27479,28219,29912,30486,32322,34434],[789,1124,2184,3329,5945,8206,9706,13742,16297,21262,22441,24686,27480,28220,29913,30487,32323,34435],[790,1125,2185,3330,5946,8207,9707,13743,16298,21263,22442,24687,27481,28221,29914,30488,32324,34436],[791,1126,2186,3331,5947,8208,9708,13744,16299,21264,22443,24688,27482,28222,29915,30489,32325,34437],[792,1127,2187,3332,5948,8209,9709,13745,16300,21265,22444,24689,27483,28223,29916,30490,32326,34438],[793,1128,2188,3232,5949,8210,9710,13746,16301,21266,22445,24690,27484,28224,29917,30491,32327,34439],[794,1129,2189,3233,5950,8211,9711,13747,16302,21267,22446,24691,27485,28225,29918,30492,32328,34440],[795,1130,2190,3234,5951,8212,9712,13748,16303,21268,22447,24692,27486,28226,29919,30493,32329,34340],[796,1131,2191,3235,5952,8213,9713,13749,16304,21269,22448,24693,27487,28227,29920,30494,32330,34341],[797,1132,2192,3236,5953,8214,9714,13750,16305,21270,22449,24694,27488,28228,29921,30495,32331,34342],[798,1133,2193,3237,5954,8215,9715,13751,16306,21271,22450,24695,27489,28229,29922,30496,32332,34343],[799,1134,2194,3238,5955,8216,9716,13752,16307,21272,22451,24696,27490,28230,29923,30497,32333,34344],[800,1135,2195,3239,5956,8217,9717,13753,16308,21273,22452,24697,27491,28231,29924,30498,32334,34345],[801,1136,2196,3240,5957,8218,9718,13754,16309,21274,22453,24698,27492,28232,29925,30499,32335,34346],[802,1137,2197,3241,5958,8219,9719,13755,16310,21275,22454,24699,27493,28233,29926,30500,32336,34347],[803,1138,2198,3242,5858,8220,9720,13756,16311,21276,22455,24700,27494,28234,29927,30501,32337,34348],[804,1139,2199,3243,5859,8221,9721,13757,16312,21277,22456,24701,27495,28235,29928,30401,32338,34349],[805,1140,2200,3244,5860,8222,9722,13758,16313,21278,22457,24702,27496,28236,29929,30402,32339,34350],[806,1141,2201,3245,5861,8223,9723,13759,16314,21279,22458,24703,27497,28237,29930,30403,32340,34351],[807,1142,2202,3246,5862,8224,9724,13760,16315,21280,22459,24704,27498,28238,29931,30404,32341,34352],[707,1143,2203,3247,5863,8225,9725,13761,16316,21281,22460,24705,27499,28239,29932,30405,32342,34353],[708,1144,2204,3248,5864,8226,9726,13762,16317,21282,22461,24706,27500,28240,29933,30406,32343,34354],[709,1145,2205,3249,5865,8227,9727,13763,16318,21283,22462,24707,27501,28241,29934,30407,32344,34355],[710,1146,2206,3250,5866,8228,9728,13764,16319,21284,22463,24708,27502,28242,29935,30408,32345,34356],[711,1147,2207,3251,5867,8229,9729,13765,16320,21285,22464,24709,27503,28243,29936,30409,32346,34357],[712,1148,2208,3252,5868,8230,9730,13766,16321,21286,22465,24710,27504,28244,29937,30410,32347,34358],[713,1149,2209,3253,5869,8231,9731,13767,16322,21287,22466,24711,27505,28245,29938,30411,32348,34359],[714,1150,2210,3254,5870,8232,9732,13768,16323,21288,22467,24712,27506,28246,29939,30412,32349,34360],[715,1151,2211,3255,5871,8233,9733,13769,16324,21289,22468,24713,27507,28247,29940,30413,32350,34361],[716,1152,2212,3256,5872,8234,9734,13770,16325,21290,22469,24714,27508,28248,29941,30414,32351,34362],[717,1153,2213,3257,5873,8235,9735,13771,16326,21291,22470,24715,27509,28249,29942,30415,32352,34363],[718,1154,2214,3258,5874,8236,9736,13772,16327,21292,22471,24716,27510,28250,29943,30416,32353,34364],[1641,2081,3086,4187,6807,9175,10627,14656,17264,18019,22122,23395,25587,28476,29158,30905,31329,33274],[1642,2082,3087,4188,6808,9176,10628,14657,17265,18020,22123,23396,25588,28477,29159,30805,31330,33275],[1643,2083,3088,4189,6809,9177,10629,14658,17266,18021,22124,23397,25589,28478,29160,30806,31331,33276],[1644,2084,3089,4190,6810,9178,10630,14659,17267,18022,22125,23398,25590,28479,29161,30807,31332,33277],[1645,2085,3090,4191,6811,9179,10631,14660,17268,18023,22126,23399,25591,28480,29162,30808,31333,33278],[1646,2086,3091,4192,6812,9180,10632,14661,17269,18024,22127,23400,25592,28481,29163,30809,31334,33279],[1647,2087,3092,4193,6813,9181,10633,14662,17270,18025,22128,23401,25593,28381,29164,30810,31335,33280],[1648,2088,3093,4194,6814,9182,10634,14663,17170,18026,22129,23402,25594,28382,29165,30811,31336,33281],[1649,2089,3094,4195,6815,9183,10635,14664,17171,18027,22130,23403,25595,28383,29166,30812,31337,33282],[1650,2090,3095,4196,6816,9184,10636,14665,17172,18028,22131,23404,25596,28384,29167,30813,31338,33283],[1651,2091,3096,4197,6817,9185,10637,14666,17173,18029,22132,23405,25597,28385,29168,30814,31339,33284],[1652,2092,3097,4198,6818,9186,10638,14667,17174,18030,22133,23406,25598,28386,29169,30815,31340,33285],[1653,2093,3098,4199,6819,9187,10639,14668,17175,18031,22134,23407,25599,28387,29170,30816,31341,33286],[1654,2094,3099,4200,6820,9188,10640,14669,17176,18032,22135,23408,25600,28388,29171,30817,31342,33287],[1655,2095,3100,4201,6821,9189,10641,14670,17177,18033,22136,23409,25601,28389,29172,30818,31343,33288],[1656,2096,3101,4202,6822,9190,10642,14671,17178,18034,22137,23410,25602,28390,29173,30819,31344,33289],[1657,2097,3102,4203,6823,9090,10643,14672,17179,18035,22138,23411,25603,28391,29174,30820,31345,33290],[1658,2098,3103,4204,6824,9091,10644,14673,17180,18036,22139,23412,25604,28392,29175,30821,31346,33291],[1659,2099,3104,4205,6825,9092,10645,14674,17181,18037,22140,23413,25605,28393,29176,30822,31347,33292],[1660,2100,3105,4206,6826,9093,10646,14675,17182,18038,22141,23414,25606,28394,29177,30823,31348,33293],[1661,2101,3106,4207,6827,9094,10647,14676,17183,18039,22142,23415,25607,28395,29178,30824,31349,33294],[1662,2102,3107,4208,6828,9095,10648,14677,17184,18040,22143,23416,25608,28396,29179,30825,31350,33295],[1663,2103,3108,4209,6829,9096,10649,14678,17185,18041,22144,23417,25609,28397,29180,30826,31351,33296],[1664,2104,3109,4210,6830,9097,10650,14679,17186,18042,22145,23418,25610,28398,29181,30827,31352,33297],[1665,2105,3110,4211,6831,9098,10651,14680,17187,18043,22146,23419,25611,28399,29182,30828,31353,33298],[1666,2106,3111,4212,6832,9099,10652,14681,17188,18044,22147,23420,25612,28400,29183,30829,31354,33299],[1667,2107,3112,4213,6833,9100,10653,14682,17189,18045,22148,23421,25613,28401,29184,30830,31355,33300],[1668,2108,3113,4214,6834,9101,10654,14683,17190,18046,22149,23422,25614,28402,29185,30831,31356,33301],[1669,2109,3114,4215,6835,9102,10655,14684,17191,18047,22150,23423,25615,28403,29186,30832,31357,33302],[1670,2110,3115,4216,6836,9103,10656,14685,17192,18048,22151,23424,25616,28404,29187,30833,31358,33303],[1671,2111,3116,4217,6837,9104,10657,14686,17193,18049,22152,23425,25617,28405,29188,30834,31359,33304],[1672,2112,3117,4218,6838,9105,10658,14687,17194,18050,22153,23426,25618,28406,29088,30835,31360,33305],[1673,2113,3118,4219,6839,9106,10659,14688,17195,18051,22154,23427,25619,28407,29089,30836,31361,33306],[1674,2114,3119,4220,6840,9107,10660,14689,17196,18052,22155,23428,25620,28408,29090,30837,31362,33307],[1675,2115,3120,4221,6841,9108,10661,14690,17197,18053,22156,23429,25621,28409,29091,30838,31363,33308],[1676,2116,3121,4222,6842,9109,10662,14691,17198,18054,22157,23430,25622,28410,29092,30839,31364,33309],[1677,2117,3122,4223,6843,9110,10663,14692,17199,18055,22158,23431,25623,28411,29093,30840,31365,33310],[1678,2118,3123,4224,6844,9111,10664,14693,17200,18056,22159,23331,25624,28412,29094,30841,31366,33311],[1679,2119,3124,4225,6845,9112,10665,14694,17201,18057,22160,23332,25625,28413,29095,30842,31367,33312],[1680,2120,3125,4226,6846,9113,10666,14695,17202,18058,22161,23333,25626,28414,29096,30843,31368,33313],[1681,2020,3126,4227,6847,9114,10667,14696,17203,18059,22162,23334,25627,28415,29097,30844,31369,33314],[1682,2021,3127,4228,6848,9115,10668,14697,17204,18060,22163,23335,25628,28416,29098,30845,31370,33315],[1683,2022,3128,4229,6849,9116,10669,14698,17205,18061,22164,23336,25629,28417,29099,30846,31371,33316],[1684,2023,3129,4230,6850,9117,10670,14699,17206,18062,22165,23337,25630,28418,29100,30847,31372,33317],[1685,2024,3130,4231,6851,9118,10671,14700,17207,18063,22166,23338,25631,28419,29101,30848,31373,33318],[1686,2025,3030,4232,6852,9119,10672,14701,17208,18064,22167,23339,25632,28420,29102,30849,31374,33319],[1687,2026,3031,4233,6853,9120,10673,14702,17209,18065,22168,23340,25633,28421,29103,30850,31375,33320],[1688,2027,3032,4234,6854,9121,10674,14703,17210,18066,22169,23341,25634,28422,29104,30851,31376,33321],[1689,2028,3033,4235,6855,9122,10675,14704,17211,18067,22170,23342,25635,28423,29105,30852,31377,33322],[1690,2029,3034,4236,6856,9123,10676,14705,17212,18068,22171,23343,25636,28424,29106,30853,31378,33323],[1691,2030,3035,4237,6857,9124,10677,14706,17213,18069,22172,23344,25637,28425,29107,30854,31379,33324],[1692,2031,3036,4238,6858,9125,10678,14707,17214,18070,22173,23345,25638,28426,29108,30855,31380,33325],[1693,2032,3037,4239,6859,9126,10679,14708,17215,18071,22174,23346,25639,28427,29109,30856,31381,33326],[1694,2033,3038,4240,6860,9127,10680,14709,17216,18072,22175,23347,25640,28428,29110,30857,31382,33327],[1695,2034,3039,4241,6861,9128,10681,14710,17217,18073,22176,23348,25641,28429,29111,30858,31383,33328],[1696,2035,3040,4141,6862,9129,10682,14711,17218,18074,22177,23349,25642,28430,29112,30859,31384,33329],[1697,2036,3041,4142,6863,9130,10683,14712,17219,18075,22178,23350,25643,28431,29113,30860,31385,33229],[1698,2037,3042,4143,6864,9131,10684,14713,17220,18076,22179,23351,25644,28432,29114,30861,31386,33230],[1699,2038,3043,4144,6865,9132,10685,14714,17221,18077,22180,23352,25645,28433,29115,30862,31387,33231],[1700,2039,3044,4145,6866,9133,10686,14715,17222,18078,22181,23353,25646,28434,29116,30863,31388,33232],[1701,2040,3045,4146,6867,9134,10687,14716,17223,17978,22182,23354,25647,28435,29117,30864,31389,33233],[1702,2041,3046,4147,6767,9135,10688,14717,17224,17979,22183,23355,25648,28436,29118,30865,31390,33234],[1703,2042,3047,4148,6768,9136,10689,14718,17225,17980,22184,23356,25649,28437,29119,30866,31391,33235],[1704,2043,3048,4149,6769,9137,10690,14719,17226,17981,22185,23357,25650,28438,29120,30867,31392,33236],[1705,2044,3049,4150,6770,9138,10691,14720,17227,17982,22186,23358,25651,28439,29121,30868,31393,33237],[1706,2045,3050,4151,6771,9139,10692,14721,17228,17983,22187,23359,25652,28440,29122,30869,31394,33238],[1707,2046,3051,4152,6772,9140,10693,14722,17229,17984,22188,23360,25653,28441,29123,30870,31395,33239],[1708,2047,3052,4153,6773,9141,10694,14723,17230,17985,22189,23361,25553,28442,29124,30871,31396,33240],[1709,2048,3053,4154,6774,9142,10695,14724,17231,17986,22190,23362,25554,28443,29125,30872,31397,33241],[1710,2049,3054,4155,6775,9143,10696,14725,17232,17987,22191,23363,25555,28444,29126,30873,31398,33242],[1711,2050,3055,4156,6776,9144,10697,14726,17233,17988,22192,23364,25556,28445,29127,30874,31399,33243],[1712,2051,3056,4157,6777,9145,10698,14727,17234,17989,22193,23365,25557,28446,29128,30875,31400,33244],[1713,2052,3057,4158,6778,9146,10699,14728,17235,17990,22194,23366,25558,28447,29129,30876,31401,33245],[1714,2053,3058,4159,6779,9147,10700,14729,17236,17991,22195,23367,25559,28448,29130,30877,31402,33246],[1715,2054,3059,4160,6780,9148,10701,14730,17237,17992,22196,23368,25560,28449,29131,30878,31403,33247],[1716,2055,3060,4161,6781,9149,10702,14731,17238,17993,22197,23369,25561,28450,29132,30879,31404,33248],[1616,2056,3061,4162,6782,9150,10703,14732,17239,17994,22198,23370,25562,28451,29133,30880,31405,33249],[1617,2057,3062,4163,6783,9151,10704,14733,17240,17995,22199,23371,25563,28452,29134,30881,31406,33250],[1618,2058,3063,4164,6784,9152,10705,14734,17241,17996,22200,23372,25564,28453,29135,30882,31407,33251],[1619,2059,3064,4165,6785,9153,10605,14735,17242,17997,22201,23373,25565,28454,29136,30883,31408,33252],[1620,2060,3065,4166,6786,9154,10606,14736,17243,17998,22202,23374,25566,28455,29137,30884,31409,33253],[1621,2061,3066,4167,6787,9155,10607,14737,17244,17999,22203,23375,25567,28456,29138,30885,31410,33254],[1622,2062,3067,4168,6788,9156,10608,14738,17245,18000,22204,23376,25568,28457,29139,30886,31310,33255],[1623,2063,3068,4169,6789,9157,10609,14739,17246,18001,22205,23377,25569,28458,29140,30887,31311,33256],[1624,2064,3069,4170,6790,9158,10610,14740,17247,18002,22206,23378,25570,28459,29141,30888,31312,33257],[1625,2065,3070,4171,6791,9159,10611,14741,17248,18003,22207,23379,25571,28460,29142,30889,31313,33258],[1626,2066,3071,4172,6792,9160,10612,14742,17249,18004,22208,23380,25572,28461,29143,30890,31314,33259],[1627,2067,3072,4173,6793,9161,10613,14743,17250,18005,22209,23381,25573,28462,29144,30891,31315,33260],[1628,2068,3073,4174,6794,9162,10614,14744,17251,18006,22210,23382,25574,28463,29145,30892,31316,33261],[1629,2069,3074,4175,6795,9163,10615,14745,17252,18007,22211,23383,25575,28464,29146,30893,31317,33262],[1630,2070,3075,4176,6796,9164,10616,14645,17253,18008,22212,23384,25576,28465,29147,30894,31318,33263],[1631,2071,3076,4177,6797,9165,10617,14646,17254,18009,22213,23385,25577,28466,29148,30895,31319,33264],[1632,2072,3077,4178,6798,9166,10618,14647,17255,18010,22214,23386,25578,28467,29149,30896,31320,33265],[1633,2073,3078,4179,6799,9167,10619,14648,17256,18011,22215,23387,25579,28468,29150,30897,31321,33266],[1634,2074,3079,4180,6800,9168,10620,14649,17257,18012,22216,23388,25580,28469,29151,30898,31322,33267],[1635,2075,3080,4181,6801,9169,10621,14650,17258,18013,22217,23389,25581,28470,29152,30899,31323,33268],[1636,2076,3081,4182,6802,9170,10622,14651,17259,18014,22218,23390,25582,28471,29153,30900,31324,33269],[1637,2077,3082,4183,6803,9171,10623,14652,17260,18015,22219,23391,25583,28472,29154,30901,31325,33270],[1638,2078,3083,4184,6804,9172,10624,14653,17261,18016,22119,23392,25584,28473,29155,30902,31326,33271],[1639,2079,3084,4185,6805,9173,10625,14654,17262,18017,22120,23393,25585,28474,29156,30903,31327,33272],[1640,2080,3085,4186,6806,9174,10626,14655,17263,18018,22121,23394,25586,28475,29157,30904,31328,33273],[820,2563,3007,3957,5115,7739,10012,11517,15640,18972,23052,24318,26558,29340,30065,31765,32241,34194],[821,2564,3008,3958,5116,7740,10013,11518,15641,18973,23053,24319,26559,29341,30066,31766,32242,34195],[822,2565,3009,3959,5117,7741,10014,11519,15642,18974,23054,24320,26560,29342,30067,31767,32243,34196],[823,2566,3010,3960,5118,7742,10015,11520,15643,18975,23055,24321,26561,29343,30068,31768,32244,34197],[824,2567,3011,3961,5119,7743,10016,11521,15644,18976,23056,24322,26562,29344,30069,31769,32245,34198],[825,2568,3012,3962,5120,7744,10017,11522,15645,18977,23057,24323,26462,29345,30070,31770,32246,34199],[826,2569,3013,3963,5121,7745,10018,11523,15646,18978,23058,24324,26463,29346,30071,31771,32247,34200],[827,2570,3014,3964,5122,7746,10019,11524,15647,18979,23059,24325,26464,29347,30072,31772,32248,34201],[828,2571,3015,3965,5123,7747,10020,11525,15648,18980,23060,24326,26465,29348,30073,31773,32249,34202],[829,2572,3016,3966,5124,7748,10021,11526,15649,18981,23061,24327,26466,29349,30074,31774,32250,34203],[830,2573,3017,3967,5125,7749,10022,11527,15650,18982,23062,24328,26467,29350,30075,31775,32251,34204],[831,2574,3018,3968,5126,7750,10023,11528,15651,18983,23063,24329,26468,29351,30076,31776,32252,34205],[832,2575,3019,3969,5127,7751,10024,11529,15652,18984,23064,24330,26469,29352,30077,31777,32253,34206],[833,2576,3020,3970,5128,7752,10025,11530,15653,18985,23065,24331,26470,29353,30078,31778,32254,34207],[834,2577,3021,3971,5129,7753,10026,11531,15654,18986,23066,24332,26471,29354,30079,31779,32255,34208],[835,2578,3022,3972,5130,7754,10027,11532,15554,18987,23067,24333,26472,29355,30080,31780,32256,34209],[836,2579,3023,3973,5131,7755,10028,11533,15555,18887,23068,24334,26473,29356,30081,31781,32257,34210],[837,2580,3024,3974,5132,7756,10029,11534,15556,18888,23069,24335,26474,29357,30082,31782,32258,34211],[838,2581,3025,3975,5133,7757,10030,11535,15557,18889,23070,24336,26475,29358,30083,31783,32259,34212],[839,2582,3026,3976,5134,7758,10031,11536,15558,18890,23071,24337,26476,29359,30084,31784,32260,34213],[840,2583,3027,3977,5135,7759,10032,11537,15559,18891,23072,24338,26477,29360,30085,31785,32261,34214],[841,2584,3028,3978,5136,7760,10033,11538,15560,18892,23073,24339,26478,29361,30086,31786,32262,34215],[842,2585,3029,3979,5137,7761,10034,11539,15561,18893,23074,24340,26479,29362,30087,31787,32263,34216],[843,2586,2929,3980,5138,7762,10035,11540,15562,18894,23075,24240,26480,29363,30088,31788,32264,34217],[844,2587,2930,3981,5139,7763,10036,11541,15563,18895,23076,24241,26481,29364,30089,31789,32265,34218],[845,2588,2931,3982,5140,7764,10037,11542,15564,18896,23077,24242,26482,29365,30090,31790,32266,34219],[846,2589,2932,3983,5141,7765,10038,11543,15565,18897,23078,24243,26483,29366,30091,31791,32267,34220],[847,2590,2933,3984,5142,7766,10039,11544,15566,18898,23079,24244,26484,29367,30092,31792,32268,34221],[848,2591,2934,3985,5143,7767,10040,11545,15567,18899,23080,24245,26485,29368,30093,31793,32269,34222],[849,2592,2935,3986,5144,7768,10041,11546,15568,18900,23081,24246,26486,29369,30094,31794,32270,34223],[850,2593,2936,3987,5145,7769,10042,11547,15569,18901,23082,24247,26487,29370,30095,31795,32271,34224],[851,2594,2937,3988,5146,7770,10043,11548,15570,18902,23083,24248,26488,29371,30096,31796,32272,34225],[852,2595,2938,3989,5147,7771,10044,11549,15571,18903,23084,24249,26489,29372,30097,31797,32273,34226],[853,2596,2939,3990,5148,7772,10045,11550,15572,18904,23085,24250,26490,29373,29997,31798,32274,34227],[854,2597,2940,3991,5149,7773,10046,11551,15573,18905,23086,24251,26491,29374,29998,31799,32275,34228],[855,2598,2941,3992,5150,7774,10047,11552,15574,18906,23087,24252,26492,29375,29999,31800,32276,34229],[856,2599,2942,3993,5050,7775,10048,11553,15575,18907,23088,24253,26493,29376,30000,31801,32277,34230],[857,2600,2943,3994,5051,7776,10049,11554,15576,18908,23089,24254,26494,29377,30001,31802,32278,34231],[858,2601,2944,3995,5052,7676,10050,11555,15577,18909,23090,24255,26495,29378,30002,31803,32279,34232],[859,2602,2945,3996,5053,7677,10051,11556,15578,18910,23091,24256,26496,29379,30003,31804,32280,34233],[860,2603,2946,3997,5054,7678,10052,11557,15579,18911,23092,24257,26497,29380,30004,31805,32281,34234],[861,2604,2947,3998,5055,7679,10053,11558,15580,18912,23093,24258,26498,29381,30005,31806,32282,34235],[862,2605,2948,3999,5056,7680,10054,11559,15581,18913,23094,24259,26499,29382,30006,31807,32283,34236],[863,2606,2949,4000,5057,7681,10055,11560,15582,18914,23095,24260,26500,29383,30007,31808,32284,34237],[864,2607,2950,4001,5058,7682,10056,11561,15583,18915,23096,24261,26501,29384,30008,31809,32285,34238],[865,2608,2951,4002,5059,7683,10057,11562,15584,18916,23097,24262,26502,29385,30009,31810,32286,34138],[866,2609,2952,4003,5060,7684,10058,11563,15585,18917,23098,24263,26503,29386,30010,31811,32287,34139],[867,2610,2953,4004,5061,7685,10059,11564,15586,18918,23099,24264,26504,29387,30011,31812,32288,34140],[868,2611,2954,4005,5062,7686,10060,11565,15587,18919,23100,24265,26505,29388,30012,31813,32289,34141],[869,2612,2955,4006,5063,7687,10061,11566,15588,18920,23101,24266,26506,29389,30013,31814,32290,34142],[870,2613,2956,4007,5064,7688,10062,11567,15589,18921,23102,24267,26507,29390,30014,31714,32291,34143],[871,2614,2957,4008,5065,7689,10063,11568,15590,18922,23103,24268,26508,29290,30015,31715,32292,34144],[872,2615,2958,4009,5066,7690,10064,11569,15591,18923,23104,24269,26509,29291,30016,31716,32293,34145],[873,2616,2959,4010,5067,7691,10065,11570,15592,18924,23105,24270,26510,29292,30017,31717,32294,34146],[874,2617,2960,4011,5068,7692,10066,11571,15593,18925,23106,24271,26511,29293,30018,31718,32295,34147],[875,2618,2961,4012,5069,7693,10067,11572,15594,18926,23107,24272,26512,29294,30019,31719,32296,34148],[876,2619,2962,4013,5070,7694,10068,11573,15595,18927,23108,24273,26513,29295,30020,31720,32297,34149],[877,2620,2963,4014,5071,7695,10069,11574,15596,18928,23109,24274,26514,29296,30021,31721,32298,34150],[878,2621,2964,4015,5072,7696,10070,11575,15597,18929,23110,24275,26515,29297,30022,31722,32299,34151],[879,2622,2965,4016,5073,7697,10071,11576,15598,18930,23111,24276,26516,29298,30023,31723,32300,34152],[880,2623,2966,4017,5074,7698,10072,11577,15599,18931,23112,24277,26517,29299,30024,31724,32301,34153],[881,2624,2967,4018,5075,7699,10073,11578,15600,18932,23113,24278,26518,29300,30025,31725,32302,34154],[882,2625,2968,4019,5076,7700,10074,11579,15601,18933,23114,24279,26519,29301,30026,31726,32303,34155],[883,2525,2969,4020,5077,7701,10075,11580,15602,18934,23115,24280,26520,29302,30027,31727,32304,34156],[884,2526,2970,4021,5078,7702,10076,11581,15603,18935,23116,24281,26521,29303,30028,31728,32305,34157],[885,2527,2971,4022,5079,7703,10077,11582,15604,18936,23117,24282,26522,29304,30029,31729,32306,34158],[886,2528,2972,4023,5080,7704,10078,11583,15605,18937,23118,24283,26523,29305,30030,31730,32307,34159],[887,2529,2973,4024,5081,7705,10079,11584,15606,18938,23119,24284,26524,29306,30031,31731,32308,34160],[888,2530,2974,4025,5082,7706,10080,11585,15607,18939,23120,24285,26525,29307,30032,31732,32309,34161],[889,2531,2975,4026,5083,7707,10081,11586,15608,18940,23121,24286,26526,29308,30033,31733,32310,34162],[890,2532,2976,4027,5084,7708,10082,11587,15609,18941,23122,24287,26527,29309,30034,31734,32311,34163],[891,2533,2977,4028,5085,7709,10083,11588,15610,18942,23123,24288,26528,29310,30035,31735,32312,34164],[892,2534,2978,4029,5086,7710,10084,11589,15611,18943,23124,24289,26529,29311,30036,31736,32313,34165],[893,2535,2979,4030,5087,7711,10085,11590,15612,18944,23125,24290,26530,29312,30037,31737,32314,34166],[894,2536,2980,4031,5088,7712,10086,11591,15613,18945,23126,24291,26531,29313,30038,31738,32315,34167],[895,2537,2981,4032,5089,7713,10087,11592,15614,18946,23127,24292,26532,29314,30039,31739,32316,34168],[896,2538,2982,4033,5090,7714,10088,11593,15615,18947,23128,24293,26533,29315,30040,31740,32317,34169],[897,2539,2983,4034,5091,7715,10089,11594,15616,18948,23028,24294,26534,29316,30041,31741,32318,34170],[898,2540,2984,4035,5092,7716,10090,11595,15617,18949,23029,24295,26535,29317,30042,31742,32319,34171],[899,2541,2985,4036,5093,7717,10091,11596,15618,18950,23030,24296,26536,29318,30043,31743,32219,34172],[900,2542,2986,4037,5094,7718,10092,11597,15619,18951,23031,24297,26537,29319,30044,31744,32220,34173],[901,2543,2987,4038,5095,7719,10093,11598,15620,18952,23032,24298,26538,29320,30045,31745,32221,34174],[902,2544,2988,4039,5096,7720,10094,11599,15621,18953,23033,24299,26539,29321,30046,31746,32222,34175],[903,2545,2989,3939,5097,7721,10095,11600,15622,18954,23034,24300,26540,29322,30047,31747,32223,34176],[904,2546,2990,3940,5098,7722,10096,11601,15623,18955,23035,24301,26541,29323,30048,31748,32224,34177],[905,2547,2991,3941,5099,7723,10097,11602,15624,18956,23036,24302,26542,29324,30049,31749,32225,34178],[906,2548,2992,3942,5100,7724,10098,11603,15625,18957,23037,24303,26543,29325,30050,31750,32226,34179],[907,2549,2993,3943,5101,7725,10099,11604,15626,18958,23038,24304,26544,29326,30051,31751,32227,34180],[908,2550,2994,3944,5102,7726,9999,11605,15627,18959,23039,24305,26545,29327,30052,31752,32228,34181],[808,2551,2995,3945,5103,7727,10000,11606,15628,18960,23040,24306,26546,29328,30053,31753,32229,34182],[809,2552,2996,3946,5104,7728,10001,11607,15629,18961,23041,24307,26547,29329,30054,31754,32230,34183],[810,2553,2997,3947,5105,7729,10002,11608,15630,18962,23042,24308,26548,29330,30055,31755,32231,34184],[811,2554,2998,3948,5106,7730,10003,11609,15631,18963,23043,24309,26549,29331,30056,31756,32232,34185],[812,2555,2999,3949,5107,7731,10004,11610,15632,18964,23044,24310,26550,29332,30057,31757,32233,34186],[813,2556,3000,3950,5108,7732,10005,11611,15633,18965,23045,24311,26551,29333,30058,31758,32234,34187],[814,2557,3001,3951,5109,7733,10006,11612,15634,18966,23046,24312,26552,29334,30059,31759,32235,34188],[815,2558,3002,3952,5110,7734,10007,11613,15635,18967,23047,24313,26553,29335,30060,31760,32236,34189],[816,2559,3003,3953,5111,7735,10008,11614,15636,18968,23048,24314,26554,29336,30061,31761,32237,34190],[817,2560,3004,3954,5112,7736,10009,11514,15637,18969,23049,24315,26555,29337,30062,31762,32238,34191],[818,2561,3005,3955,5113,7737,10010,11515,15638,18970,23050,24316,26556,29338,30063,31763,32239,34192],[819,2562,3006,3956,5114,7738,10011,11516,15639,18971,23051,24317,26557,29339,30064,31764,32240,34193],[1756,3485,3933,4929,6043,8671,10950,12508,16523,17836,19824,23982,25241,27428,30204,30972,32625,33153],[1757,3486,3934,4930,6044,8672,10951,12509,16524,17837,19825,23983,25242,27429,30205,30973,32626,33154],[1758,3487,3935,4931,6045,8673,10952,12510,16525,17838,19826,23984,25243,27430,30206,30974,32627,33155],[1759,3488,3936,4932,6046,8674,10953,12511,16526,17839,19827,23985,25244,27431,30207,30975,32628,33156],[1760,3489,3937,4933,6047,8675,10954,12512,16527,17840,19828,23986,25245,27432,30208,30976,32629,33157],[1761,3490,3938,4934,6048,8676,10955,12513,16528,17841,19829,23987,25246,27433,30209,30977,32630,33158],[1762,3491,3838,4935,6049,8677,10956,12514,16529,17842,19830,23988,25247,27434,30210,30978,32631,33159],[1763,3492,3839,4936,6050,8678,10957,12515,16530,17843,19831,23989,25248,27435,30211,30979,32632,33160],[1764,3493,3840,4937,6051,8679,10958,12516,16531,17844,19832,23990,25249,27436,30212,30980,32633,33161],[1765,3494,3841,4938,6052,8680,10959,12517,16532,17845,19833,23991,25149,27437,30213,30981,32634,33162],[1766,3495,3842,4939,6053,8681,10960,12518,16533,17846,19834,23992,25150,27438,30214,30982,32635,33163],[1767,3496,3843,4940,6054,8682,10961,12519,16534,17847,19835,23993,25151,27439,30215,30983,32636,33164],[1768,3497,3844,4941,6055,8683,10962,12520,16535,17848,19836,23994,25152,27440,30216,30984,32637,33165],[1769,3498,3845,4942,6056,8684,10963,12521,16536,17849,19837,23995,25153,27441,30217,30985,32638,33166],[1770,3499,3846,4943,6057,8685,10964,12522,16537,17850,19838,23996,25154,27442,30218,30986,32639,33167],[1771,3500,3847,4944,6058,8585,10965,12523,16538,17851,19839,23997,25155,27443,30219,30987,32640,33168],[1772,3501,3848,4945,6059,8586,10966,12423,16539,17852,19840,23998,25156,27444,30220,30988,32641,33169],[1773,3502,3849,4946,5959,8587,10967,12424,16540,17853,19841,23999,25157,27445,30221,30989,32642,33170],[1774,3503,3850,4947,5960,8588,10968,12425,16541,17854,19842,24000,25158,27446,30222,30990,32643,33171],[1775,3504,3851,4948,5961,8589,10969,12426,16542,17855,19843,24001,25159,27447,30223,30991,32644,33172],[1776,3505,3852,4848,5962,8590,10970,12427,16543,17856,19844,24002,25160,27448,30224,30992,32645,33173],[1777,3506,3853,4849,5963,8591,10971,12428,16544,17857,19845,24003,25161,27449,30225,30993,32646,33174],[1778,3507,3854,4850,5964,8592,10972,12429,16545,17858,19846,24004,25162,27450,30226,30994,32647,33175],[1779,3508,3855,4851,5965,8593,10973,12430,16546,17859,19847,24005,25163,27451,30227,30995,32648,33176],[1780,3509,3856,4852,5966,8594,10974,12431,16547,17860,19848,24006,25164,27452,30228,30996,32649,33177],[1781,3510,3857,4853,5967,8595,10975,12432,16548,17861,19849,24007,25165,27453,30229,30997,32650,33178],[1782,3511,3858,4854,5968,8596,10976,12433,16549,17862,19850,24008,25166,27454,30230,30998,32651,33179],[1783,3512,3859,4855,5969,8597,10977,12434,16550,17863,19851,24009,25167,27455,30231,30999,32652,33180],[1784,3513,3860,4856,5970,8598,10978,12435,16551,17864,19852,24010,25168,27456,30232,31000,32653,33181],[1785,3514,3861,4857,5971,8599,10979,12436,16552,17865,19853,24011,25169,27457,30233,31001,32654,33182],[1786,3515,3862,4858,5972,8600,10980,12437,16553,17866,19854,24012,25170,27458,30234,31002,32655,33183],[1787,3516,3863,4859,5973,8601,10981,12438,16554,17867,19855,24013,25171,27459,30235,31003,32656,33184],[1788,3517,3864,4860,5974,8602,10982,12439,16555,17868,19856,24014,25172,27460,30236,31004,32657,33185],[1789,3518,3865,4861,5975,8603,10983,12440,16556,17869,19857,24015,25173,27461,30237,31005,32658,33186],[1790,3519,3866,4862,5976,8604,10984,12441,16557,17870,19858,24016,25174,27462,30238,31006,32659,33187],[1791,3520,3867,4863,5977,8605,10985,12442,16558,17871,19859,24017,25175,27463,30239,30906,32660,33188],[1792,3521,3868,4864,5978,8606,10986,12443,16559,17872,19860,24018,25176,27464,30240,30907,32661,33189],[1793,3522,3869,4865,5979,8607,10987,12444,16560,17873,19861,24019,25177,27465,30241,30908,32662,33190],[1794,3523,3870,4866,5980,8608,10988,12445,16561,17874,19862,24020,25178,27466,30242,30909,32663,33191],[1795,3524,3871,4867,5981,8609,10989,12446,16562,17875,19863,24021,25179,27467,30243,30910,32664,33192],[1796,3525,3872,4868,5982,8610,10990,12447,16563,17876,19864,24022,25180,27468,30244,30911,32665,33193],[1797,3526,3873,4869,5983,8611,10991,12448,16463,17776,19865,24023,25181,27469,30245,30912,32666,33194],[1798,3527,3874,4870,5984,8612,10992,12449,16464,17777,19866,24024,25182,27470,30246,30913,32667,33195],[1799,3528,3875,4871,5985,8613,10993,12450,16465,17778,19867,24025,25183,27471,30247,30914,32668,33196],[1800,3529,3876,4872,5986,8614,10994,12451,16466,17779,19868,24026,25184,27371,30248,30915,32669,33197],[1801,3530,3877,4873,5987,8615,10995,12452,16467,17780,19869,24027,25185,27372,30249,30916,32670,33198],[1802,3531,3878,4874,5988,8616,10996,12453,16468,17781,19870,24028,25186,27373,30250,30917,32671,33199],[1803,3532,3879,4875,5989,8617,10997,12454,16469,17782,19871,24029,25187,27374,30251,30918,32672,33200],[1804,3533,3880,4876,5990,8618,10998,12455,16470,17783,19872,24030,25188,27375,30252,30919,32673,33201],[1805,3534,3881,4877,5991,8619,10999,12456,16471,17784,19873,24031,25189,27376,30253,30920,32674,33202],[1806,3434,3882,4878,5992,8620,11000,12457,16472,17785,19874,24032,25190,27377,30254,30921,32675,33203],[1807,3435,3883,4879,5993,8621,11001,12458,16473,17786,19875,24033,25191,27378,30255,30922,32676,33204],[1808,3436,3884,4880,5994,8622,11002,12459,16474,17787,19876,24034,25192,27379,30256,30923,32677,33205],[1809,3437,3885,4881,5995,8623,11003,12460,16475,17788,19877,24035,25193,27380,30257,30924,32678,33206],[1810,3438,3886,4882,5996,8624,11004,12461,16476,17789,19878,24036,25194,27381,30258,30925,32679,33207],[1811,3439,3887,4883,5997,8625,11005,12462,16477,17790,19879,24037,25195,27382,30259,30926,32680,33208],[1812,3440,3888,4884,5998,8626,11006,12463,16478,17791,19880,23937,25196,27383,30260,30927,32681,33209],[1813,3441,3889,4885,5999,8627,11007,12464,16479,17792,19881,23938,25197,27384,30261,30928,32682,33210],[1814,3442,3890,4886,6000,8628,11008,12465,16480,17793,19882,23939,25198,27385,30262,30929,32683,33211],[1815,3443,3891,4887,6001,8629,10908,12466,16481,17794,19883,23940,25199,27386,30263,30930,32684,33212],[1816,3444,3892,4888,6002,8630,10909,12467,16482,17795,19884,23941,25200,27387,30264,30931,32685,33213],[1817,3445,3893,4889,6003,8631,10910,12468,16483,17796,19885,23942,25201,27388,30265,30932,32686,33214],[1717,3446,3894,4890,6004,8632,10911,12469,16484,17797,19886,23943,25202,27389,30266,30933,32687,33215],[1718,3447,3895,4891,6005,8633,10912,12470,16485,17798,19887,23944,25203,27390,30267,30934,32688,33216],[1719,3448,3896,4892,6006,8634,10913,12471,16486,17799,19888,23945,25204,27391,30268,30935,32689,33217],[1720,3449,3897,4893,6007,8635,10914,12472,16487,17800,19889,23946,25205,27392,30269,30936,32690,33218],[1721,3450,3898,4894,6008,8636,10915,12473,16488,17801,19890,23947,25206,27393,30270,30937,32691,33219],[1722,3451,3899,4895,6009,8637,10916,12474,16489,17802,19891,23948,25207,27394,30271,30938,32692,33220],[1723,3452,3900,4896,6010,8638,10917,12475,16490,17803,19892,23949,25208,27395,30272,30939,32693,33221],[1724,3453,3901,4897,6011,8639,10918,12476,16491,17804,19893,23950,25209,27396,30273,30940,32694,33222],[1725,3454,3902,4898,6012,8640,10919,12477,16492,17805,19894,23951,25210,27397,30274,30941,32695,33223],[1726,3455,3903,4899,6013,8641,10920,12478,16493,17806,19895,23952,25211,27398,30275,30942,32696,33224],[1727,3456,3904,4900,6014,8642,10921,12479,16494,17807,19896,23953,25212,27399,30276,30943,32697,33225],[1728,3457,3905,4901,6015,8643,10922,12480,16495,17808,19796,23954,25213,27400,30277,30944,32698,33226],[1729,3458,3906,4902,6016,8644,10923,12481,16496,17809,19797,23955,25214,27401,30278,30945,32699,33227],[1730,3459,3907,4903,6017,8645,10924,12482,16497,17810,19798,23956,25215,27402,30279,30946,32700,33228],[1731,3460,3908,4904,6018,8646,10925,12483,16498,17811,19799,23957,25216,27403,30280,30947,32701,33128],[1732,3461,3909,4905,6019,8647,10926,12484,16499,17812,19800,23958,25217,27404,30281,30948,32702,33129],[1733,3462,3910,4906,6020,8648,10927,12485,16500,17813,19801,23959,25218,27405,30282,30949,32703,33130],[1734,3463,3911,4907,6021,8649,10928,12486,16501,17814,19802,23960,25219,27406,30283,30950,32704,33131],[1735,3464,3912,4908,6022,8650,10929,12487,16502,17815,19803,23961,25220,27407,30284,30951,32705,33132],[1736,3465,3913,4909,6023,8651,10930,12488,16503,17816,19804,23962,25221,27408,30285,30952,32706,33133],[1737,3466,3914,4910,6024,8652,10931,12489,16504,17817,19805,23963,25222,27409,30286,30953,32707,33134],[1738,3467,3915,4911,6025,8653,10932,12490,16505,17818,19806,23964,25223,27410,30287,30954,32708,33135],[1739,3468,3916,4912,6026,8654,10933,12491,16506,17819,19807,23965,25224,27411,30288,30955,32709,33136],[1740,3469,3917,4913,6027,8655,10934,12492,16507,17820,19808,23966,25225,27412,30289,30956,32710,33137],[1741,3470,3918,4914,6028,8656,10935,12493,16508,17821,19809,23967,25226,27413,30290,30957,32711,33138],[1742,3471,3919,4915,6029,8657,10936,12494,16509,17822,19810,23968,25227,27414,30291,30958,32712,33139],[1743,3472,3920,4916,6030,8658,10937,12495,16510,17823,19811,23969,25228,27415,30292,30959,32713,33140],[1744,3473,3921,4917,6031,8659,10938,12496,16511,17824,19812,23970,25229,27416,30293,30960,32714,33141],[1745,3474,3922,4918,6032,8660,10939,12497,16512,17825,19813,23971,25230,27417,30294,30961,32715,33142],[1746,3475,3923,4919,6033,8661,10940,12498,16513,17826,19814,23972,25231,27418,30295,30962,32716,33143],[1747,3476,3924,4920,6034,8662,10941,12499,16514,17827,19815,23973,25232,27419,30296,30963,32717,33144],[1748,3477,3925,4921,6035,8663,10942,12500,16515,17828,19816,23974,25233,27420,30297,30964,32718,33145],[1749,3478,3926,4922,6036,8664,10943,12501,16516,17829,19817,23975,25234,27421,30298,30965,32719,33146],[1750,3479,3927,4923,6037,8665,10944,12502,16517,17830,19818,23976,25235,27422,30299,30966,32720,33147],[1751,3480,3928,4924,6038,8666,10945,12503,16518,17831,19819,23977,25236,27423,30199,30967,32721,33148],[1752,3481,3929,4925,6039,8667,10946,12504,16519,17832,19820,23978,25237,27424,30200,30968,32722,33149],[1753,3482,3930,4926,6040,8668,10947,12505,16520,17833,19821,23979,25238,27425,30201,30969,32723,33150],[1754,3483,3931,4927,6041,8669,10948,12506,16521,17834,19822,23980,25239,27426,30202,30970,32623,33151],[1755,3484,3932,4928,6042,8670,10949,12507,16522,17835,19823,23981,25240,27427,30203,30971,32624,33152],[124,2692,4407,4758,5800,6870,9502,11888,13398,18756,20777,24912,26063,28298,31169,31879,33586,34065],[125,2693,4408,4759,5801,6871,9503,11889,13399,18757,20778,24913,26064,28299,31170,31880,33587,34066],[126,2694,4409,4760,5802,6872,9504,11890,13400,18758,20779,24914,26065,28300,31171,31881,33588,34067],[127,2695,4410,4761,5803,6873,9505,11891,13401,18759,20780,24915,26066,28301,31172,31882,33589,34068],[128,2696,4411,4762,5804,6874,9506,11892,13402,18760,20781,24916,26067,28302,31173,31883,33590,34069],[129,2697,4412,4763,5805,6875,9507,11893,13403,18761,20782,24917,26068,28303,31174,31884,33591,34070],[130,2698,4413,4764,5806,6876,9508,11894,13404,18762,20783,24918,26069,28304,31175,31885,33592,34071],[131,2699,4414,4765,5807,6877,9509,11895,13405,18763,20784,24919,26070,28305,31176,31886,33593,34072],[132,2700,4415,4766,5808,6878,9510,11896,13406,18764,20785,24920,26071,28306,31177,31887,33594,34073],[133,2701,4416,4767,5809,6879,9511,11897,13407,18765,20786,24921,26072,28307,31178,31888,33595,34074],[134,2702,4417,4768,5810,6880,9512,11898,13408,18766,20787,24922,26073,28308,31179,31889,33596,34075],[135,2703,4418,4769,5811,6881,9513,11899,13409,18767,20788,24923,26074,28309,31180,31890,33597,34076],[136,2704,4419,4770,5812,6882,9514,11900,13410,18768,20789,24924,26075,28310,31181,31891,33598,34077],[137,2705,4420,4771,5813,6883,9515,11901,13411,18769,20790,24925,26076,28311,31182,31892,33599,34078],[138,2706,4421,4772,5814,6884,9516,11902,13412,18770,20791,24926,26077,28312,31183,31893,33600,34079],[139,2707,4422,4773,5815,6885,9517,11903,13413,18771,20792,24927,26078,28313,31184,31894,33601,34080],[140,2708,4423,4774,5816,6886,9518,11904,13414,18772,20793,24928,26079,28314,31185,31895,33602,34081],[141,2709,4424,4775,5817,6887,9519,11905,13415,18773,20794,24929,26080,28315,31186,31896,33603,34082],[142,2710,4425,4776,5818,6888,9520,11906,13416,18774,20795,24930,26081,28316,31187,31897,33604,34083],[143,2711,4426,4777,5819,6889,9521,11907,13417,18775,20796,24931,26082,28317,31188,31898,33605,34084],[144,2712,4427,4778,5820,6890,9522,11908,13418,18776,20797,24932,26083,28318,31189,31899,33606,34085],[145,2713,4428,4779,5821,6891,9523,11909,13419,18777,20798,24933,26084,28319,31190,31900,33607,34086],[146,2714,4429,4780,5822,6892,9524,11910,13420,18778,20799,24934,26085,28320,31191,31901,33608,34087],[147,2715,4430,4781,5823,6893,9525,11911,13421,18779,20800,24935,26086,28321,31192,31902,33609,34088],[148,2716,4431,4782,5824,6894,9526,11912,13422,18780,20801,24936,26087,28322,31193,31903,33610,34089],[149,2717,4432,4783,5825,6895,9527,11913,13423,18781,20802,24937,26088,28323,31194,31904,33611,34090],[150,2718,4433,4784,5826,6896,9528,11914,13424,18782,20803,24938,26089,28324,31195,31905,33612,34091],[151,2719,4434,4785,5827,6897,9529,11915,13425,18783,20804,24939,26090,28325,31196,31906,33613,34092],[152,2720,4435,4786,5828,6898,9530,11916,13426,18784,20805,24940,26091,28326,31197,31907,33614,34093],[153,2721,4436,4787,5829,6899,9531,11917,13427,18785,20705,24941,26092,28327,31198,31908,33615,34094],[154,2722,4437,4788,5830,6900,9532,11817,13428,18685,20706,24942,26093,28328,31199,31909,33616,34095],[155,2723,4438,4789,5831,6901,9533,11818,13429,18686,20707,24943,26094,28329,31200,31910,33617,34096],[156,2724,4439,4790,5832,6902,9534,11819,13430,18687,20708,24944,26095,28330,31201,31911,33618,34097],[157,2725,4440,4791,5833,6903,9535,11820,13431,18688,20709,24945,26096,28331,31202,31912,33619,34098],[158,2726,4441,4792,5834,6904,9536,11821,13432,18689,20710,24946,26097,28332,31203,31913,33620,34099],[159,2626,4442,4793,5835,6905,9537,11822,13332,18690,20711,24846,26098,28333,31204,31914,33621,34100],[160,2627,4443,4794,5836,6906,9538,11823,13333,18691,20712,24847,26099,28334,31205,31915,33622,34101],[161,2628,4343,4795,5837,6907,9539,11824,13334,18692,20713,24848,26100,28335,31206,31815,33623,34102],[162,2629,4344,4796,5838,6908,9540,11825,13335,18693,20714,24849,26101,28336,31207,31816,33624,34103],[163,2630,4345,4797,5839,6909,9541,11826,13336,18694,20715,24850,26102,28337,31208,31817,33625,34104],[164,2631,4346,4798,5840,6910,9542,11827,13337,18695,20716,24851,26103,28338,31108,31818,33626,34105],[165,2632,4347,4799,5841,6911,9543,11828,13338,18696,20717,24852,26104,28339,31109,31819,33627,34106],[166,2633,4348,4800,5842,6912,9544,11829,13339,18697,20718,24853,26105,28340,31110,31820,33628,34107],[167,2634,4349,4801,5843,6913,9545,11830,13340,18698,20719,24854,26106,28341,31111,31821,33629,34108],[168,2635,4350,4802,5844,6914,9546,11831,13341,18699,20720,24855,26107,28342,31112,31822,33630,34109],[169,2636,4351,4803,5845,6915,9547,11832,13342,18700,20721,24856,26108,28343,31113,31823,33631,34110],[170,2637,4352,4804,5846,6916,9548,11833,13343,18701,20722,24857,26109,28344,31114,31824,33632,34111],[171,2638,4353,4805,5847,6917,9549,11834,13344,18702,20723,24858,26110,28345,31115,31825,33532,34112],[172,2639,4354,4806,5848,6918,9550,11835,13345,18703,20724,24859,26111,28346,31116,31826,33533,34113],[173,2640,4355,4807,5849,6919,9551,11836,13346,18704,20725,24860,26112,28347,31117,31827,33534,34114],[174,2641,4356,4808,5850,6920,9552,11837,13347,18705,20726,24861,26113,28348,31118,31828,33535,34115],[175,2642,4357,4809,5851,6921,9553,11838,13348,18706,20727,24862,26114,28349,31119,31829,33536,34116],[176,2643,4358,4810,5852,6922,9554,11839,13349,18707,20728,24863,26115,28350,31120,31830,33537,34117],[177,2644,4359,4811,5853,6923,9555,11840,13350,18708,20729,24864,26116,28351,31121,31831,33538,34118],[178,2645,4360,4812,5854,6924,9556,11841,13351,18709,20730,24865,26117,28352,31122,31832,33539,34119],[179,2646,4361,4813,5855,6925,9557,11842,13352,18710,20731,24866,26118,28353,31123,31833,33540,34120],[180,2647,4362,4814,5856,6926,9558,11843,13353,18711,20732,24867,26119,28354,31124,31834,33541,34121],[181,2648,4363,4815,5857,6927,9559,11844,13354,18712,20733,24868,26120,28355,31125,31835,33542,34122],[182,2649,4364,4816,5757,6928,9560,11845,13355,18713,20734,24869,26121,28356,31126,31836,33543,34123],[183,2650,4365,4817,5758,6929,9561,11846,13356,18714,20735,24870,26122,28357,31127,31837,33544,34124],[184,2651,4366,4818,5759,6930,9562,11847,13357,18715,20736,24871,26123,28358,31128,31838,33545,34125],[185,2652,4367,4819,5760,6931,9563,11848,13358,18716,20737,24872,26124,28359,31129,31839,33546,34126],[186,2653,4368,4820,5761,6932,9564,11849,13359,18717,20738,24873,26125,28360,31130,31840,33547,34127],[187,2654,4369,4821,5762,6933,9565,11850,13360,18718,20739,24874,26126,28361,31131,31841,33548,34128],[188,2655,4370,4822,5763,6934,9566,11851,13361,18719,20740,24875,26127,28362,31132,31842,33549,34129],[189,2656,4371,4823,5764,6935,9567,11852,13362,18720,20741,24876,26128,28363,31133,31843,33550,34130],[190,2657,4372,4824,5765,6936,9568,11853,13363,18721,20742,24877,26129,28364,31134,31844,33551,34131],[191,2658,4373,4825,5766,6937,9569,11854,13364,18722,20743,24878,26130,28365,31135,31845,33552,34132],[192,2659,4374,4826,5767,6938,9570,11855,13365,18723,20744,24879,26131,28366,31136,31846,33553,34133],[193,2660,4375,4827,5768,6939,9571,11856,13366,18724,20745,24880,26132,28367,31137,31847,33554,34134],[194,2661,4376,4828,5769,6940,9572,11857,13367,18725,20746,24881,26133,28368,31138,31848,33555,34135],[195,2662,4377,4829,5770,6941,9573,11858,13368,18726,20747,24882,26134,28369,31139,31849,33556,34136],[196,2663,4378,4830,5771,6942,9574,11859,13369,18727,20748,24883,26135,28370,31140,31850,33557,34137],[197,2664,4379,4831,5772,6943,9575,11860,13370,18728,20749,24884,26136,28371,31141,31851,33558,34037],[198,2665,4380,4832,5773,6944,9576,11861,13371,18729,20750,24885,26137,28372,31142,31852,33559,34038],[199,2666,4381,4833,5774,6945,9577,11862,13372,18730,20751,24886,26138,28373,31143,31853,33560,34039],[200,2667,4382,4834,5775,6946,9578,11863,13373,18731,20752,24887,26139,28374,31144,31854,33561,34040],[201,2668,4383,4835,5776,6947,9579,11864,13374,18732,20753,24888,26140,28375,31145,31855,33562,34041],[101,2669,4384,4836,5777,6948,9580,11865,13375,18733,20754,24889,26141,28376,31146,31856,33563,34042],[102,2670,4385,4837,5778,6949,9581,11866,13376,18734,20755,24890,26142,28377,31147,31857,33564,34043],[103,2671,4386,4838,5779,6950,9582,11867,13377,18735,20756,24891,26143,28378,31148,31858,33565,34044],[104,2672,4387,4839,5780,6951,9583,11868,13378,18736,20757,24892,26144,28379,31149,31859,33566,34045],[105,2673,4388,4840,5781,6952,9584,11869,13379,18737,20758,24893,26145,28380,31150,31860,33567,34046],[106,2674,4389,4841,5782,6953,9585,11870,13380,18738,20759,24894,26146,28280,31151,31861,33568,34047],[107,2675,4390,4842,5783,6954,9586,11871,13381,18739,20760,24895,26147,28281,31152,31862,33569,34048],[108,2676,4391,4843,5784,6955,9587,11872,13382,18740,20761,24896,26148,28282,31153,31863,33570,34049],[109,2677,4392,4844,5785,6956,9588,11873,13383,18741,20762,24897,26149,28283,31154,31864,33571,34050],[110,2678,4393,4845,5786,6957,9589,11874,13384,18742,20763,24898,26150,28284,31155,31865,33572,34051],[111,2679,4394,4846,5787,6958,9590,11875,13385,18743,20764,24899,26151,28285,31156,31866,33573,34052],[112,2680,4395,4847,5788,6959,9591,11876,13386,18744,20765,24900,26152,28286,31157,31867,33574,34053],[113,2681,4396,4747,5789,6960,9592,11877,13387,18745,20766,24901,26153,28287,31158,31868,33575,34054],[114,2682,4397,4748,5790,6961,9593,11878,13388,18746,20767,24902,26154,28288,31159,31869,33576,34055],[115,2683,4398,4749,5791,6962,9594,11879,13389,18747,20768,24903,26155,28289,31160,31870,33577,34056],[116,2684,4399,4750,5792,6963,9494,11880,13390,18748,20769,24904,26156,28290,31161,31871,33578,34057],[117,2685,4400,4751,5793,6964,9495,11881,13391,18749,20770,24905,26157,28291,31162,31872,33579,34058],[118,2686,4401,4752,5794,6965,9496,11882,13392,18750,20771,24906,26158,28292,31163,31873,33580,34059],[119,2687,4402,4753,5795,6966,9497,11883,13393,18751,20772,24907,26058,28293,31164,31874,33581,34060],[120,2688,4403,4754,5796,6967,9498,11884,13394,18752,20773,24908,26059,28294,31165,31875,33582,34061],[121,2689,4404,4755,5797,6968,9499,11885,13395,18753,20774,24909,26060,28295,31166,31876,33583,34062],[122,2690,4405,4756,5798,6868,9500,11886,13396,18754,20775,24910,26061,28296,31167,31877,33584,34063],[123,2691,4406,4757,5799,6869,9501,11887,13397,18755,20776,24911,26062,28297,31168,31878,33585,34064],[1108,3628,5329,5684,6671,7798,10434,12826,14288,17750,19676,21629,25842,26986,29269,32033,32786,34446],[1109,3629,5330,5685,6672,7799,10435,12726,14289,17751,19677,21630,25843,26987,29270,32034,32787,34447],[1110,3630,5331,5686,6673,7800,10436,12727,14290,17752,19678,21631,25844,26988,29271,32035,32788,34448],[1010,3631,5332,5687,6674,7801,10437,12728,14291,17753,19679,21632,25845,26989,29272,32036,32789,34449],[1011,3632,5333,5688,6675,7802,10438,12729,14292,17754,19680,21633,25846,26990,29273,32037,32790,34450],[1012,3633,5334,5689,6676,7803,10439,12730,14293,17755,19681,21634,25847,26991,29274,32038,32791,34451],[1013,3634,5335,5690,6677,7804,10440,12731,14294,17756,19682,21635,25848,26992,29275,32039,32792,34452],[1014,3635,5336,5691,6678,7805,10441,12732,14295,17757,19683,21636,25849,26993,29276,32040,32793,34453],[1015,3535,5337,5692,6679,7806,10442,12733,14296,17758,19684,21637,25850,26994,29277,32041,32794,34454],[1016,3536,5338,5693,6680,7807,10443,12734,14297,17759,19685,21638,25851,26995,29278,32042,32795,34455],[1017,3537,5339,5694,6681,7808,10444,12735,14298,17760,19686,21639,25852,26996,29279,32043,32796,34456],[1018,3538,5340,5695,6682,7809,10445,12736,14299,17761,19687,21640,25853,26997,29280,32044,32797,34457],[1019,3539,5341,5696,6683,7810,10446,12737,14300,17762,19688,21641,25854,26998,29281,32045,32798,34458],[1020,3540,5342,5697,6684,7811,10447,12738,14301,17763,19689,21642,25855,26999,29282,32046,32799,34459],[1021,3541,5343,5698,6685,7812,10448,12739,14302,17764,19690,21643,25755,27000,29283,32047,32800,34460],[1022,3542,5344,5699,6686,7813,10449,12740,14303,17765,19691,21644,25756,27001,29284,32048,32801,34461],[1023,3543,5345,5700,6687,7814,10450,12741,14304,17766,19692,21645,25757,27002,29285,32049,32802,34462],[1024,3544,5346,5701,6688,7815,10451,12742,14305,17767,19693,21646,25758,27003,29286,32050,32803,34463],[1025,3545,5347,5702,6689,7816,10452,12743,14306,17768,19694,21647,25759,27004,29287,32051,32804,34464],[1026,3546,5348,5703,6690,7817,10453,12744,14307,17769,19594,21648,25760,27005,29288,32052,32805,34465],[1027,3547,5349,5704,6691,7818,10454,12745,14308,17770,19595,21649,25761,27006,29289,32053,32806,34466],[1028,3548,5350,5705,6692,7819,10455,12746,14309,17771,19596,21650,25762,27007,29189,32054,32807,34467],[1029,3549,5351,5706,6693,7820,10456,12747,14310,17772,19597,21651,25763,27008,29190,32055,32808,34468],[1030,3550,5352,5707,6694,7821,10457,12748,14311,17773,19598,21652,25764,27009,29191,32056,32809,34469],[1031,3551,5252,5708,6695,7822,10458,12749,14312,17774,19599,21653,25765,27010,29192,32057,32810,34470],[1032,3552,5253,5709,6696,7823,10459,12750,14313,17775,19600,21654,25766,27011,29193,32058,32811,34471],[1033,3553,5254,5710,6697,7824,10460,12751,14314,17675,19601,21655,25767,27012,29194,32059,32812,34472],[1034,3554,5255,5711,6698,7825,10461,12752,14315,17676,19602,21656,25768,27013,29195,32060,32813,34473],[1035,3555,5256,5712,6699,7826,10462,12753,14316,17677,19603,21657,25769,27014,29196,32061,32814,34474],[1036,3556,5257,5713,6700,7827,10463,12754,14317,17678,19604,21658,25770,27015,29197,32062,32815,34475],[1037,3557,5258,5714,6701,7828,10464,12755,14318,17679,19605,21659,25771,27016,29198,32063,32816,34476],[1038,3558,5259,5715,6702,7829,10465,12756,14319,17680,19606,21660,25772,27017,29199,32064,32817,34477],[1039,3559,5260,5716,6703,7830,10466,12757,14320,17681,19607,21661,25773,27018,29200,32065,32818,34478],[1040,3560,5261,5717,6704,7831,10467,12758,14321,17682,19608,21662,25774,27019,29201,32066,32819,34479],[1041,3561,5262,5718,6705,7832,10468,12759,14322,17683,19609,21663,25775,27020,29202,32067,32820,34480],[1042,3562,5263,5719,6706,7833,10469,12760,14323,17684,19610,21664,25776,27021,29203,32068,32821,34481],[1043,3563,5264,5720,6707,7834,10470,12761,14324,17685,19611,21665,25777,27022,29204,32069,32822,34482],[1044,3564,5265,5721,6708,7835,10471,12762,14325,17686,19612,21666,25778,27023,29205,32070,32823,34483],[1045,3565,5266,5722,6709,7836,10472,12763,14326,17687,19613,21667,25779,27024,29206,32071,32824,34484],[1046,3566,5267,5723,6710,7837,10473,12764,14327,17688,19614,21668,25780,27025,29207,32072,32724,34485],[1047,3567,5268,5724,6711,7838,10474,12765,14328,17689,19615,21669,25781,27026,29208,32073,32725,34486],[1048,3568,5269,5725,6712,7839,10475,12766,14329,17690,19616,21670,25782,27027,29209,32074,32726,34487],[1049,3569,5270,5726,6713,7840,10476,12767,14330,17691,19617,21671,25783,27028,29210,32075,32727,34488],[1050,3570,5271,5727,6714,7841,10477,12768,14331,17692,19618,21672,25784,27029,29211,32076,32728,34489],[1051,3571,5272,5728,6715,7842,10478,12769,14332,17693,19619,21673,25785,27030,29212,32077,32729,34490],[1052,3572,5273,5729,6716,7843,10479,12770,14333,17694,19620,21674,25786,27031,29213,32078,32730,34491],[1053,3573,5274,5730,6717,7844,10480,12771,14334,17695,19621,21675,25787,27032,29214,32079,32731,34492],[1054,3574,5275,5731,6718,7845,10481,12772,14335,17696,19622,21676,25788,27033,29215,32080,32732,34493],[1055,3575,5276,5732,6719,7846,10482,12773,14336,17697,19623,21677,25789,27034,29216,32081,32733,34494],[1056,3576,5277,5733,6720,7847,10483,12774,14337,17698,19624,21678,25790,27035,29217,32082,32734,34495],[1057,3577,5278,5734,6721,7848,10484,12775,14338,17699,19625,21679,25791,27036,29218,32083,32735,34496],[1058,3578,5279,5735,6722,7849,10485,12776,14339,17700,19626,21680,25792,27037,29219,32084,32736,34497],[1059,3579,5280,5736,6723,7850,10486,12777,14340,17701,19627,21681,25793,27038,29220,32085,32737,34498],[1060,3580,5281,5737,6724,7851,10487,12778,14341,17702,19628,21682,25794,27039,29221,32086,32738,34499],[1061,3581,5282,5738,6725,7852,10488,12779,14241,17703,19629,21683,25795,27040,29222,32087,32739,34500],[1062,3582,5283,5739,6726,7853,10489,12780,14242,17704,19630,21684,25796,27041,29223,32088,32740,34501],[1063,3583,5284,5740,6727,7854,10490,12781,14243,17705,19631,21685,25797,27042,29224,32089,32741,34502],[1064,3584,5285,5741,6728,7855,10491,12782,14244,17706,19632,21686,25798,27043,29225,32090,32742,34503],[1065,3585,5286,5742,6729,7856,10492,12783,14245,17707,19633,21687,25799,27044,29226,32091,32743,34504],[1066,3586,5287,5743,6730,7857,10493,12784,14246,17708,19634,21688,25800,27045,29227,32092,32744,34505],[1067,3587,5288,5744,6731,7858,10494,12785,14247,17709,19635,21689,25801,27046,29228,32093,32745,34506],[1068,3588,5289,5745,6732,7859,10495,12786,14248,17710,19636,21690,25802,27047,29229,32094,32746,34507],[1069,3589,5290,5746,6733,7860,10496,12787,14249,17711,19637,21691,25803,27048,29230,32095,32747,34508],[1070,3590,5291,5747,6734,7861,10497,12788,14250,17712,19638,21692,25804,27049,29231,32096,32748,34509],[1071,3591,5292,5748,6735,7862,10498,12789,14251,17713,19639,21693,25805,27050,29232,32097,32749,34510],[1072,3592,5293,5749,6736,7863,10499,12790,14252,17714,19640,21694,25806,27051,29233,32098,32750,34511],[1073,3593,5294,5750,6737,7864,10500,12791,14253,17715,19641,21695,25807,27052,29234,32099,32751,34512],[1074,3594,5295,5751,6738,7865,10501,12792,14254,17716,19642,21696,25808,27053,29235,32100,32752,34513],[1075,3595,5296,5752,6739,7866,10502,12793,14255,17717,19643,21697,25809,27054,29236,32101,32753,34514],[1076,3596,5297,5753,6740,7867,10503,12794,14256,17718,19644,21698,25810,27055,29237,32102,32754,34515],[1077,3597,5298,5754,6741,7868,10403,12795,14257,17719,19645,21699,25811,27056,29238,32103,32755,34516],[1078,3598,5299,5755,6742,7869,10404,12796,14258,17720,19646,21700,25812,27057,29239,32104,32756,34517],[1079,3599,5300,5756,6743,7870,10405,12797,14259,17721,19647,21701,25813,27058,29240,32105,32757,34518],[1080,3600,5301,5656,6744,7871,10406,12798,14260,17722,19648,21702,25814,27059,29241,32106,32758,34519],[1081,3601,5302,5657,6745,7872,10407,12799,14261,17723,19649,21703,25815,27060,29242,32107,32759,34520],[1082,3602,5303,5658,6746,7873,10408,12800,14262,17724,19650,21704,25816,27061,29243,32108,32760,34521],[1083,3603,5304,5659,6747,7874,10409,12801,14263,17725,19651,21705,25817,27062,29244,32109,32761,34522],[1084,3604,5305,5660,6748,7875,10410,12802,14264,17726,19652,21706,25818,27063,29245,32110,32762,34523],[1085,3605,5306,5661,6749,7876,10411,12803,14265,17727,19653,21707,25819,27064,29246,32111,32763,34524],[1086,3606,5307,5662,6750,7877,10412,12804,14266,17728,19654,21708,25820,27065,29247,32112,32764,34525],[1087,3607,5308,5663,6751,7777,10413,12805,14267,17729,19655,21709,25821,27066,29248,32113,32765,34526],[1088,3608,5309,5664,6752,7778,10414,12806,14268,17730,19656,21710,25822,27067,29249,32114,32766,34527],[1089,3609,5310,5665,6753,7779,10415,12807,14269,17731,19657,21711,25823,26967,29250,32115,32767,34528],[1090,3610,5311,5666,6754,7780,10416,12808,14270,17732,19658,21712,25824,26968,29251,32116,32768,34529],[1091,3611,5312,5667,6755,7781,10417,12809,14271,17733,19659,21713,25825,26969,29252,32117,32769,34530],[1092,3612,5313,5668,6756,7782,10418,12810,14272,17734,19660,21714,25826,26970,29253,32017,32770,34531],[1093,3613,5314,5669,6757,7783,10419,12811,14273,17735,19661,21614,25827,26971,29254,32018,32771,34532],[1094,3614,5315,5670,6758,7784,10420,12812,14274,17736,19662,21615,25828,26972,29255,32019,32772,34533],[1095,3615,5316,5671,6759,7785,10421,12813,14275,17737,19663,21616,25829,26973,29256,32020,32773,34534],[1096,3616,5317,5672,6760,7786,10422,12814,14276,17738,19664,21617,25830,26974,29257,32021,32774,34535],[1097,3617,5318,5673,6761,7787,10423,12815,14277,17739,19665,21618,25831,26975,29258,32022,32775,34536],[1098,3618,5319,5674,6762,7788,10424,12816,14278,17740,19666,21619,25832,26976,29259,32023,32776,34537],[1099,3619,5320,5675,6763,7789,10425,12817,14279,17741,19667,21620,25833,26977,29260,32024,32777,34538],[1100,3620,5321,5676,6764,7790,10426,12818,14280,17742,19668,21621,25834,26978,29261,32025,32778,34539],[1101,3621,5322,5677,6765,7791,10427,12819,14281,17743,19669,21622,25835,26979,29262,32026,32779,34540],[1102,3622,5323,5678,6766,7792,10428,12820,14282,17744,19670,21623,25836,26980,29263,32027,32780,34541],[1103,3623,5324,5679,6666,7793,10429,12821,14283,17745,19671,21624,25837,26981,29264,32028,32781,34441],[1104,3624,5325,5680,6667,7794,10430,12822,14284,17746,19672,21625,25838,26982,29265,32029,32782,34442],[1105,3625,5326,5681,6668,7795,10431,12823,14285,17747,19673,21626,25839,26983,29266,32030,32783,34443],[1106,3626,5327,5682,6669,7796,10432,12824,14286,17748,19674,21627,25840,26984,29267,32031,32784,34444],[1107,3627,5328,5683,6670,7797,10433,12825,14287,17749,19675,21628,25841,26985,29268,32032,32785,34445],[1991,4463,6251,6610,7643,8726,11366,13663,15178,18158,18662,20596,22582,26671,27909,30139,32998,33693],[1992,4464,6252,6611,7644,8727,11367,13664,15179,18159,18663,20597,22583,26672,27910,30140,32999,33694],[1993,4465,6253,6612,7645,8728,11368,13665,15180,18160,18664,20598,22584,26673,27911,30141,33000,33695],[1994,4466,6254,6613,7646,8729,11369,13666,15181,18161,18665,20599,22585,26674,27912,30142,33001,33696],[1995,4467,6255,6614,7647,8730,11370,13667,15182,18162,18666,20600,22586,26675,27913,30143,33002,33697],[1996,4468,6256,6615,7648,8731,11371,13668,15183,18163,18667,20601,22587,26676,27914,30144,33003,33698],[1997,4469,6257,6616,7649,8732,11372,13669,15184,18164,18668,20602,22588,26677,27915,30145,33004,33699],[1998,4470,6258,6617,7650,8733,11373,13670,15185,18165,18669,20603,22589,26678,27916,30146,33005,33700],[1999,4471,6259,6618,7651,8734,11374,13671,15186,18166,18670,20503,22590,26679,27917,30147,33006,33701],[2000,4472,6260,6619,7652,8735,11375,13672,15187,18167,18671,20504,22591,26680,27918,30148,33007,33702],[2001,4473,6261,6620,7653,8736,11376,13673,15188,18168,18672,20505,22592,26681,27919,30149,33008,33703],[2002,4474,6161,6621,7654,8737,11377,13674,15189,18169,18673,20506,22593,26682,27920,30150,33009,33704],[2003,4475,6162,6622,7655,8738,11378,13675,15190,18170,18674,20507,22594,26683,27921,30151,33010,33705],[2004,4476,6163,6623,7656,8739,11379,13676,15191,18171,18675,20508,22595,26684,27922,30152,33011,33706],[2005,4477,6164,6624,7657,8740,11380,13677,15192,18172,18676,20509,22596,26685,27923,30153,33012,33707],[2006,4478,6165,6625,7658,8741,11381,13678,15193,18173,18677,20510,22597,26686,27924,30154,33013,33708],[2007,4479,6166,6626,7659,8742,11382,13679,15194,18174,18678,20511,22598,26687,27925,30155,33014,33709],[2008,4480,6167,6627,7660,8743,11383,13680,15195,18175,18679,20512,22599,26688,27926,30156,33015,33710],[2009,4481,6168,6628,7661,8744,11384,13681,15196,18176,18680,20513,22600,26689,27927,30157,33016,33711],[2010,4482,6169,6629,7662,8745,11385,13682,15197,18177,18681,20514,22601,26690,27928,30158,33017,33712],[2011,4483,6170,6630,7663,8746,11386,13683,15198,18178,18682,20515,22602,26691,27929,30159,33018,33713],[2012,4484,6171,6631,7664,8747,11387,13684,15199,18179,18683,20516,22603,26692,27930,30160,33019,33714],[2013,4485,6172,6632,7665,8748,11388,13685,15200,18079,18684,20517,22604,26693,27931,30161,33020,33715],[2014,4486,6173,6633,7666,8749,11389,13686,15201,18080,18584,20518,22605,26694,27932,30162,33021,33716],[2015,4487,6174,6634,7667,8750,11390,13687,15202,18081,18585,20519,22606,26695,27933,30163,33022,33717],[2016,4488,6175,6635,7668,8751,11391,13688,15203,18082,18586,20520,22607,26696,27934,30164,33023,33718],[2017,4489,6176,6636,7669,8752,11392,13689,15204,18083,18587,20521,22608,26697,27935,30165,33024,33719],[2018,4490,6177,6637,7670,8753,11393,13690,15205,18084,18588,20522,22609,26698,27936,30166,33025,33720],[2019,4491,6178,6638,7671,8754,11394,13691,15206,18085,18589,20523,22610,26699,27937,30167,33026,33721],[1919,4492,6179,6639,7672,8755,11395,13692,15207,18086,18590,20524,22611,26700,27938,30168,32926,33722],[1920,4493,6180,6640,7673,8756,11396,13693,15208,18087,18591,20525,22612,26701,27939,30169,32927,33723],[1921,4494,6181,6641,7674,8757,11397,13694,15209,18088,18592,20526,22613,26702,27940,30170,32928,33724],[1922,4495,6182,6642,7675,8758,11398,13695,15210,18089,18593,20527,22614,26703,27941,30171,32929,33725],[1923,4496,6183,6643,7575,8759,11399,13696,15211,18090,18594,20528,22615,26704,27942,30172,32930,33726],[1924,4497,6184,6644,7576,8760,11400,13697,15212,18091,18595,20529,22616,26705,27943,30173,32931,33727],[1925,4498,6185,6645,7577,8761,11401,13698,15213,18092,18596,20530,22617,26706,27944,30174,32932,33728],[1926,4499,6186,6646,7578,8762,11402,13699,15214,18093,18597,20531,22618,26707,27945,30175,32933,33729],[1927,4500,6187,6647,7579,8763,11403,13700,15215,18094,18598,20532,22619,26708,27946,30176,32934,33730],[1928,4501,6188,6648,7580,8764,11404,13701,15216,18095,18599,20533,22620,26709,27947,30177,32935,33731],[1929,4502,6189,6649,7581,8765,11405,13702,15217,18096,18600,20534,22621,26710,27948,30178,32936,33732],[1930,4503,6190,6650,7582,8766,11406,13703,15218,18097,18601,20535,22622,26711,27949,30179,32937,33733],[1931,4504,6191,6651,7583,8767,11407,13704,15219,18098,18602,20536,22623,26712,27950,30180,32938,33633],[1932,4505,6192,6652,7584,8768,11408,13705,15220,18099,18603,20537,22523,26713,27951,30181,32939,33634],[1933,4506,6193,6653,7585,8769,11409,13706,15221,18100,18604,20538,22524,26714,27952,30182,32940,33635],[1934,4507,6194,6654,7586,8770,11410,13707,15222,18101,18605,20539,22525,26715,27953,30183,32941,33636],[1935,4508,6195,6655,7587,8771,11411,13708,15223,18102,18606,20540,22526,26716,27954,30184,32942,33637],[1936,4509,6196,6656,7588,8772,11412,13709,15224,18103,18607,20541,22527,26717,27955,30185,32943,33638],[1937,4510,6197,6657,7589,8773,11312,13710,15225,18104,18608,20542,22528,26718,27956,30186,32944,33639],[1938,4511,6198,6658,7590,8774,11313,13711,15226,18105,18609,20543,22529,26719,27957,30187,32945,33640],[1939,4512,6199,6659,7591,8775,11314,13712,15227,18106,18610,20544,22530,26720,27958,30188,32946,33641],[1940,4513,6200,6660,7592,8776,11315,13713,15228,18107,18611,20545,22531,26721,27959,30189,32947,33642],[1941,4514,6201,6661,7593,8777,11316,13714,15229,18108,18612,20546,22532,26722,27960,30190,32948,33643],[1942,4515,6202,6662,7594,8778,11317,13715,15230,18109,18613,20547,22533,26723,27961,30191,32949,33644],[1943,4516,6203,6663,7595,8779,11318,13716,15231,18110,18614,20548,22534,26724,27962,30192,32950,33645],[1944,4517,6204,6664,7596,8780,11319,13717,15232,18111,18615,20549,22535,26725,27963,30193,32951,33646],[1945,4518,6205,6665,7597,8781,11320,13718,15233,18112,18616,20550,22536,26726,27964,30194,32952,33647],[1946,4519,6206,6565,7598,8782,11321,13719,15234,18113,18617,20551,22537,26727,27965,30195,32953,33648],[1947,4520,6207,6566,7599,8783,11322,13720,15235,18114,18618,20552,22538,26728,27966,30196,32954,33649],[1948,4521,6208,6567,7600,8784,11323,13721,15236,18115,18619,20553,22539,26729,27967,30197,32955,33650],[1949,4522,6209,6568,7601,8785,11324,13722,15237,18116,18620,20554,22540,26730,27968,30198,32956,33651],[1950,4523,6210,6569,7602,8786,11325,13723,15238,18117,18621,20555,22541,26731,27969,30098,32957,33652],[1951,4524,6211,6570,7603,8686,11326,13724,15239,18118,18622,20556,22542,26732,27970,30099,32958,33653],[1952,4525,6212,6571,7604,8687,11327,13725,15240,18119,18623,20557,22543,26733,27971,30100,32959,33654],[1953,4526,6213,6572,7605,8688,11328,13726,15241,18120,18624,20558,22544,26734,27972,30101,32960,33655],[1954,4527,6214,6573,7606,8689,11329,13727,15242,18121,18625,20559,22545,26735,27973,30102,32961,33656],[1955,4528,6215,6574,7607,8690,11330,13728,15243,18122,18626,20560,22546,26736,27974,30103,32962,33657],[1956,4529,6216,6575,7608,8691,11331,13729,15244,18123,18627,20561,22547,26737,27975,30104,32963,33658],[1957,4530,6217,6576,7609,8692,11332,13730,15245,18124,18628,20562,22548,26738,27976,30105,32964,33659],[1958,4531,6218,6577,7610,8693,11333,13731,15246,18125,18629,20563,22549,26739,27876,30106,32965,33660],[1959,4532,6219,6578,7611,8694,11334,13732,15247,18126,18630,20564,22550,26740,27877,30107,32966,33661],[1960,4533,6220,6579,7612,8695,11335,13733,15248,18127,18631,20565,22551,26741,27878,30108,32967,33662],[1961,4534,6221,6580,7613,8696,11336,13734,15249,18128,18632,20566,22552,26742,27879,30109,32968,33663],[1962,4535,6222,6581,7614,8697,11337,13735,15250,18129,18633,20567,22553,26743,27880,30110,32969,33664],[1963,4536,6223,6582,7615,8698,11338,13635,15150,18130,18634,20568,22554,26744,27881,30111,32970,33665],[1964,4537,6224,6583,7616,8699,11339,13636,15151,18131,18635,20569,22555,26745,27882,30112,32971,33666],[1965,4538,6225,6584,7617,8700,11340,13637,15152,18132,18636,20570,22556,26746,27883,30113,32972,33667],[1966,4539,6226,6585,7618,8701,11341,13638,15153,18133,18637,20571,22557,26747,27884,30114,32973,33668],[1967,4540,6227,6586,7619,8702,11342,13639,15154,18134,18638,20572,22558,26748,27885,30115,32974,33669],[1968,4541,6228,6587,7620,8703,11343,13640,15155,18135,18639,20573,22559,26749,27886,30116,32975,33670],[1969,4542,6229,6588,7621,8704,11344,13641,15156,18136,18640,20574,22560,26750,27887,30117,32976,33671],[1970,4543,6230,6589,7622,8705,11345,13642,15157,18137,18641,20575,22561,26751,27888,30118,32977,33672],[1971,4544,6231,6590,7623,8706,11346,13643,15158,18138,18642,20576,22562,26752,27889,30119,32978,33673],[1972,4444,6232,6591,7624,8707,11347,13644,15159,18139,18643,20577,22563,26753,27890,30120,32979,33674],[1973,4445,6233,6592,7625,8708,11348,13645,15160,18140,18644,20578,22564,26754,27891,30121,32980,33675],[1974,4446,6234,6593,7626,8709,11349,13646,15161,18141,18645,20579,22565,26755,27892,30122,32981,33676],[1975,4447,6235,6594,7627,8710,11350,13647,15162,18142,18646,20580,22566,26756,27893,30123,32982,33677],[1976,4448,6236,6595,7628,8711,11351,13648,15163,18143,18647,20581,22567,26757,27894,30124,32983,33678],[1977,4449,6237,6596,7629,8712,11352,13649,15164,18144,18648,20582,22568,26758,27895,30125,32984,33679],[1978,4450,6238,6597,7630,8713,11353,13650,15165,18145,18649,20583,22569,26759,27896,30126,32985,33680],[1979,4451,6239,6598,7631,8714,11354,13651,15166,18146,18650,20584,22570,26760,27897,30127,32986,33681],[1980,4452,6240,6599,7632,8715,11355,13652,15167,18147,18651,20585,22571,26761,27898,30128,32987,33682],[1981,4453,6241,6600,7633,8716,11356,13653,15168,18148,18652,20586,22572,26762,27899,30129,32988,33683],[1982,4454,6242,6601,7634,8717,11357,13654,15169,18149,18653,20587,22573,26763,27900,30130,32989,33684],[1983,4455,6243,6602,7635,8718,11358,13655,15170,18150,18654,20588,22574,26764,27901,30131,32990,33685],[1984,4456,6244,6603,7636,8719,11359,13656,15171,18151,18655,20589,22575,26664,27902,30132,32991,33686],[1985,4457,6245,6604,7637,8720,11360,13657,15172,18152,18656,20590,22576,26665,27903,30133,32992,33687],[1986,4458,6246,6605,7638,8721,11361,13658,15173,18153,18657,20591,22577,26666,27904,30134,32993,33688],[1987,4459,6247,6606,7639,8722,11362,13659,15174,18154,18658,20592,22578,26667,27905,30135,32994,33689],[1988,4460,6248,6607,7640,8723,11363,13660,15175,18155,18659,20593,22579,26668,27906,30136,32995,33690],[1989,4461,6249,6608,7641,8724,11364,13661,15176,18156,18660,20594,22580,26669,27907,30137,32996,33691],[1990,4462,6250,6609,7642,8725,11365,13662,15177,18157,18661,20595,22581,26670,27908,30138,32997,33692],[2874,5399,7072,7536,8514,9654,12298,14601,16068,17367,19018,19574,21415,23434,27601,28832,31009,33862],[2875,5400,7073,7537,8515,9655,12299,14602,16069,17368,19019,19575,21416,23435,27602,28833,31010,33863],[2876,5401,7074,7538,8516,9656,12300,14603,16070,17369,19020,19576,21417,23436,27603,28834,31011,33864],[2877,5402,7075,7539,8517,9657,12301,14604,16071,17370,19021,19577,21418,23437,27604,28835,31012,33865],[2878,5403,7076,7540,8518,9658,12302,14605,16072,17371,19022,19578,21419,23438,27605,28836,31013,33866],[2879,5404,7077,7541,8519,9659,12303,14606,16073,17271,19023,19579,21420,23439,27606,28837,31014,33867],[2880,5405,7078,7542,8520,9660,12304,14607,16074,17272,19024,19580,21421,23440,27607,28838,31015,33868],[2881,5406,7079,7543,8521,9661,12305,14608,16075,17273,19025,19581,21422,23441,27608,28839,31016,33869],[2882,5407,7080,7544,8522,9662,12306,14609,16076,17274,19026,19582,21423,23442,27609,28840,31017,33870],[2883,5408,7081,7545,8523,9663,12307,14610,16077,17275,19027,19583,21424,23443,27610,28841,31018,33871],[2884,5409,7082,7546,8524,9664,12308,14611,16078,17276,19028,19584,21425,23444,27611,28842,31019,33872],[2885,5410,7083,7547,8525,9665,12309,14612,16079,17277,19029,19585,21426,23445,27612,28843,31020,33873],[2886,5411,7084,7548,8526,9666,12310,14613,16080,17278,19030,19586,21427,23446,27613,28844,31021,33874],[2887,5412,7085,7549,8527,9667,12311,14614,16081,17279,19031,19587,21428,23447,27614,28845,31022,33875],[2888,5413,7086,7550,8528,9668,12312,14615,16082,17280,19032,19588,21429,23448,27615,28846,31023,33876],[2889,5414,7087,7551,8529,9669,12313,14616,16083,17281,19033,19589,21430,23449,27616,28847,31024,33877],[2890,5415,7088,7552,8530,9670,12314,14617,16084,17282,19034,19590,21431,23450,27617,28848,31025,33878],[2891,5416,7089,7553,8531,9671,12315,14618,16085,17283,19035,19591,21432,23451,27618,28849,31026,33879],[2892,5417,7090,7554,8532,9672,12316,14619,16086,17284,19036,19592,21433,23452,27619,28850,31027,33880],[2893,5418,7091,7555,8533,9673,12317,14620,16087,17285,19037,19593,21434,23453,27620,28851,31028,33881],[2894,5419,7092,7556,8534,9674,12318,14621,16088,17286,19038,19493,21435,23454,27621,28852,31029,33882],[2895,5420,7093,7557,8535,9675,12319,14622,16089,17287,19039,19494,21436,23455,27622,28853,31030,33883],[2896,5421,7094,7558,8536,9676,12320,14623,16090,17288,19040,19495,21437,23456,27623,28854,31031,33884],[2897,5422,7095,7559,8537,9677,12321,14624,16091,17289,19041,19496,21438,23457,27624,28855,31032,33885],[2898,5423,7096,7560,8538,9678,12221,14625,16092,17290,19042,19497,21439,23458,27625,28856,31033,33886],[2899,5424,7097,7561,8539,9679,12222,14626,16093,17291,19043,19498,21440,23459,27626,28857,31034,33887],[2900,5425,7098,7562,8540,9680,12223,14627,16094,17292,19044,19499,21441,23460,27627,28858,31035,33888],[2901,5426,7099,7563,8541,9681,12224,14628,16095,17293,19045,19500,21442,23461,27628,28859,31036,33889],[2902,5427,7100,7564,8542,9682,12225,14629,16096,17294,19046,19501,21443,23462,27629,28860,31037,33890],[2903,5428,7101,7565,8543,9683,12226,14630,16097,17295,19047,19502,21444,23463,27630,28861,31038,33891],[2904,5429,7102,7566,8544,9684,12227,14631,16098,17296,19048,19503,21445,23464,27631,28862,31039,33892],[2905,5430,7103,7567,8545,9685,12228,14632,16099,17297,19049,19504,21446,23465,27632,28863,31040,33893],[2906,5431,7104,7568,8546,9686,12229,14633,16100,17298,19050,19505,21447,23466,27633,28864,31041,33894],[2907,5432,7105,7569,8547,9687,12230,14634,16101,17299,19051,19506,21448,23467,27634,28865,31042,33895],[2908,5433,7106,7570,8548,9688,12231,14635,16102,17300,19052,19507,21449,23468,27635,28866,31043,33896],[2909,5434,7107,7571,8549,9689,12232,14636,16103,17301,19053,19508,21450,23469,27636,28867,31044,33897],[2910,5435,7108,7572,8550,9690,12233,14637,16104,17302,19054,19509,21451,23470,27637,28868,31045,33898],[2911,5436,7109,7573,8551,9691,12234,14638,16105,17303,19055,19510,21452,23471,27638,28869,31046,33899],[2912,5437,7110,7574,8552,9692,12235,14639,16106,17304,19056,19511,21453,23472,27639,28870,31047,33900],[2913,5438,7111,7474,8553,9693,12236,14640,16107,17305,19057,19512,21454,23473,27640,28871,31048,33901],[2914,5439,7112,7475,8554,9694,12237,14641,16108,17306,19058,19513,21455,23474,27641,28872,31049,33902],[2915,5440,7113,7476,8555,9695,12238,14642,16109,17307,19059,19514,21456,23475,27642,28873,31050,33903],[2916,5441,7114,7477,8556,9595,12239,14643,16110,17308,19060,19515,21457,23476,27643,28874,31051,33904],[2917,5442,7115,7478,8557,9596,12240,14644,16111,17309,19061,19516,21458,23477,27644,28875,31052,33905],[2918,5443,7116,7479,8558,9597,12241,14544,16112,17310,19062,19517,21459,23478,27645,28876,31053,33906],[2919,5444,7117,7480,8559,9598,12242,14545,16113,17311,19063,19518,21460,23479,27646,28877,31054,33907],[2920,5445,7118,7481,8560,9599,12243,14546,16114,17312,19064,19519,21461,23480,27647,28878,31055,33908],[2921,5446,7119,7482,8561,9600,12244,14547,16115,17313,19065,19520,21462,23481,27648,28879,31056,33909],[2922,5447,7120,7483,8562,9601,12245,14548,16116,17314,19066,19521,21463,23482,27649,28880,31057,33910],[2923,5448,7121,7484,8563,9602,12246,14549,16117,17315,19067,19522,21464,23483,27650,28881,31058,33911],[2924,5449,7122,7485,8564,9603,12247,14550,16118,17316,19068,19523,21465,23484,27651,28882,31059,33912],[2925,5450,7123,7486,8565,9604,12248,14551,16119,17317,19069,19524,21466,23485,27652,28883,31060,33913],[2926,5451,7124,7487,8566,9605,12249,14552,16120,17318,19070,19525,21467,23486,27653,28884,31061,33914],[2927,5452,7125,7488,8567,9606,12250,14553,16121,17319,19071,19526,21468,23487,27654,28885,31062,33915],[2928,5453,7126,7489,8568,9607,12251,14554,16122,17320,19072,19527,21469,23488,27655,28785,31063,33916],[2828,5353,7127,7490,8569,9608,12252,14555,16123,17321,19073,19528,21470,23489,27656,28786,31064,33917],[2829,5354,7128,7491,8570,9609,12253,14556,16124,17322,19074,19529,21471,23490,27657,28787,31065,33918],[2830,5355,7129,7492,8571,9610,12254,14557,16125,17323,19075,19530,21472,23491,27658,28788,31066,33919],[2831,5356,7130,7493,8572,9611,12255,14558,16126,17324,19076,19531,21473,23492,27659,28789,31067,33920],[2832,5357,7131,7494,8573,9612,12256,14559,16127,17325,19077,19532,21474,23493,27660,28790,31068,33921],[2833,5358,7132,7495,8574,9613,12257,14560,16128,17326,19078,19533,21475,23494,27661,28791,31069,33922],[2834,5359,7133,7496,8575,9614,12258,14561,16129,17327,19079,19534,21476,23495,27662,28792,31070,33923],[2835,5360,7134,7497,8576,9615,12259,14562,16130,17328,19080,19535,21477,23496,27663,28793,31071,33924],[2836,5361,7135,7498,8577,9616,12260,14563,16131,17329,19081,19536,21478,23497,27664,28794,31072,33925],[2837,5362,7136,7499,8578,9617,12261,14564,16132,17330,19082,19537,21479,23498,27665,28795,31073,33926],[2838,5363,7137,7500,8579,9618,12262,14565,16133,17331,19083,19538,21480,23499,27666,28796,31074,33927],[2839,5364,7138,7501,8580,9619,12263,14566,16134,17332,19084,19539,21481,23500,27667,28797,31075,33928],[2840,5365,7139,7502,8581,9620,12264,14567,16135,17333,19085,19540,21482,23501,27668,28798,31076,33929],[2841,5366,7140,7503,8582,9621,12265,14568,16136,17334,19086,19541,21483,23502,27669,28799,31077,33930],[2842,5367,7141,7504,8583,9622,12266,14569,16137,17335,19087,19542,21484,23503,27670,28800,31078,33931],[2843,5368,7142,7505,8584,9623,12267,14570,16138,17336,19088,19543,21485,23504,27671,28801,31079,33932],[2844,5369,7143,7506,8484,9624,12268,14571,16139,17337,18988,19544,21486,23505,27672,28802,31080,33933],[2845,5370,7144,7507,8485,9625,12269,14572,16140,17338,18989,19545,21487,23506,27673,28803,31081,33934],[2846,5371,7145,7508,8486,9626,12270,14573,16141,17339,18990,19546,21488,23507,27573,28804,31082,33935],[2847,5372,7146,7509,8487,9627,12271,14574,16142,17340,18991,19547,21489,23508,27574,28805,31083,33835],[2848,5373,7147,7510,8488,9628,12272,14575,16143,17341,18992,19548,21490,23509,27575,28806,31084,33836],[2849,5374,7148,7511,8489,9629,12273,14576,16144,17342,18993,19549,21491,23510,27576,28807,31085,33837],[2850,5375,7149,7512,8490,9630,12274,14577,16145,17343,18994,19550,21492,23511,27577,28808,31086,33838],[2851,5376,7150,7513,8491,9631,12275,14578,16146,17344,18995,19551,21493,23512,27578,28809,31087,33839],[2852,5377,7151,7514,8492,9632,12276,14579,16147,17345,18996,19552,21494,23513,27579,28810,31088,33840],[2853,5378,7152,7515,8493,9633,12277,14580,16148,17346,18997,19553,21495,23514,27580,28811,31089,33841],[2854,5379,7153,7516,8494,9634,12278,14581,16149,17347,18998,19554,21496,23515,27581,28812,31090,33842],[2855,5380,7154,7517,8495,9635,12279,14582,16150,17348,18999,19555,21497,23516,27582,28813,31091,33843],[2856,5381,7155,7518,8496,9636,12280,14583,16151,17349,19000,19556,21498,23517,27583,28814,31092,33844],[2857,5382,7156,7519,8497,9637,12281,14584,16152,17350,19001,19557,21499,23518,27584,28815,31093,33845],[2858,5383,7157,7520,8498,9638,12282,14585,16153,17351,19002,19558,21500,23519,27585,28816,31094,33846],[2859,5384,7158,7521,8499,9639,12283,14586,16154,17352,19003,19559,21501,23520,27586,28817,31095,33847],[2860,5385,7159,7522,8500,9640,12284,14587,16155,17353,19004,19560,21502,23521,27587,28818,31096,33848],[2861,5386,7160,7523,8501,9641,12285,14588,16156,17354,19005,19561,21503,23522,27588,28819,31097,33849],[2862,5387,7161,7524,8502,9642,12286,14589,16157,17355,19006,19562,21504,23523,27589,28820,31098,33850],[2863,5388,7162,7525,8503,9643,12287,14590,16158,17356,19007,19563,21505,23524,27590,28821,31099,33851],[2864,5389,7163,7526,8504,9644,12288,14591,16159,17357,19008,19564,21506,23525,27591,28822,31100,33852],[2865,5390,7164,7527,8505,9645,12289,14592,16059,17358,19009,19565,21507,23526,27592,28823,31101,33853],[2866,5391,7165,7528,8506,9646,12290,14593,16060,17359,19010,19566,21508,23527,27593,28824,31102,33854],[2867,5392,7166,7529,8507,9647,12291,14594,16061,17360,19011,19567,21509,23528,27594,28825,31103,33855],[2868,5393,7167,7530,8508,9648,12292,14595,16062,17361,19012,19568,21510,23529,27595,28826,31104,33856],[2869,5394,7168,7531,8509,9649,12293,14596,16063,17362,19013,19569,21511,23530,27596,28827,31105,33857],[2870,5395,7169,7532,8510,9650,12294,14597,16064,17363,19014,19570,21512,23531,27597,28828,31106,33858],[2871,5396,7170,7533,8511,9651,12295,14598,16065,17364,19015,19571,21412,23532,27598,28829,31107,33859],[2872,5397,7070,7534,8512,9652,12296,14599,16066,17365,19016,19572,21413,23432,27599,28830,31007,33860],[2873,5398,7071,7535,8513,9653,12297,14600,16067,17366,19017,19573,21414,23433,27600,28831,31008,33861],[3757,6335,7994,8462,9486,10582,13230,15539,17059,17502,18274,19979,20486,22335,24387,28531,29755,31980],[3758,6336,7995,8463,9487,10583,13130,15540,17060,17503,18275,19980,20487,22336,24388,28532,29756,31981],[3759,6337,7996,8464,9488,10584,13131,15541,17061,17504,18276,19981,20488,22337,24389,28533,29757,31982],[3760,6338,7997,8465,9489,10585,13132,15542,17062,17505,18277,19982,20489,22338,24390,28534,29758,31983],[3761,6339,7998,8466,9490,10586,13133,15543,17063,17506,18278,19983,20490,22339,24391,28535,29759,31984],[3762,6340,7999,8467,9491,10587,13134,15544,17064,17507,18279,19984,20491,22340,24392,28536,29760,31985],[3763,6341,8000,8468,9492,10588,13135,15545,17065,17508,18280,19985,20492,22341,24393,28537,29761,31986],[3764,6342,8001,8469,9493,10589,13136,15546,17066,17509,18180,19986,20493,22342,24394,28538,29762,31987],[3765,6343,8002,8470,9393,10590,13137,15547,17067,17510,18181,19987,20494,22343,24395,28539,29763,31988],[3766,6344,8003,8471,9394,10591,13138,15548,17068,17511,18182,19988,20495,22344,24396,28540,29764,31989],[3767,6345,8004,8472,9395,10592,13139,15549,16968,17512,18183,19989,20496,22345,24397,28541,29765,31990],[3768,6346,8005,8473,9396,10593,13140,15550,16969,17513,18184,19990,20497,22346,24398,28542,29766,31991],[3769,6347,8006,8474,9397,10594,13141,15551,16970,17514,18185,19991,20498,22347,24399,28543,29767,31992],[3770,6348,8007,8475,9398,10595,13142,15552,16971,17515,18186,19992,20499,22348,24400,28544,29768,31993],[3771,6349,8008,8476,9399,10596,13143,15553,16972,17516,18187,19993,20500,22349,24401,28545,29769,31994],[3772,6350,8009,8477,9400,10597,13144,15453,16973,17517,18188,19994,20501,22350,24402,28546,29770,31995],[3773,6351,8010,8478,9401,10598,13145,15454,16974,17518,18189,19995,20502,22351,24403,28547,29771,31996],[3774,6352,8011,8479,9402,10599,13146,15455,16975,17519,18190,19996,20402,22352,24404,28548,29772,31997],[3775,6353,8012,8480,9403,10600,13147,15456,16976,17520,18191,19997,20403,22353,24405,28549,29773,31998],[3776,6354,8013,8481,9404,10601,13148,15457,16977,17521,18192,19897,20404,22354,24406,28550,29774,31999],[3777,6355,8014,8482,9405,10602,13149,15458,16978,17522,18193,19898,20405,22355,24407,28551,29775,32000],[3778,6356,8015,8483,9406,10603,13150,15459,16979,17523,18194,19899,20406,22356,24408,28552,29776,32001],[3779,6357,8016,8383,9407,10604,13151,15460,16980,17524,18195,19900,20407,22357,24409,28553,29777,32002],[3780,6358,8017,8384,9408,10504,13152,15461,16981,17525,18196,19901,20408,22358,24410,28554,29778,32003],[3781,6359,8018,8385,9409,10505,13153,15462,16982,17526,18197,19902,20409,22359,24411,28555,29779,32004],[3782,6360,8019,8386,9410,10506,13154,15463,16983,17527,18198,19903,20410,22360,24412,28556,29780,32005],[3783,6361,8020,8387,9411,10507,13155,15464,16984,17528,18199,19904,20411,22361,24413,28557,29781,32006],[3784,6362,8021,8388,9412,10508,13156,15465,16985,17529,18200,19905,20412,22362,24414,28558,29782,32007],[3785,6262,8022,8389,9413,10509,13157,15466,16986,17530,18201,19906,20413,22363,24415,28559,29783,32008],[3786,6263,8023,8390,9414,10510,13158,15467,16987,17531,18202,19907,20414,22364,24416,28560,29784,32009],[3787,6264,8024,8391,9415,10511,13159,15468,16988,17532,18203,19908,20415,22365,24417,28561,29785,32010],[3788,6265,8025,8392,9416,10512,13160,15469,16989,17533,18204,19909,20416,22366,24418,28562,29786,32011],[3789,6266,8026,8393,9417,10513,13161,15470,16990,17534,18205,19910,20417,22367,24419,28563,29787,32012],[3790,6267,8027,8394,9418,10514,13162,15471,16991,17535,18206,19911,20418,22368,24420,28564,29788,32013],[3791,6268,8028,8395,9419,10515,13163,15472,16992,17536,18207,19912,20419,22369,24421,28565,29789,32014],[3792,6269,8029,8396,9420,10516,13164,15473,16993,17537,18208,19913,20420,22370,24422,28566,29790,32015],[3793,6270,8030,8397,9421,10517,13165,15474,16994,17538,18209,19914,20421,22371,24423,28567,29791,32016],[3794,6271,8031,8398,9422,10518,13166,15475,16995,17539,18210,19915,20422,22372,24424,28568,29792,31916],[3795,6272,8032,8399,9423,10519,13167,15476,16996,17540,18211,19916,20423,22373,24425,28569,29793,31917],[3796,6273,8033,8400,9424,10520,13168,15477,16997,17541,18212,19917,20424,22374,24426,28570,29794,31918],[3797,6274,8034,8401,9425,10521,13169,15478,16998,17542,18213,19918,20425,22375,24427,28571,29694,31919],[3798,6275,8035,8402,9426,10522,13170,15479,16999,17543,18214,19919,20426,22376,24428,28572,29695,31920],[3799,6276,8036,8403,9427,10523,13171,15480,17000,17544,18215,19920,20427,22377,24429,28573,29696,31921],[3800,6277,8037,8404,9428,10524,13172,15481,17001,17545,18216,19921,20428,22378,24430,28574,29697,31922],[3801,6278,8038,8405,9429,10525,13173,15482,17002,17546,18217,19922,20429,22379,24431,28575,29698,31923],[3802,6279,8039,8406,9430,10526,13174,15483,17003,17547,18218,19923,20430,22380,24432,28576,29699,31924],[3803,6280,8040,8407,9431,10527,13175,15484,17004,17548,18219,19924,20431,22381,24433,28577,29700,31925],[3804,6281,8041,8408,9432,10528,13176,15485,17005,17549,18220,19925,20432,22382,24434,28578,29701,31926],[3805,6282,8042,8409,9433,10529,13177,15486,17006,17550,18221,19926,20433,22383,24435,28579,29702,31927],[3806,6283,8043,8410,9434,10530,13178,15487,17007,17551,18222,19927,20434,22384,24436,28580,29703,31928],[3807,6284,8044,8411,9435,10531,13179,15488,17008,17552,18223,19928,20435,22385,24437,28581,29704,31929],[3808,6285,8045,8412,9436,10532,13180,15489,17009,17553,18224,19929,20436,22386,24438,28582,29705,31930],[3809,6286,8046,8413,9437,10533,13181,15490,17010,17554,18225,19930,20437,22387,24439,28482,29706,31931],[3810,6287,8047,8414,9438,10534,13182,15491,17011,17555,18226,19931,20438,22388,24440,28483,29707,31932],[3811,6288,8048,8415,9439,10535,13183,15492,17012,17556,18227,19932,20439,22389,24441,28484,29708,31933],[3812,6289,8049,8416,9440,10536,13184,15493,17013,17557,18228,19933,20440,22390,24341,28485,29709,31934],[3813,6290,8050,8417,9441,10537,13185,15494,17014,17558,18229,19934,20441,22391,24342,28486,29710,31935],[3814,6291,8051,8418,9442,10538,13186,15495,17015,17559,18230,19935,20442,22392,24343,28487,29711,31936],[3815,6292,8052,8419,9443,10539,13187,15496,17016,17560,18231,19936,20443,22393,24344,28488,29712,31937],[3816,6293,8053,8420,9444,10540,13188,15497,17017,17561,18232,19937,20444,22394,24345,28489,29713,31938],[3817,6294,8054,8421,9445,10541,13189,15498,17018,17562,18233,19938,20445,22395,24346,28490,29714,31939],[3818,6295,8055,8422,9446,10542,13190,15499,17019,17563,18234,19939,20446,22396,24347,28491,29715,31940],[3819,6296,8056,8423,9447,10543,13191,15500,17020,17564,18235,19940,20447,22397,24348,28492,29716,31941],[3820,6297,8057,8424,9448,10544,13192,15501,17021,17565,18236,19941,20448,22398,24349,28493,29717,31942],[3821,6298,8058,8425,9449,10545,13193,15502,17022,17566,18237,19942,20449,22399,24350,28494,29718,31943],[3822,6299,8059,8426,9450,10546,13194,15503,17023,17567,18238,19943,20450,22400,24351,28495,29719,31944],[3823,6300,8060,8427,9451,10547,13195,15504,17024,17568,18239,19944,20451,22401,24352,28496,29720,31945],[3824,6301,8061,8428,9452,10548,13196,15505,17025,17569,18240,19945,20452,22402,24353,28497,29721,31946],[3825,6302,8062,8429,9453,10549,13197,15506,17026,17570,18241,19946,20453,22403,24354,28498,29722,31947],[3826,6303,8063,8430,9454,10550,13198,15507,17027,17571,18242,19947,20454,22404,24355,28499,29723,31948],[3827,6304,8064,8431,9455,10551,13199,15508,17028,17572,18243,19948,20455,22405,24356,28500,29724,31949],[3828,6305,8065,8432,9456,10552,13200,15509,17029,17573,18244,19949,20456,22406,24357,28501,29725,31950],[3829,6306,8066,8433,9457,10553,13201,15510,17030,17473,18245,19950,20457,22407,24358,28502,29726,31951],[3830,6307,8067,8434,9458,10554,13202,15511,17031,17474,18246,19951,20458,22408,24359,28503,29727,31952],[3831,6308,8068,8435,9459,10555,13203,15512,17032,17475,18247,19952,20459,22409,24360,28504,29728,31953],[3832,6309,8069,8436,9460,10556,13204,15513,17033,17476,18248,19953,20460,22410,24361,28505,29729,31954],[3833,6310,8070,8437,9461,10557,13205,15514,17034,17477,18249,19954,20461,22411,24362,28506,29730,31955],[3834,6311,8071,8438,9462,10558,13206,15515,17035,17478,18250,19955,20462,22412,24363,28507,29731,31956],[3835,6312,8072,8439,9463,10559,13207,15516,17036,17479,18251,19956,20463,22413,24364,28508,29732,31957],[3836,6313,8073,8440,9464,10560,13208,15517,17037,17480,18252,19957,20464,22414,24365,28509,29733,31958],[3837,6314,8074,8441,9465,10561,13209,15518,17038,17481,18253,19958,20465,22415,24366,28510,29734,31959],[3737,6315,8075,8442,9466,10562,13210,15519,17039,17482,18254,19959,20466,22416,24367,28511,29735,31960],[3738,6316,8076,8443,9467,10563,13211,15520,17040,17483,18255,19960,20467,22417,24368,28512,29736,31961],[3739,6317,8077,8444,9468,10564,13212,15521,17041,17484,18256,19961,20468,22418,24369,28513,29737,31962],[3740,6318,8078,8445,9469,10565,13213,15522,17042,17485,18257,19962,20469,22419,24370,28514,29738,31963],[3741,6319,8079,8446,9470,10566,13214,15523,17043,17486,18258,19963,20470,22420,24371,28515,29739,31964],[3742,6320,7979,8447,9471,10567,13215,15524,17044,17487,18259,19964,20471,22421,24372,28516,29740,31965],[3743,6321,7980,8448,9472,10568,13216,15525,17045,17488,18260,19965,20472,22321,24373,28517,29741,31966],[3744,6322,7981,8449,9473,10569,13217,15526,17046,17489,18261,19966,20473,22322,24374,28518,29742,31967],[3745,6323,7982,8450,9474,10570,13218,15527,17047,17490,18262,19967,20474,22323,24375,28519,29743,31968],[3746,6324,7983,8451,9475,10571,13219,15528,17048,17491,18263,19968,20475,22324,24376,28520,29744,31969],[3747,6325,7984,8452,9476,10572,13220,15529,17049,17492,18264,19969,20476,22325,24377,28521,29745,31970],[3748,6326,7985,8453,9477,10573,13221,15530,17050,17493,18265,19970,20477,22326,24378,28522,29746,31971],[3749,6327,7986,8454,9478,10574,13222,15531,17051,17494,18266,19971,20478,22327,24379,28523,29747,31972],[3750,6328,7987,8455,9479,10575,13223,15532,17052,17495,18267,19972,20479,22328,24380,28524,29748,31973],[3751,6329,7988,8456,9480,10576,13224,15533,17053,17496,18268,19973,20480,22329,24381,28525,29749,31974],[3752,6330,7989,8457,9481,10577,13225,15534,17054,17497,18269,19974,20481,22330,24382,28526,29750,31975],[3753,6331,7990,8458,9482,10578,13226,15535,17055,17498,18270,19975,20482,22331,24383,28527,29751,31976],[3754,6332,7991,8459,9483,10579,13227,15536,17056,17499,18271,19976,20483,22332,24384,28528,29752,31977],[3755,6333,7992,8460,9484,10580,13228,15537,17057,17500,18272,19977,20484,22333,24385,28529,29753,31978],[3756,6334,7993,8461,9485,10581,13229,15538,17058,17501,18273,19978,20485,22334,24386,28530,29754,31979],[635,4741,7271,8916,9388,10357,11510,14061,16376,18467,19181,20839,21398,23255,25340,29461,30678,32850],[636,4742,7171,8917,9389,10358,11511,14062,16377,18468,19182,20840,21399,23256,25341,29462,30679,32851],[637,4743,7172,8918,9390,10359,11512,14063,16378,18469,19183,20841,21400,23257,25342,29463,30680,32852],[638,4744,7173,8919,9391,10360,11513,14064,16379,18470,19184,20842,21401,23258,25343,29464,30681,32853],[639,4745,7174,8920,9392,10361,11413,14065,16380,18471,19185,20843,21402,23259,25344,29465,30682,32854],[640,4746,7175,8921,9292,10362,11414,14066,16381,18472,19186,20844,21403,23260,25345,29466,30683,32855],[641,4646,7176,8922,9293,10363,11415,14067,16382,18473,19187,20845,21404,23261,25346,29467,30684,32856],[642,4647,7177,8923,9294,10364,11416,14068,16383,18474,19188,20846,21405,23262,25347,29468,30685,32857],[643,4648,7178,8924,9295,10365,11417,14069,16384,18475,19189,20847,21406,23263,25348,29469,30686,32858],[644,4649,7179,8925,9296,10366,11418,14070,16385,18476,19089,20848,21407,23264,25349,29470,30687,32859],[645,4650,7180,8926,9297,10367,11419,14071,16386,18477,19090,20849,21408,23265,25350,29471,30688,32860],[646,4651,7181,8927,9298,10368,11420,14072,16387,18478,19091,20850,21409,23266,25250,29472,30689,32861],[647,4652,7182,8928,9299,10369,11421,14073,16388,18479,19092,20851,21410,23267,25251,29473,30690,32862],[648,4653,7183,8929,9300,10370,11422,14074,16389,18480,19093,20852,21411,23268,25252,29474,30691,32863],[649,4654,7184,8930,9301,10371,11423,14075,16390,18481,19094,20853,21311,23269,25253,29475,30692,32864],[650,4655,7185,8931,9302,10372,11424,14076,16391,18482,19095,20854,21312,23270,25254,29476,30693,32865],[651,4656,7186,8932,9303,10373,11425,14077,16392,18382,19096,20855,21313,23271,25255,29477,30694,32866],[652,4657,7187,8933,9304,10374,11426,14078,16393,18383,19097,20856,21314,23272,25256,29478,30695,32867],[653,4658,7188,8934,9305,10375,11427,14079,16394,18384,19098,20857,21315,23273,25257,29479,30696,32868],[654,4659,7189,8935,9306,10376,11428,14080,16395,18385,19099,20858,21316,23274,25258,29480,30697,32869],[655,4660,7190,8936,9307,10377,11429,14081,16396,18386,19100,20859,21317,23275,25259,29481,30698,32870],[656,4661,7191,8937,9308,10378,11430,14082,16397,18387,19101,20860,21318,23276,25260,29482,30699,32871],[657,4662,7192,8938,9309,10379,11431,14083,16398,18388,19102,20861,21319,23277,25261,29483,30700,32872],[658,4663,7193,8939,9310,10380,11432,14084,16399,18389,19103,20862,21320,23278,25262,29484,30701,32873],[659,4664,7194,8940,9311,10381,11433,14085,16400,18390,19104,20863,21321,23279,25263,29485,30702,32874],[660,4665,7195,8941,9312,10382,11434,14086,16401,18391,19105,20864,21322,23280,25264,29486,30703,32875],[661,4666,7196,8942,9313,10383,11435,14087,16402,18392,19106,20865,21323,23281,25265,29487,30603,32876],[662,4667,7197,8943,9314,10384,11436,14088,16403,18393,19107,20866,21324,23282,25266,29488,30604,32877],[663,4668,7198,8944,9315,10385,11437,14089,16404,18394,19108,20867,21325,23283,25267,29489,30605,32878],[664,4669,7199,8945,9316,10386,11438,14090,16405,18395,19109,20868,21326,23284,25268,29490,30606,32879],[665,4670,7200,8946,9317,10387,11439,14091,16406,18396,19110,20869,21327,23285,25269,29491,30607,32880],[666,4671,7201,8947,9318,10388,11440,14092,16407,18397,19111,20870,21328,23286,25270,29391,30608,32881],[667,4672,7202,8948,9319,10389,11441,14093,16408,18398,19112,20871,21329,23287,25271,29392,30609,32882],[668,4673,7203,8949,9320,10390,11442,14094,16409,18399,19113,20872,21330,23288,25272,29393,30610,32883],[669,4674,7204,8950,9321,10391,11443,14095,16410,18400,19114,20873,21331,23289,25273,29394,30611,32884],[670,4675,7205,8951,9322,10392,11444,14096,16411,18401,19115,20874,21332,23290,25274,29395,30612,32885],[671,4676,7206,8952,9323,10393,11445,14097,16412,18402,19116,20875,21333,23291,25275,29396,30613,32886],[672,4677,7207,8953,9324,10394,11446,14098,16413,18403,19117,20876,21334,23292,25276,29397,30614,32887],[673,4678,7208,8954,9325,10395,11447,14099,16414,18404,19118,20877,21335,23293,25277,29398,30615,32888],[674,4679,7209,8955,9326,10396,11448,14100,16415,18405,19119,20878,21336,23294,25278,29399,30616,32889],[675,4680,7210,8956,9327,10397,11449,14101,16416,18406,19120,20879,21337,23295,25279,29400,30617,32890],[676,4681,7211,8957,9328,10398,11450,14102,16417,18407,19121,20880,21338,23296,25280,29401,30618,32891],[677,4682,7212,8958,9329,10399,11451,14103,16418,18408,19122,20881,21339,23297,25281,29402,30619,32892],[678,4683,7213,8959,9330,10400,11452,14104,16419,18409,19123,20882,21340,23298,25282,29403,30620,32893],[679,4684,7214,8960,9331,10401,11453,14105,16420,18410,19124,20883,21341,23299,25283,29404,30621,32894],[680,4685,7215,8961,9332,10402,11454,14106,16421,18411,19125,20884,21342,23300,25284,29405,30622,32895],[681,4686,7216,8962,9333,10302,11455,14107,16422,18412,19126,20885,21343,23301,25285,29406,30623,32896],[682,4687,7217,8963,9334,10303,11456,14108,16423,18413,19127,20886,21344,23302,25286,29407,30624,32897],[683,4688,7218,8964,9335,10304,11457,14109,16424,18414,19128,20887,21345,23303,25287,29408,30625,32898],[684,4689,7219,8965,9336,10305,11458,14110,16425,18415,19129,20888,21346,23304,25288,29409,30626,32899],[685,4690,7220,8966,9337,10306,11459,14111,16426,18416,19130,20889,21347,23305,25289,29410,30627,32900],[686,4691,7221,8967,9338,10307,11460,14112,16427,18417,19131,20890,21348,23306,25290,29411,30628,32901],[687,4692,7222,8968,9339,10308,11461,14113,16428,18418,19132,20891,21349,23307,25291,29412,30629,32902],[688,4693,7223,8969,9340,10309,11462,14114,16429,18419,19133,20892,21350,23308,25292,29413,30630,32903],[689,4694,7224,8970,9341,10310,11463,14115,16430,18420,19134,20893,21351,23309,25293,29414,30631,32904],[690,4695,7225,8971,9342,10311,11464,14116,16431,18421,19135,20894,21352,23310,25294,29415,30632,32905],[691,4696,7226,8972,9343,10312,11465,14117,16432,18422,19136,20895,21353,23311,25295,29416,30633,32906],[692,4697,7227,8973,9344,10313,11466,14118,16433,18423,19137,20896,21354,23312,25296,29417,30634,32907],[693,4698,7228,8974,9345,10314,11467,14119,16434,18424,19138,20897,21355,23313,25297,29418,30635,32908],[694,4699,7229,8975,9346,10315,11468,14120,16435,18425,19139,20898,21356,23314,25298,29419,30636,32909],[695,4700,7230,8976,9347,10316,11469,14121,16436,18426,19140,20899,21357,23315,25299,29420,30637,32910],[696,4701,7231,8977,9348,10317,11470,14122,16437,18427,19141,20900,21358,23316,25300,29421,30638,32911],[697,4702,7232,8978,9349,10318,11471,14123,16438,18428,19142,20901,21359,23317,25301,29422,30639,32912],[698,4703,7233,8979,9350,10319,11472,14124,16439,18429,19143,20902,21360,23318,25302,29423,30640,32913],[699,4704,7234,8980,9351,10320,11473,14125,16440,18430,19144,20903,21361,23319,25303,29424,30641,32914],[700,4705,7235,8981,9352,10321,11474,14126,16441,18431,19145,20904,21362,23320,25304,29425,30642,32915],[701,4706,7236,8982,9353,10322,11475,14127,16442,18432,19146,20905,21363,23321,25305,29426,30643,32916],[702,4707,7237,8983,9354,10323,11476,14128,16443,18433,19147,20906,21364,23322,25306,29427,30644,32917],[703,4708,7238,8984,9355,10324,11477,14129,16444,18434,19148,20806,21365,23323,25307,29428,30645,32918],[704,4709,7239,8985,9356,10325,11478,14130,16445,18435,19149,20807,21366,23324,25308,29429,30646,32919],[705,4710,7240,8986,9357,10326,11479,14131,16446,18436,19150,20808,21367,23325,25309,29430,30647,32920],[706,4711,7241,8987,9358,10327,11480,14132,16447,18437,19151,20809,21368,23326,25310,29431,30648,32921],[606,4712,7242,8988,9359,10328,11481,14133,16448,18438,19152,20810,21369,23327,25311,29432,30649,32922],[607,4713,7243,8888,9360,10329,11482,14134,16449,18439,19153,20811,21370,23328,25312,29433,30650,32923],[608,4714,7244,8889,9361,10330,11483,14135,16450,18440,19154,20812,21371,23329,25313,29434,30651,32924],[609,4715,7245,8890,9362,10331,11484,14136,16451,18441,19155,20813,21372,23330,25314,29435,30652,32925],[610,4716,7246,8891,9363,10332,11485,14137,16452,18442,19156,20814,21373,23230,25315,29436,30653,32825],[611,4717,7247,8892,9364,10333,11486,14138,16453,18443,19157,20815,21374,23231,25316,29437,30654,32826],[612,4718,7248,8893,9365,10334,11487,14139,16454,18444,19158,20816,21375,23232,25317,29438,30655,32827],[613,4719,7249,8894,9366,10335,11488,14039,16455,18445,19159,20817,21376,23233,25318,29439,30656,32828],[614,4720,7250,8895,9367,10336,11489,14040,16456,18446,19160,20818,21377,23234,25319,29440,30657,32829],[615,4721,7251,8896,9368,10337,11490,14041,16457,18447,19161,20819,21378,23235,25320,29441,30658,32830],[616,4722,7252,8897,9369,10338,11491,14042,16458,18448,19162,20820,21379,23236,25321,29442,30659,32831],[617,4723,7253,8898,9370,10339,11492,14043,16459,18449,19163,20821,21380,23237,25322,29443,30660,32832],[618,4724,7254,8899,9371,10340,11493,14044,16460,18450,19164,20822,21381,23238,25323,29444,30661,32833],[619,4725,7255,8900,9372,10341,11494,14045,16461,18451,19165,20823,21382,23239,25324,29445,30662,32834],[620,4726,7256,8901,9373,10342,11495,14046,16462,18452,19166,20824,21383,23240,25325,29446,30663,32835],[621,4727,7257,8902,9374,10343,11496,14047,16362,18453,19167,20825,21384,23241,25326,29447,30664,32836],[622,4728,7258,8903,9375,10344,11497,14048,16363,18454,19168,20826,21385,23242,25327,29448,30665,32837],[623,4729,7259,8904,9376,10345,11498,14049,16364,18455,19169,20827,21386,23243,25328,29449,30666,32838],[624,4730,7260,8905,9377,10346,11499,14050,16365,18456,19170,20828,21387,23244,25329,29450,30667,32839],[625,4731,7261,8906,9378,10347,11500,14051,16366,18457,19171,20829,21388,23245,25330,29451,30668,32840],[626,4732,7262,8907,9379,10348,11501,14052,16367,18458,19172,20830,21389,23246,25331,29452,30669,32841],[627,4733,7263,8908,9380,10349,11502,14053,16368,18459,19173,20831,21390,23247,25332,29453,30670,32842],[628,4734,7264,8909,9381,10350,11503,14054,16369,18460,19174,20832,21391,23248,25333,29454,30671,32843],[629,4735,7265,8910,9382,10351,11504,14055,16370,18461,19175,20833,21392,23249,25334,29455,30672,32844],[630,4736,7266,8911,9383,10352,11505,14056,16371,18462,19176,20834,21393,23250,25335,29456,30673,32845],[631,4737,7267,8912,9384,10353,11506,14057,16372,18463,19177,20835,21394,23251,25336,29457,30674,32846],[632,4738,7268,8913,9385,10354,11507,14058,16373,18464,19178,20836,21395,23252,25337,29458,30675,32847],[633,4739,7269,8914,9386,10355,11508,14059,16374,18465,19179,20837,21396,23253,25338,29459,30676,32848],[634,4740,7270,8915,9387,10356,11509,14060,16375,18466,19180,20838,21397,23254,25339,29460,30677,32849],[98,1525,5624,8106,9838,10213,11228,12337,14993,19331,20088,21800,22310,24175,26192,30391,31601,33821],[99,1526,5625,8107,9839,10214,11229,12338,14994,19332,20089,21801,22311,24176,26193,30392,31602,33822],[100,1527,5626,8108,9840,10215,11230,12339,14995,19333,20090,21802,22312,24177,26194,30393,31603,33823],[0,1528,5627,8109,9841,10216,11231,12340,14996,19334,20091,21803,22313,24178,26195,30394,31604,33824],[1,1529,5628,8110,9842,10217,11232,12341,14997,19335,20092,21804,22314,24179,26196,30395,31605,33825],[2,1530,5629,8111,9843,10218,11233,12342,14998,19336,20093,21805,22315,24180,26197,30396,31606,33826],[3,1531,5630,8112,9844,10219,11234,12343,14999,19337,20094,21806,22316,24181,26198,30397,31607,33827],[4,1532,5631,8113,9845,10220,11235,12344,15000,19338,20095,21807,22317,24182,26199,30398,31608,33828],[5,1533,5632,8114,9846,10221,11236,12345,15001,19339,20096,21808,22318,24183,26200,30399,31609,33829],[6,1534,5633,8115,9847,10222,11237,12346,15002,19340,20097,21809,22319,24184,26201,30400,31610,33830],[7,1535,5634,8116,9848,10223,11238,12347,15003,19341,20098,21810,22320,24185,26202,30300,31611,33831],[8,1536,5635,8117,9849,10224,11239,12348,15004,19342,19998,21811,22220,24186,26203,30301,31612,33832],[9,1537,5636,8118,9850,10225,11240,12349,15005,19343,19999,21812,22221,24187,26204,30302,31512,33833],[10,1538,5637,8119,9851,10226,11241,12350,15006,19344,20000,21813,22222,24188,26205,30303,31513,33834],[11,1539,5638,8120,9852,10227,11242,12351,15007,19345,20001,21814,22223,24189,26206,30304,31514,33734],[12,1540,5639,8121,9853,10228,11243,12352,15008,19346,20002,21815,22224,24190,26207,30305,31515,33735],[13,1541,5640,8122,9854,10229,11244,12353,15009,19347,20003,21715,22225,24191,26208,30306,31516,33736],[14,1542,5641,8123,9855,10230,11245,12354,15010,19348,20004,21716,22226,24192,26209,30307,31517,33737],[15,1543,5642,8124,9856,10231,11246,12355,15011,19349,20005,21717,22227,24193,26210,30308,31518,33738],[16,1544,5643,8125,9857,10232,11247,12356,15012,19350,20006,21718,22228,24194,26211,30309,31519,33739],[17,1545,5644,8126,9858,10233,11248,12357,15013,19351,20007,21719,22229,24195,26212,30310,31520,33740],[18,1546,5645,8127,9859,10234,11249,12358,15014,19352,20008,21720,22230,24196,26213,30311,31521,33741],[19,1547,5646,8128,9860,10235,11250,12359,15015,19353,20009,21721,22231,24197,26214,30312,31522,33742],[20,1548,5647,8129,9861,10236,11251,12360,15016,19354,20010,21722,22232,24198,26215,30313,31523,33743],[21,1549,5648,8130,9862,10237,11252,12361,15017,19355,20011,21723,22233,24199,26216,30314,31524,33744],[22,1550,5649,8131,9863,10238,11253,12362,15018,19356,20012,21724,22234,24200,26217,30315,31525,33745],[23,1551,5650,8132,9864,10239,11254,12363,15019,19357,20013,21725,22235,24201,26218,30316,31526,33746],[24,1552,5651,8133,9865,10240,11255,12364,15020,19358,20014,21726,22236,24202,26219,30317,31527,33747],[25,1553,5652,8134,9866,10241,11256,12365,15021,19359,20015,21727,22237,24203,26220,30318,31528,33748],[26,1554,5653,8135,9867,10242,11257,12366,15022,19360,20016,21728,22238,24204,26221,30319,31529,33749],[27,1555,5654,8136,9868,10243,11258,12367,15023,19361,20017,21729,22239,24205,26222,30320,31530,33750],[28,1556,5655,8137,9869,10244,11259,12368,15024,19362,20018,21730,22240,24206,26223,30321,31531,33751],[29,1557,5555,8138,9870,10245,11260,12369,15025,19363,20019,21731,22241,24207,26224,30322,31532,33752],[30,1558,5556,8139,9871,10246,11261,12370,15026,19364,20020,21732,22242,24208,26225,30323,31533,33753],[31,1559,5557,8140,9872,10247,11262,12371,15027,19365,20021,21733,22243,24209,26226,30324,31534,33754],[32,1560,5558,8141,9873,10248,11263,12372,15028,19366,20022,21734,22244,24210,26227,30325,31535,33755],[33,1561,5559,8142,9874,10249,11264,12373,15029,19367,20023,21735,22245,24211,26228,30326,31536,33756],[34,1562,5560,8143,9875,10250,11265,12374,15030,19368,20024,21736,22246,24212,26229,30327,31537,33757],[35,1563,5561,8144,9876,10251,11266,12375,15031,19369,20025,21737,22247,24213,26230,30328,31538,33758],[36,1564,5562,8145,9877,10252,11267,12376,15032,19370,20026,21738,22248,24214,26231,30329,31539,33759],[37,1565,5563,8146,9878,10253,11268,12377,15033,19371,20027,21739,22249,24215,26232,30330,31540,33760],[38,1566,5564,8147,9879,10254,11269,12378,15034,19372,20028,21740,22250,24216,26233,30331,31541,33761],[39,1567,5565,8148,9880,10255,11270,12379,15035,19373,20029,21741,22251,24217,26234,30332,31542,33762],[40,1568,5566,8149,9881,10256,11271,12380,15036,19374,20030,21742,22252,24218,26235,30333,31543,33763],[41,1569,5567,8150,9882,10257,11272,12381,15037,19375,20031,21743,22253,24219,26236,30334,31544,33764],[42,1570,5568,8151,9883,10258,11273,12382,15038,19376,20032,21744,22254,24220,26237,30335,31545,33765],[43,1571,5569,8152,9884,10259,11274,12383,15039,19377,20033,21745,22255,24221,26238,30336,31546,33766],[44,1572,5570,8153,9885,10260,11275,12384,15040,19378,20034,21746,22256,24222,26239,30337,31547,33767],[45,1573,5571,8154,9886,10261,11276,12385,15041,19379,20035,21747,22257,24223,26240,30338,31548,33768],[46,1574,5572,8155,9887,10262,11277,12386,15042,19380,20036,21748,22258,24224,26241,30339,31549,33769],[47,1575,5573,8156,9888,10263,11278,12387,15043,19381,20037,21749,22259,24225,26242,30340,31550,33770],[48,1576,5574,8157,9889,10264,11279,12388,15044,19382,20038,21750,22260,24226,26243,30341,31551,33771],[49,1577,5575,8158,9890,10265,11280,12389,15045,19383,20039,21751,22261,24227,26244,30342,31552,33772],[50,1578,5576,8159,9891,10266,11281,12390,15046,19384,20040,21752,22262,24228,26245,30343,31553,33773],[51,1579,5577,8160,9892,10267,11282,12391,15047,19385,20041,21753,22263,24229,26246,30344,31554,33774],[52,1580,5578,8161,9893,10268,11283,12392,15048,19386,20042,21754,22264,24230,26247,30345,31555,33775],[53,1581,5579,8162,9894,10269,11284,12393,14948,19387,20043,21755,22265,24231,26248,30346,31556,33776],[54,1582,5580,8163,9895,10270,11285,12394,14949,19388,20044,21756,22266,24232,26249,30347,31557,33777],[55,1583,5581,8164,9896,10271,11286,12395,14950,19389,20045,21757,22267,24233,26250,30348,31558,33778],[56,1584,5582,8165,9897,10272,11287,12396,14951,19390,20046,21758,22268,24234,26251,30349,31559,33779],[57,1585,5583,8166,9797,10273,11288,12397,14952,19391,20047,21759,22269,24235,26252,30350,31560,33780],[58,1586,5584,8167,9798,10274,11289,12398,14953,19291,20048,21760,22270,24236,26253,30351,31561,33781],[59,1587,5585,8168,9799,10275,11290,12399,14954,19292,20049,21761,22271,24237,26254,30352,31562,33782],[60,1588,5586,8169,9800,10276,11291,12400,14955,19293,20050,21762,22272,24238,26255,30353,31563,33783],[61,1589,5587,8170,9801,10277,11292,12401,14956,19294,20051,21763,22273,24239,26256,30354,31564,33784],[62,1590,5588,8171,9802,10278,11293,12402,14957,19295,20052,21764,22274,24139,26257,30355,31565,33785],[63,1591,5589,8172,9803,10279,11294,12403,14958,19296,20053,21765,22275,24140,26258,30356,31566,33786],[64,1592,5590,8173,9804,10280,11295,12404,14959,19297,20054,21766,22276,24141,26259,30357,31567,33787],[65,1593,5591,8174,9805,10281,11296,12405,14960,19298,20055,21767,22277,24142,26159,30358,31568,33788],[66,1594,5592,8175,9806,10282,11297,12406,14961,19299,20056,21768,22278,24143,26160,30359,31569,33789],[67,1595,5593,8176,9807,10283,11298,12407,14962,19300,20057,21769,22279,24144,26161,30360,31570,33790],[68,1596,5594,8177,9808,10284,11299,12408,14963,19301,20058,21770,22280,24145,26162,30361,31571,33791],[69,1597,5595,8178,9809,10285,11300,12409,14964,19302,20059,21771,22281,24146,26163,30362,31572,33792],[70,1598,5596,8179,9810,10286,11301,12410,14965,19303,20060,21772,22282,24147,26164,30363,31573,33793],[71,1599,5597,8180,9811,10287,11302,12411,14966,19304,20061,21773,22283,24148,26165,30364,31574,33794],[72,1600,5598,8080,9812,10288,11303,12412,14967,19305,20062,21774,22284,24149,26166,30365,31575,33795],[73,1601,5599,8081,9813,10289,11304,12413,14968,19306,20063,21775,22285,24150,26167,30366,31576,33796],[74,1602,5600,8082,9814,10290,11305,12414,14969,19307,20064,21776,22286,24151,26168,30367,31577,33797],[75,1603,5601,8083,9815,10291,11306,12415,14970,19308,20065,21777,22287,24152,26169,30368,31578,33798],[76,1604,5602,8084,9816,10292,11307,12416,14971,19309,20066,21778,22288,24153,26170,30369,31579,33799],[77,1605,5603,8085,9817,10293,11308,12417,14972,19310,20067,21779,22289,24154,26171,30370,31580,33800],[78,1606,5604,8086,9818,10294,11309,12418,14973,19311,20068,21780,22290,24155,26172,30371,31581,33801],[79,1607,5605,8087,9819,10295,11310,12419,14974,19312,20069,21781,22291,24156,26173,30372,31582,33802],[80,1608,5606,8088,9820,10296,11311,12420,14975,19313,20070,21782,22292,24157,26174,30373,31583,33803],[81,1609,5607,8089,9821,10297,11211,12421,14976,19314,20071,21783,22293,24158,26175,30374,31584,33804],[82,1610,5608,8090,9822,10298,11212,12422,14977,19315,20072,21784,22294,24159,26176,30375,31585,33805],[83,1611,5609,8091,9823,10299,11213,12322,14978,19316,20073,21785,22295,24160,26177,30376,31586,33806],[84,1612,5610,8092,9824,10300,11214,12323,14979,19317,20074,21786,22296,24161,26178,30377,31587,33807],[85,1613,5611,8093,9825,10301,11215,12324,14980,19318,20075,21787,22297,24162,26179,30378,31588,33808],[86,1614,5612,8094,9826,10201,11216,12325,14981,19319,20076,21788,22298,24163,26180,30379,31589,33809],[87,1615,5613,8095,9827,10202,11217,12326,14982,19320,20077,21789,22299,24164,26181,30380,31590,33810],[88,1515,5614,8096,9828,10203,11218,12327,14983,19321,20078,21790,22300,24165,26182,30381,31591,33811],[89,1516,5615,8097,9829,10204,11219,12328,14984,19322,20079,21791,22301,24166,26183,30382,31592,33812],[90,1517,5616,8098,9830,10205,11220,12329,14985,19323,20080,21792,22302,24167,26184,30383,31593,33813],[91,1518,5617,8099,9831,10206,11221,12330,14986,19324,20081,21793,22303,24168,26185,30384,31594,33814],[92,1519,5618,8100,9832,10207,11222,12331,14987,19325,20082,21794,22304,24169,26186,30385,31595,33815],[93,1520,5619,8101,9833,10208,11223,12332,14988,19326,20083,21795,22305,24170,26187,30386,31596,33816],[94,1521,5620,8102,9834,10209,11224,12333,14989,19327,20084,21796,22306,24171,26188,30387,31597,33817],[95,1522,5621,8103,9835,10210,11225,12334,14990,19328,20085,21797,22307,24172,26189,30388,31598,33818],[96,1523,5622,8104,9836,10211,11226,12335,14991,19329,20086,21798,22308,24173,26190,30389,31599,33819],[97,1524,5623,8105,9837,10212,11227,12336,14992,19330,20087,21799,22309,24174,26191,30390,31600,33820],[935,2516,6507,9042,10760,11139,12200,13265,15925,17454,20296,20995,22660,23222,25095,27145,31220,32423],[936,2517,6508,9043,10761,11140,12201,13266,15926,17455,20297,20996,22661,23223,25096,27146,31221,32424],[937,2518,6509,9044,10762,11141,12202,13267,15927,17456,20298,20997,22662,23224,25097,27147,31222,32425],[938,2519,6510,9045,10763,11142,12203,13268,15928,17457,20299,20998,22663,23225,25098,27148,31223,32426],[939,2520,6511,9046,10764,11143,12204,13269,15929,17458,20300,20999,22664,23226,25099,27149,31224,32427],[940,2521,6512,9047,10765,11144,12205,13270,15930,17459,20200,21000,22665,23227,25100,27150,31225,32428],[941,2522,6513,9048,10766,11145,12206,13271,15931,17460,20201,21001,22666,23228,25101,27151,31226,32429],[942,2523,6514,9049,10767,11146,12207,13272,15932,17461,20202,21002,22667,23229,25102,27152,31227,32430],[943,2524,6515,9050,10768,11147,12208,13273,15933,17462,20203,21003,22668,23129,25103,27153,31228,32431],[944,2424,6516,9051,10769,11148,12209,13274,15934,17463,20204,21004,22669,23130,25104,27154,31229,32432],[945,2425,6517,9052,10770,11149,12210,13275,15935,17464,20205,21005,22670,23131,25105,27155,31230,32433],[946,2426,6518,9053,10771,11150,12211,13276,15936,17465,20206,21006,22671,23132,25106,27156,31231,32434],[947,2427,6519,9054,10772,11151,12212,13277,15937,17466,20207,21007,22672,23133,25107,27157,31232,32435],[948,2428,6520,9055,10773,11152,12213,13278,15938,17467,20208,20907,22673,23134,25108,27158,31233,32436],[949,2429,6521,9056,10774,11153,12214,13279,15939,17468,20209,20908,22674,23135,25109,27159,31234,32437],[950,2430,6522,9057,10775,11154,12215,13280,15940,17469,20210,20909,22675,23136,25110,27160,31235,32438],[951,2431,6523,9058,10776,11155,12216,13281,15941,17470,20211,20910,22676,23137,25111,27161,31236,32439],[952,2432,6524,9059,10777,11156,12217,13282,15942,17471,20212,20911,22677,23138,25112,27162,31237,32440],[953,2433,6525,9060,10778,11157,12218,13283,15943,17472,20213,20912,22678,23139,25113,27163,31238,32441],[954,2434,6526,9061,10779,11158,12219,13284,15944,17372,20214,20913,22679,23140,25114,27164,31239,32442],[955,2435,6527,9062,10780,11159,12220,13285,15945,17373,20215,20914,22680,23141,25115,27165,31240,32443],[956,2436,6528,9063,10781,11160,12120,13286,15946,17374,20216,20915,22681,23142,25116,27166,31241,32444],[957,2437,6529,9064,10782,11161,12121,13287,15947,17375,20217,20916,22682,23143,25117,27167,31242,32445],[958,2438,6530,9065,10783,11162,12122,13288,15948,17376,20218,20917,22683,23144,25118,27168,31243,32446],[959,2439,6531,9066,10784,11163,12123,13289,15949,17377,20219,20918,22684,23145,25119,27068,31244,32447],[960,2440,6532,9067,10785,11164,12124,13290,15950,17378,20220,20919,22685,23146,25120,27069,31245,32448],[961,2441,6533,9068,10786,11165,12125,13291,15951,17379,20221,20920,22686,23147,25121,27070,31246,32449],[962,2442,6534,9069,10787,11166,12126,13292,15952,17380,20222,20921,22687,23148,25122,27071,31247,32450],[963,2443,6535,9070,10788,11167,12127,13293,15953,17381,20223,20922,22688,23149,25123,27072,31248,32451],[964,2444,6536,9071,10789,11168,12128,13294,15954,17382,20224,20923,22689,23150,25124,27073,31249,32452],[965,2445,6537,9072,10790,11169,12129,13295,15955,17383,20225,20924,22690,23151,25125,27074,31250,32453],[966,2446,6538,9073,10791,11170,12130,13296,15956,17384,20226,20925,22691,23152,25126,27075,31251,32454],[967,2447,6539,9074,10792,11171,12131,13297,15957,17385,20227,20926,22692,23153,25127,27076,31252,32455],[968,2448,6540,9075,10793,11172,12132,13298,15857,17386,20228,20927,22693,23154,25128,27077,31253,32456],[969,2449,6541,9076,10794,11173,12133,13299,15858,17387,20229,20928,22694,23155,25129,27078,31254,32457],[970,2450,6542,9077,10795,11174,12134,13300,15859,17388,20230,20929,22695,23156,25130,27079,31255,32458],[971,2451,6543,9078,10796,11175,12135,13301,15860,17389,20231,20930,22696,23157,25131,27080,31256,32459],[972,2452,6544,9079,10797,11176,12136,13302,15861,17390,20232,20931,22697,23158,25132,27081,31257,32460],[973,2453,6545,9080,10798,11177,12137,13303,15862,17391,20233,20932,22698,23159,25133,27082,31258,32461],[974,2454,6546,9081,10799,11178,12138,13304,15863,17392,20234,20933,22699,23160,25134,27083,31259,32462],[975,2455,6547,9082,10800,11179,12139,13305,15864,17393,20235,20934,22700,23161,25135,27084,31260,32463],[976,2456,6548,9083,10801,11180,12140,13306,15865,17394,20236,20935,22701,23162,25136,27085,31261,32464],[977,2457,6549,9084,10802,11181,12141,13307,15866,17395,20237,20936,22702,23163,25137,27086,31262,32465],[978,2458,6550,9085,10803,11182,12142,13308,15867,17396,20238,20937,22703,23164,25138,27087,31263,32466],[979,2459,6551,9086,10804,11183,12143,13309,15868,17397,20239,20938,22704,23165,25139,27088,31264,32467],[980,2460,6552,9087,10805,11184,12144,13310,15869,17398,20240,20939,22705,23166,25140,27089,31265,32468],[981,2461,6553,9088,10806,11185,12145,13311,15870,17399,20241,20940,22706,23167,25141,27090,31266,32469],[982,2462,6554,9089,10706,11186,12146,13312,15871,17400,20242,20941,22707,23168,25142,27091,31267,32470],[983,2463,6555,8989,10707,11187,12147,13313,15872,17401,20243,20942,22708,23169,25143,27092,31268,32471],[984,2464,6556,8990,10708,11188,12148,13314,15873,17402,20244,20943,22709,23170,25144,27093,31269,32472],[985,2465,6557,8991,10709,11189,12149,13315,15874,17403,20245,20944,22710,23171,25145,27094,31270,32473],[986,2466,6558,8992,10710,11190,12150,13316,15875,17404,20246,20945,22711,23172,25146,27095,31271,32474],[987,2467,6559,8993,10711,11191,12151,13317,15876,17405,20247,20946,22712,23173,25147,27096,31272,32475],[988,2468,6560,8994,10712,11192,12152,13318,15877,17406,20248,20947,22713,23174,25148,27097,31273,32476],[989,2469,6561,8995,10713,11193,12153,13319,15878,17407,20249,20948,22714,23175,25048,27098,31274,32477],[990,2470,6562,8996,10714,11194,12154,13320,15879,17408,20250,20949,22715,23176,25049,27099,31275,32478],[991,2471,6563,8997,10715,11195,12155,13321,15880,17409,20251,20950,22716,23177,25050,27100,31276,32479],[992,2472,6564,8998,10716,11196,12156,13322,15881,17410,20252,20951,22717,23178,25051,27101,31277,32480],[993,2473,6464,8999,10717,11197,12157,13323,15882,17411,20253,20952,22718,23179,25052,27102,31278,32481],[994,2474,6465,9000,10718,11198,12158,13324,15883,17412,20254,20953,22719,23180,25053,27103,31279,32482],[995,2475,6466,9001,10719,11199,12159,13325,15884,17413,20255,20954,22720,23181,25054,27104,31280,32483],[996,2476,6467,9002,10720,11200,12160,13326,15885,17414,20256,20955,22721,23182,25055,27105,31281,32484],[997,2477,6468,9003,10721,11201,12161,13327,15886,17415,20257,20956,22722,23183,25056,27106,31282,32485],[998,2478,6469,9004,10722,11202,12162,13328,15887,17416,20258,20957,22723,23184,25057,27107,31283,32486],[999,2479,6470,9005,10723,11203,12163,13329,15888,17417,20259,20958,22724,23185,25058,27108,31284,32487],[1000,2480,6471,9006,10724,11204,12164,13330,15889,17418,20260,20959,22624,23186,25059,27109,31285,32488],[1001,2481,6472,9007,10725,11205,12165,13331,15890,17419,20261,20960,22625,23187,25060,27110,31286,32489],[1002,2482,6473,9008,10726,11206,12166,13231,15891,17420,20262,20961,22626,23188,25061,27111,31287,32490],[1003,2483,6474,9009,10727,11207,12167,13232,15892,17421,20263,20962,22627,23189,25062,27112,31288,32491],[1004,2484,6475,9010,10728,11208,12168,13233,15893,17422,20264,20963,22628,23190,25063,27113,31289,32492],[1005,2485,6476,9011,10729,11209,12169,13234,15894,17423,20265,20964,22629,23191,25064,27114,31290,32493],[1006,2486,6477,9012,10730,11210,12170,13235,15895,17424,20266,20965,22630,23192,25065,27115,31291,32494],[1007,2487,6478,9013,10731,11110,12171,13236,15896,17425,20267,20966,22631,23193,25066,27116,31292,32495],[1008,2488,6479,9014,10732,11111,12172,13237,15897,17426,20268,20967,22632,23194,25067,27117,31293,32496],[1009,2489,6480,9015,10733,11112,12173,13238,15898,17427,20269,20968,22633,23195,25068,27118,31294,32497],[909,2490,6481,9016,10734,11113,12174,13239,15899,17428,20270,20969,22634,23196,25069,27119,31295,32498],[910,2491,6482,9017,10735,11114,12175,13240,15900,17429,20271,20970,22635,23197,25070,27120,31296,32499],[911,2492,6483,9018,10736,11115,12176,13241,15901,17430,20272,20971,22636,23198,25071,27121,31297,32500],[912,2493,6484,9019,10737,11116,12177,13242,15902,17431,20273,20972,22637,23199,25072,27122,31298,32501],[913,2494,6485,9020,10738,11117,12178,13243,15903,17432,20274,20973,22638,23200,25073,27123,31299,32502],[914,2495,6486,9021,10739,11118,12179,13244,15904,17433,20275,20974,22639,23201,25074,27124,31300,32503],[915,2496,6487,9022,10740,11119,12180,13245,15905,17434,20276,20975,22640,23202,25075,27125,31301,32504],[916,2497,6488,9023,10741,11120,12181,13246,15906,17435,20277,20976,22641,23203,25076,27126,31302,32505],[917,2498,6489,9024,10742,11121,12182,13247,15907,17436,20278,20977,22642,23204,25077,27127,31303,32506],[918,2499,6490,9025,10743,11122,12183,13248,15908,17437,20279,20978,22643,23205,25078,27128,31304,32507],[919,2500,6491,9026,10744,11123,12184,13249,15909,17438,20280,20979,22644,23206,25079,27129,31305,32508],[920,2501,6492,9027,10745,11124,12185,13250,15910,17439,20281,20980,22645,23207,25080,27130,31306,32509],[921,2502,6493,9028,10746,11125,12186,13251,15911,17440,20282,20981,22646,23208,25081,27131,31307,32510],[922,2503,6494,9029,10747,11126,12187,13252,15912,17441,20283,20982,22647,23209,25082,27132,31308,32511],[923,2504,6495,9030,10748,11127,12188,13253,15913,17442,20284,20983,22648,23210,25083,27133,31309,32512],[924,2505,6496,9031,10749,11128,12189,13254,15914,17443,20285,20984,22649,23211,25084,27134,31209,32513],[925,2506,6497,9032,10750,11129,12190,13255,15915,17444,20286,20985,22650,23212,25085,27135,31210,32514],[926,2507,6498,9033,10751,11130,12191,13256,15916,17445,20287,20986,22651,23213,25086,27136,31211,32515],[927,2508,6499,9034,10752,11131,12192,13257,15917,17446,20288,20987,22652,23214,25087,27137,31212,32516],[928,2509,6500,9035,10753,11132,12193,13258,15918,17447,20289,20988,22653,23215,25088,27138,31213,32517],[929,2510,6501,9036,10754,11133,12194,13259,15919,17448,20290,20989,22654,23216,25089,27139,31214,32518],[930,2511,6502,9037,10755,11134,12195,13260,15920,17449,20291,20990,22655,23217,25090,27140,31215,32519],[931,2512,6503,9038,10756,11135,12196,13261,15921,17450,20292,20991,22656,23218,25091,27141,31216,32520],[932,2513,6504,9039,10757,11136,12197,13262,15922,17451,20293,20992,22657,23219,25092,27142,31217,32521],[933,2514,6505,9040,10758,11137,12198,13263,15923,17452,20294,20993,22658,23220,25093,27143,31218,32421],[934,2515,6506,9041,10759,11138,12199,13264,15924,17453,20295,20994,22659,23221,25094,27144,31219,32422]]


==> distance_certificate/source/Hz_rows.json <==
[[2261,2892,7810,9472,11179,12481,13532,13689,17238,19965,20521,24636,27084,28850,29281,30278,31404,34016],[2262,2893,7811,9473,11180,12482,13533,13690,17239,19966,20522,24637,27085,28851,29282,30279,31405,34017],[2263,2894,7812,9474,11181,12483,13433,13691,17240,19967,20523,24638,27086,28852,29283,30280,31406,34018],[2264,2895,7813,9475,11182,12484,13434,13692,17241,19968,20524,24639,27087,28853,29284,30281,31407,34019],[2265,2896,7814,9476,11183,12485,13435,13693,17242,19969,20525,24640,27088,28854,29285,30282,31408,34020],[2266,2897,7815,9477,11184,12486,13436,13694,17243,19970,20526,24641,27089,28855,29286,30283,31409,34021],[2267,2898,7816,9478,11185,12487,13437,13695,17244,19971,20527,24642,27090,28856,29287,30284,31410,34022],[2268,2899,7817,9479,11186,12488,13438,13696,17245,19972,20528,24643,27091,28857,29288,30285,31310,34023],[2269,2900,7818,9480,11187,12489,13439,13697,17246,19973,20529,24543,27092,28858,29289,30286,31311,34024],[2270,2901,7819,9481,11188,12490,13440,13698,17247,19974,20530,24544,27093,28859,29189,30287,31312,34025],[2271,2902,7820,9482,11189,12491,13441,13699,17248,19975,20531,24545,27094,28860,29190,30288,31313,34026],[2272,2903,7821,9483,11190,12492,13442,13700,17249,19976,20532,24546,27095,28861,29191,30289,31314,34027],[2273,2904,7822,9484,11191,12493,13443,13701,17250,19977,20533,24547,27096,28862,29192,30290,31315,34028],[2274,2905,7823,9485,11192,12494,13444,13702,17251,19978,20534,24548,27097,28863,29193,30291,31316,34029],[2275,2906,7824,9486,11193,12495,13445,13703,17252,19979,20535,24549,27098,28864,29194,30292,31317,34030],[2276,2907,7825,9487,11194,12496,13446,13704,17253,19980,20536,24550,27099,28865,29195,30293,31318,34031],[2277,2908,7826,9488,11195,12497,13447,13705,17254,19981,20537,24551,27100,28866,29196,30294,31319,34032],[2278,2909,7827,9489,11196,12498,13448,13706,17255,19982,20538,24552,27101,28867,29197,30295,31320,34033],[2279,2910,7828,9490,11197,12499,13449,13707,17256,19983,20539,24553,27102,28868,29198,30296,31321,34034],[2280,2911,7829,9491,11198,12500,13450,13708,17257,19984,20540,24554,27103,28869,29199,30297,31322,34035],[2281,2912,7830,9492,11199,12501,13451,13709,17258,19985,20541,24555,27104,28870,29200,30298,31323,34036],[2282,2913,7831,9493,11200,12502,13452,13710,17259,19986,20542,24556,27105,28871,29201,30299,31324,33936],[2283,2914,7832,9393,11201,12503,13453,13711,17260,19987,20543,24557,27106,28872,29202,30199,31325,33937],[2284,2915,7833,9394,11202,12504,13454,13712,17261,19988,20544,24558,27107,28873,29203,30200,31326,33938],[2285,2916,7834,9395,11203,12505,13455,13713,17262,19989,20545,24559,27108,28874,29204,30201,31327,33939],[2286,2917,7835,9396,11204,12506,13456,13714,17263,19990,20546,24560,27109,28875,29205,30202,31328,33940],[2287,2918,7836,9397,11205,12507,13457,13715,17264,19991,20547,24561,27110,28876,29206,30203,31329,33941],[2288,2919,7837,9398,11206,12508,13458,13716,17265,19992,20548,24562,27111,28877,29207,30204,31330,33942],[2289,2920,7838,9399,11207,12509,13459,13717,17266,19993,20549,24563,27112,28878,29208,30205,31331,33943],[2290,2921,7839,9400,11208,12510,13460,13718,17267,19994,20550,24564,27113,28879,29209,30206,31332,33944],[2291,2922,7840,9401,11209,12511,13461,13719,17268,19995,20551,24565,27114,28880,29210,30207,31333,33945],[2292,2923,7841,9402,11210,12512,13462,13720,17269,19996,20552,24566,27115,28881,29211,30208,31334,33946],[2293,2924,7842,9403,11110,12513,13463,13721,17270,19997,20553,24567,27116,28882,29212,30209,31335,33947],[2294,2925,7843,9404,11111,12514,13464,13722,17170,19897,20554,24568,27117,28883,29213,30210,31336,33948],[2295,2926,7844,9405,11112,12515,13465,13723,17171,19898,20555,24569,27118,28884,29214,30211,31337,33949],[2296,2927,7845,9406,11113,12516,13466,13724,17172,19899,20556,24570,27119,28885,29215,30212,31338,33950],[2297,2928,7846,9407,11114,12517,13467,13725,17173,19900,20557,24571,27120,28785,29216,30213,31339,33951],[2298,2828,7847,9408,11115,12518,13468,13726,17174,19901,20558,24572,27121,28786,29217,30214,31340,33952],[2299,2829,7848,9409,11116,12519,13469,13727,17175,19902,20559,24573,27122,28787,29218,30215,31341,33953],[2300,2830,7849,9410,11117,12520,13470,13728,17176,19903,20560,24574,27123,28788,29219,30216,31342,33954],[2301,2831,7850,9411,11118,12521,13471,13729,17177,19904,20561,24575,27124,28789,29220,30217,31343,33955],[2302,2832,7851,9412,11119,12522,13472,13730,17178,19905,20562,24576,27125,28790,29221,30218,31344,33956],[2303,2833,7852,9413,11120,12523,13473,13731,17179,19906,20563,24577,27126,28791,29222,30219,31345,33957],[2304,2834,7853,9414,11121,12423,13474,13732,17180,19907,20564,24578,27127,28792,29223,30220,31346,33958],[2305,2835,7854,9415,11122,12424,13475,13733,17181,19908,20565,24579,27128,28793,29224,30221,31347,33959],[2306,2836,7855,9416,11123,12425,13476,13734,17182,19909,20566,24580,27129,28794,29225,30222,31348,33960],[2307,2837,7856,9417,11124,12426,13477,13735,17183,19910,20567,24581,27130,28795,29226,30223,31349,33961],[2308,2838,7857,9418,11125,12427,13478,13635,17184,19911,20568,24582,27131,28796,29227,30224,31350,33962],[2309,2839,7858,9419,11126,12428,13479,13636,17185,19912,20569,24583,27132,28797,29228,30225,31351,33963],[2310,2840,7859,9420,11127,12429,13480,13637,17186,19913,20570,24584,27133,28798,29229,30226,31352,33964],[2311,2841,7860,9421,11128,12430,13481,13638,17187,19914,20571,24585,27134,28799,29230,30227,31353,33965],[2312,2842,7861,9422,11129,12431,13482,13639,17188,19915,20572,24586,27135,28800,29231,30228,31354,33966],[2313,2843,7862,9423,11130,12432,13483,13640,17189,19916,20573,24587,27136,28801,29232,30229,31355,33967],[2314,2844,7863,9424,11131,12433,13484,13641,17190,19917,20574,24588,27137,28802,29233,30230,31356,33968],[2315,2845,7864,9425,11132,12434,13485,13642,17191,19918,20575,24589,27138,28803,29234,30231,31357,33969],[2316,2846,7865,9426,11133,12435,13486,13643,17192,19919,20576,24590,27139,28804,29235,30232,31358,33970],[2317,2847,7866,9427,11134,12436,13487,13644,17193,19920,20577,24591,27140,28805,29236,30233,31359,33971],[2318,2848,7867,9428,11135,12437,13488,13645,17194,19921,20578,24592,27141,28806,29237,30234,31360,33972],[2319,2849,7868,9429,11136,12438,13489,13646,17195,19922,20579,24593,27142,28807,29238,30235,31361,33973],[2320,2850,7869,9430,11137,12439,13490,13647,17196,19923,20580,24594,27143,28808,29239,30236,31362,33974],[2321,2851,7870,9431,11138,12440,13491,13648,17197,19924,20581,24595,27144,28809,29240,30237,31363,33975],[2322,2852,7871,9432,11139,12441,13492,13649,17198,19925,20582,24596,27145,28810,29241,30238,31364,33976],[2222,2853,7872,9433,11140,12442,13493,13650,17199,19926,20583,24597,27146,28811,29242,30239,31365,33977],[2223,2854,7873,9434,11141,12443,13494,13651,17200,19927,20584,24598,27147,28812,29243,30240,31366,33978],[2224,2855,7874,9435,11142,12444,13495,13652,17201,19928,20585,24599,27148,28813,29244,30241,31367,33979],[2225,2856,7875,9436,11143,12445,13496,13653,17202,19929,20586,24600,27149,28814,29245,30242,31368,33980],[2226,2857,7876,9437,11144,12446,13497,13654,17203,19930,20587,24601,27150,28815,29246,30243,31369,33981],[2227,2858,7877,9438,11145,12447,13498,13655,17204,19931,20588,24602,27151,28816,29247,30244,31370,33982],[2228,2859,7777,9439,11146,12448,13499,13656,17205,19932,20589,24603,27152,28817,29248,30245,31371,33983],[2229,2860,7778,9440,11147,12449,13500,13657,17206,19933,20590,24604,27153,28818,29249,30246,31372,33984],[2230,2861,7779,9441,11148,12450,13501,13658,17207,19934,20591,24605,27154,28819,29250,30247,31373,33985],[2231,2862,7780,9442,11149,12451,13502,13659,17208,19935,20592,24606,27155,28820,29251,30248,31374,33986],[2232,2863,7781,9443,11150,12452,13503,13660,17209,19936,20593,24607,27156,28821,29252,30249,31375,33987],[2233,2864,7782,9444,11151,12453,13504,13661,17210,19937,20594,24608,27157,28822,29253,30250,31376,33988],[2234,2865,7783,9445,11152,12454,13505,13662,17211,19938,20595,24609,27158,28823,29254,30251,31377,33989],[2235,2866,7784,9446,11153,12455,13506,13663,17212,19939,20596,24610,27159,28824,29255,30252,31378,33990],[2236,2867,7785,9447,11154,12456,13507,13664,17213,19940,20597,24611,27160,28825,29256,30253,31379,33991],[2237,2868,7786,9448,11155,12457,13508,13665,17214,19941,20598,24612,27161,28826,29257,30254,31380,33992],[2238,2869,7787,9449,11156,12458,13509,13666,17215,19942,20599,24613,27162,28827,29258,30255,31381,33993],[2239,2870,7788,9450,11157,12459,13510,13667,17216,19943,20600,24614,27163,28828,29259,30256,31382,33994],[2240,2871,7789,9451,11158,12460,13511,13668,17217,19944,20601,24615,27164,28829,29260,30257,31383,33995],[2241,2872,7790,9452,11159,12461,13512,13669,17218,19945,20602,24616,27165,28830,29261,30258,31384,33996],[2242,2873,7791,9453,11160,12462,13513,13670,17219,19946,20603,24617,27166,28831,29262,30259,31385,33997],[2243,2874,7792,9454,11161,12463,13514,13671,17220,19947,20503,24618,27167,28832,29263,30260,31386,33998],[2244,2875,7793,9455,11162,12464,13515,13672,17221,19948,20504,24619,27168,28833,29264,30261,31387,33999],[2245,2876,7794,9456,11163,12465,13516,13673,17222,19949,20505,24620,27068,28834,29265,30262,31388,34000],[2246,2877,7795,9457,11164,12466,13517,13674,17223,19950,20506,24621,27069,28835,29266,30263,31389,34001],[2247,2878,7796,9458,11165,12467,13518,13675,17224,19951,20507,24622,27070,28836,29267,30264,31390,34002],[2248,2879,7797,9459,11166,12468,13519,13676,17225,19952,20508,24623,27071,28837,29268,30265,31391,34003],[2249,2880,7798,9460,11167,12469,13520,13677,17226,19953,20509,24624,27072,28838,29269,30266,31392,34004],[2250,2881,7799,9461,11168,12470,13521,13678,17227,19954,20510,24625,27073,28839,29270,30267,31393,34005],[2251,2882,7800,9462,11169,12471,13522,13679,17228,19955,20511,24626,27074,28840,29271,30268,31394,34006],[2252,2883,7801,9463,11170,12472,13523,13680,17229,19956,20512,24627,27075,28841,29272,30269,31395,34007],[2253,2884,7802,9464,11171,12473,13524,13681,17230,19957,20513,24628,27076,28842,29273,30270,31396,34008],[2254,2885,7803,9465,11172,12474,13525,13682,17231,19958,20514,24629,27077,28843,29274,30271,31397,34009],[2255,2886,7804,9466,11173,12475,13526,13683,17232,19959,20515,24630,27078,28844,29275,30272,31398,34010],[2256,2887,7805,9467,11174,12476,13527,13684,17233,19960,20516,24631,27079,28845,29276,30273,31399,34011],[2257,2888,7806,9468,11175,12477,13528,13685,17234,19961,20517,24632,27080,28846,29277,30274,31400,34012],[2258,2889,7807,9469,11176,12478,13529,13686,17235,19962,20518,24633,27081,28847,29278,30275,31401,34013],[2259,2890,7808,9470,11177,12479,13530,13687,17236,19963,20519,24634,27082,28848,29279,30276,31402,34014],[2260,2891,7809,9471,11178,12480,13531,13688,17237,19964,20520,24635,27083,28849,29280,30277,31403,34015],[895,3193,3775,8738,10343,12105,13371,14353,14627,17579,20825,21441,25543,28037,29773,30151,31142,32316],[896,3194,3776,8739,10344,12106,13372,14354,14628,17580,20826,21442,25544,28038,29774,30152,31143,32317],[897,3195,3777,8740,10345,12107,13373,14355,14629,17581,20827,21443,25545,28039,29775,30153,31144,32318],[898,3196,3778,8741,10346,12108,13374,14356,14630,17582,20828,21444,25546,28040,29776,30154,31145,32319],[899,3197,3779,8742,10347,12109,13375,14357,14631,17583,20829,21445,25547,28041,29777,30155,31146,32219],[900,3198,3780,8743,10348,12110,13376,14358,14632,17584,20830,21446,25548,28042,29778,30156,31147,32220],[901,3199,3781,8744,10349,12111,13377,14359,14633,17585,20831,21447,25549,28043,29779,30157,31148,32221],[902,3200,3782,8745,10350,12112,13378,14360,14634,17586,20832,21448,25550,28044,29780,30158,31149,32222],[903,3201,3783,8746,10351,12113,13379,14361,14635,17587,20833,21449,25551,28045,29781,30159,31150,32223],[904,3202,3784,8747,10352,12114,13380,14362,14636,17588,20834,21450,25552,28046,29782,30160,31151,32224],[905,3203,3785,8748,10353,12115,13381,14363,14637,17589,20835,21451,25452,28047,29783,30161,31152,32225],[906,3204,3786,8749,10354,12116,13382,14364,14638,17590,20836,21452,25453,28048,29784,30162,31153,32226],[907,3205,3787,8750,10355,12117,13383,14365,14639,17591,20837,21453,25454,28049,29785,30163,31154,32227],[908,3206,3788,8751,10356,12118,13384,14366,14640,17592,20838,21454,25455,28050,29786,30164,31155,32228],[808,3207,3789,8752,10357,12119,13385,14367,14641,17593,20839,21455,25456,28051,29787,30165,31156,32229],[809,3208,3790,8753,10358,12019,13386,14368,14642,17594,20840,21456,25457,28052,29788,30166,31157,32230],[810,3209,3791,8754,10359,12020,13387,14369,14643,17595,20841,21457,25458,28053,29789,30167,31158,32231],[811,3210,3792,8755,10360,12021,13388,14370,14644,17596,20842,21458,25459,28054,29790,30168,31159,32232],[812,3211,3793,8756,10361,12022,13389,14371,14544,17597,20843,21459,25460,28055,29791,30169,31160,32233],[813,3212,3794,8757,10362,12023,13390,14372,14545,17598,20844,21460,25461,28056,29792,30170,31161,32234],[814,3213,3795,8758,10363,12024,13391,14373,14546,17599,20845,21461,25462,28057,29793,30171,31162,32235],[815,3214,3796,8759,10364,12025,13392,14374,14547,17600,20846,21462,25463,28058,29794,30172,31163,32236],[816,3215,3797,8760,10365,12026,13393,14375,14548,17601,20847,21463,25464,28059,29694,30173,31164,32237],[817,3216,3798,8761,10366,12027,13394,14376,14549,17602,20848,21464,25465,28060,29695,30174,31165,32238],[818,3217,3799,8762,10367,12028,13395,14377,14550,17603,20849,21465,25466,28061,29696,30175,31166,32239],[819,3218,3800,8763,10368,12029,13396,14378,14551,17604,20850,21466,25467,28062,29697,30176,31167,32240],[820,3219,3801,8764,10369,12030,13397,14379,14552,17605,20851,21467,25468,28063,29698,30177,31168,32241],[821,3220,3802,8765,10370,12031,13398,14380,14553,17606,20852,21468,25469,28064,29699,30178,31169,32242],[822,3221,3803,8766,10371,12032,13399,14381,14554,17607,20853,21469,25470,28065,29700,30179,31170,32243],[823,3222,3804,8767,10372,12033,13400,14382,14555,17608,20854,21470,25471,28066,29701,30180,31171,32244],[824,3223,3805,8768,10373,12034,13401,14383,14556,17609,20855,21471,25472,28067,29702,30181,31172,32245],[825,3224,3806,8769,10374,12035,13402,14384,14557,17610,20856,21472,25473,28068,29703,30182,31173,32246],[826,3225,3807,8770,10375,12036,13403,14385,14558,17611,20857,21473,25474,28069,29704,30183,31174,32247],[827,3226,3808,8771,10376,12037,13404,14386,14559,17612,20858,21474,25475,28070,29705,30184,31175,32248],[828,3227,3809,8772,10377,12038,13405,14387,14560,17613,20859,21475,25476,28071,29706,30185,31176,32249],[829,3228,3810,8773,10378,12039,13406,14388,14561,17614,20860,21476,25477,28072,29707,30186,31177,32250],[830,3229,3811,8774,10379,12040,13407,14389,14562,17615,20861,21477,25478,28073,29708,30187,31178,32251],[831,3230,3812,8775,10380,12041,13408,14390,14563,17616,20862,21478,25479,28074,29709,30188,31179,32252],[832,3231,3813,8776,10381,12042,13409,14391,14564,17617,20863,21479,25480,28075,29710,30189,31180,32253],[833,3131,3814,8777,10382,12043,13410,14392,14565,17618,20864,21480,25481,28076,29711,30190,31181,32254],[834,3132,3815,8778,10383,12044,13411,14393,14566,17619,20865,21481,25482,28077,29712,30191,31182,32255],[835,3133,3816,8779,10384,12045,13412,14394,14567,17620,20866,21482,25483,27977,29713,30192,31183,32256],[836,3134,3817,8780,10385,12046,13413,14395,14568,17621,20867,21483,25484,27978,29714,30193,31184,32257],[837,3135,3818,8781,10386,12047,13414,14396,14569,17622,20868,21484,25485,27979,29715,30194,31185,32258],[838,3136,3819,8782,10387,12048,13415,14397,14570,17623,20869,21485,25486,27980,29716,30195,31186,32259],[839,3137,3820,8783,10388,12049,13416,14398,14571,17624,20870,21486,25487,27981,29717,30196,31187,32260],[840,3138,3821,8784,10389,12050,13417,14399,14572,17625,20871,21487,25488,27982,29718,30197,31188,32261],[841,3139,3822,8785,10390,12051,13418,14400,14573,17626,20872,21488,25489,27983,29719,30198,31189,32262],[842,3140,3823,8786,10391,12052,13419,14401,14574,17627,20873,21489,25490,27984,29720,30098,31190,32263],[843,3141,3824,8686,10392,12053,13420,14402,14575,17628,20874,21490,25491,27985,29721,30099,31191,32264],[844,3142,3825,8687,10393,12054,13421,14403,14576,17629,20875,21491,25492,27986,29722,30100,31192,32265],[845,3143,3826,8688,10394,12055,13422,14404,14577,17630,20876,21492,25493,27987,29723,30101,31193,32266],[846,3144,3827,8689,10395,12056,13423,14405,14578,17631,20877,21493,25494,27988,29724,30102,31194,32267],[847,3145,3828,8690,10396,12057,13424,14406,14579,17632,20878,21494,25495,27989,29725,30103,31195,32268],[848,3146,3829,8691,10397,12058,13425,14407,14580,17633,20879,21495,25496,27990,29726,30104,31196,32269],[849,3147,3830,8692,10398,12059,13426,14408,14581,17634,20880,21496,25497,27991,29727,30105,31197,32270],[850,3148,3831,8693,10399,12060,13427,14409,14582,17635,20881,21497,25498,27992,29728,30106,31198,32271],[851,3149,3832,8694,10400,12061,13428,14410,14583,17636,20882,21498,25499,27993,29729,30107,31199,32272],[852,3150,3833,8695,10401,12062,13429,14411,14584,17637,20883,21499,25500,27994,29730,30108,31200,32273],[853,3151,3834,8696,10402,12063,13430,14412,14585,17638,20884,21500,25501,27995,29731,30109,31201,32274],[854,3152,3835,8697,10302,12064,13431,14413,14586,17639,20885,21501,25502,27996,29732,30110,31202,32275],[855,3153,3836,8698,10303,12065,13432,14414,14587,17640,20886,21502,25503,27997,29733,30111,31203,32276],[856,3154,3837,8699,10304,12066,13332,14415,14588,17641,20887,21503,25504,27998,29734,30112,31204,32277],[857,3155,3737,8700,10305,12067,13333,14416,14589,17642,20888,21504,25505,27999,29735,30113,31205,32278],[858,3156,3738,8701,10306,12068,13334,14417,14590,17643,20889,21505,25506,28000,29736,30114,31206,32279],[859,3157,3739,8702,10307,12069,13335,14418,14591,17644,20890,21506,25507,28001,29737,30115,31207,32280],[860,3158,3740,8703,10308,12070,13336,14419,14592,17645,20891,21507,25508,28002,29738,30116,31208,32281],[861,3159,3741,8704,10309,12071,13337,14420,14593,17646,20892,21508,25509,28003,29739,30117,31108,32282],[862,3160,3742,8705,10310,12072,13338,14421,14594,17647,20893,21509,25510,28004,29740,30118,31109,32283],[863,3161,3743,8706,10311,12073,13339,14422,14595,17648,20894,21510,25511,28005,29741,30119,31110,32284],[864,3162,3744,8707,10312,12074,13340,14423,14596,17649,20895,21511,25512,28006,29742,30120,31111,32285],[865,3163,3745,8708,10313,12075,13341,14424,14597,17650,20896,21512,25513,28007,29743,30121,31112,32286],[866,3164,3746,8709,10314,12076,13342,14425,14598,17651,20897,21412,25514,28008,29744,30122,31113,32287],[867,3165,3747,8710,10315,12077,13343,14426,14599,17652,20898,21413,25515,28009,29745,30123,31114,32288],[868,3166,3748,8711,10316,12078,13344,14427,14600,17653,20899,21414,25516,28010,29746,30124,31115,32289],[869,3167,3749,8712,10317,12079,13345,14428,14601,17654,20900,21415,25517,28011,29747,30125,31116,32290],[870,3168,3750,8713,10318,12080,13346,14429,14602,17655,20901,21416,25518,28012,29748,30126,31117,32291],[871,3169,3751,8714,10319,12081,13347,14430,14603,17656,20902,21417,25519,28013,29749,30127,31118,32292],[872,3170,3752,8715,10320,12082,13348,14431,14604,17657,20903,21418,25520,28014,29750,30128,31119,32293],[873,3171,3753,8716,10321,12083,13349,14432,14605,17658,20904,21419,25521,28015,29751,30129,31120,32294],[874,3172,3754,8717,10322,12084,13350,14433,14606,17659,20905,21420,25522,28016,29752,30130,31121,32295],[875,3173,3755,8718,10323,12085,13351,14434,14607,17660,20906,21421,25523,28017,29753,30131,31122,32296],[876,3174,3756,8719,10324,12086,13352,14435,14608,17661,20806,21422,25524,28018,29754,30132,31123,32297],[877,3175,3757,8720,10325,12087,13353,14436,14609,17662,20807,21423,25525,28019,29755,30133,31124,32298],[878,3176,3758,8721,10326,12088,13354,14437,14610,17663,20808,21424,25526,28020,29756,30134,31125,32299],[879,3177,3759,8722,10327,12089,13355,14438,14611,17664,20809,21425,25527,28021,29757,30135,31126,32300],[880,3178,3760,8723,10328,12090,13356,14439,14612,17665,20810,21426,25528,28022,29758,30136,31127,32301],[881,3179,3761,8724,10329,12091,13357,14440,14613,17666,20811,21427,25529,28023,29759,30137,31128,32302],[882,3180,3762,8725,10330,12092,13358,14441,14614,17667,20812,21428,25530,28024,29760,30138,31129,32303],[883,3181,3763,8726,10331,12093,13359,14442,14615,17668,20813,21429,25531,28025,29761,30139,31130,32304],[884,3182,3764,8727,10332,12094,13360,14342,14616,17669,20814,21430,25532,28026,29762,30140,31131,32305],[885,3183,3765,8728,10333,12095,13361,14343,14617,17670,20815,21431,25533,28027,29763,30141,31132,32306],[886,3184,3766,8729,10334,12096,13362,14344,14618,17671,20816,21432,25534,28028,29764,30142,31133,32307],[887,3185,3767,8730,10335,12097,13363,14345,14619,17672,20817,21433,25535,28029,29765,30143,31134,32308],[888,3186,3768,8731,10336,12098,13364,14346,14620,17673,20818,21434,25536,28030,29766,30144,31135,32309],[889,3187,3769,8732,10337,12099,13365,14347,14621,17674,20819,21435,25537,28031,29767,30145,31136,32310],[890,3188,3770,8733,10338,12100,13366,14348,14622,17574,20820,21436,25538,28032,29768,30146,31137,32311],[891,3189,3771,8734,10339,12101,13367,14349,14623,17575,20821,21437,25539,28033,29769,30147,31138,32312],[892,3190,3772,8735,10340,12102,13368,14350,14624,17576,20822,21438,25540,28034,29770,30148,31139,32313],[893,3191,3773,8736,10341,12103,13369,14351,14625,17577,20823,21439,25541,28035,29771,30149,31140,32314],[894,3192,3774,8737,10342,12104,13370,14352,14626,17578,20824,21440,25542,28036,29772,30150,31141,32315],[1730,4125,4658,9666,11214,12930,14261,15275,15464,18509,21786,22361,26450,28889,30696,31021,32107,33228],[1731,4126,4659,9667,11215,12931,14262,15276,15465,18510,21787,22362,26451,28890,30697,31022,32108,33128],[1732,4127,4660,9668,11216,12932,14263,15277,15466,18511,21788,22363,26452,28891,30698,31023,32109,33129],[1733,4128,4661,9669,11217,12933,14264,15278,15467,18512,21789,22364,26453,28892,30699,31024,32110,33130],[1734,4129,4662,9670,11218,12934,14265,15279,15468,18513,21790,22365,26454,28893,30700,31025,32111,33131],[1735,4130,4663,9671,11219,12935,14266,15280,15469,18514,21791,22366,26455,28894,30701,31026,32112,33132],[1736,4131,4664,9672,11220,12936,14267,15281,15470,18515,21792,22367,26456,28895,30702,31027,32113,33133],[1737,4132,4665,9673,11221,12937,14268,15282,15471,18516,21793,22368,26457,28896,30703,31028,32114,33134],[1738,4133,4666,9674,11222,12938,14269,15283,15472,18517,21794,22369,26458,28897,30603,31029,32115,33135],[1739,4134,4667,9675,11223,12939,14270,15284,15473,18518,21795,22370,26459,28898,30604,31030,32116,33136],[1740,4135,4668,9676,11224,12940,14271,15285,15474,18519,21796,22371,26460,28899,30605,31031,32117,33137],[1741,4136,4669,9677,11225,12941,14272,15286,15475,18520,21797,22372,26461,28900,30606,31032,32017,33138],[1742,4137,4670,9678,11226,12942,14273,15287,15476,18521,21798,22373,26361,28901,30607,31033,32018,33139],[1743,4138,4671,9679,11227,12943,14274,15288,15477,18522,21799,22374,26362,28902,30608,31034,32019,33140],[1744,4139,4672,9680,11228,12944,14275,15289,15478,18523,21800,22375,26363,28903,30609,31035,32020,33141],[1745,4140,4673,9681,11229,12945,14276,15290,15479,18524,21801,22376,26364,28904,30610,31036,32021,33142],[1746,4040,4674,9682,11230,12946,14277,15291,15480,18525,21802,22377,26365,28905,30611,31037,32022,33143],[1747,4041,4675,9683,11231,12947,14278,15292,15481,18526,21803,22378,26366,28906,30612,31038,32023,33144],[1748,4042,4676,9684,11232,12948,14279,15293,15482,18527,21804,22379,26367,28907,30613,31039,32024,33145],[1749,4043,4677,9685,11233,12949,14280,15294,15483,18528,21805,22380,26368,28908,30614,31040,32025,33146],[1750,4044,4678,9686,11234,12950,14281,15295,15484,18529,21806,22381,26369,28909,30615,31041,32026,33147],[1751,4045,4679,9687,11235,12951,14282,15296,15485,18530,21807,22382,26370,28910,30616,31042,32027,33148],[1752,4046,4680,9688,11236,12952,14283,15297,15486,18531,21808,22383,26371,28911,30617,31043,32028,33149],[1753,4047,4681,9689,11237,12953,14284,15298,15487,18532,21809,22384,26372,28912,30618,31044,32029,33150],[1754,4048,4682,9690,11238,12954,14285,15299,15488,18533,21810,22385,26373,28913,30619,31045,32030,33151],[1755,4049,4683,9691,11239,12955,14286,15300,15489,18534,21811,22386,26374,28914,30620,31046,32031,33152],[1756,4050,4684,9692,11240,12956,14287,15301,15490,18535,21812,22387,26375,28915,30621,31047,32032,33153],[1757,4051,4685,9693,11241,12957,14288,15302,15491,18536,21813,22388,26376,28916,30622,31048,32033,33154],[1758,4052,4686,9694,11242,12958,14289,15303,15492,18537,21814,22389,26377,28917,30623,31049,32034,33155],[1759,4053,4687,9695,11243,12959,14290,15304,15493,18538,21815,22390,26378,28918,30624,31050,32035,33156],[1760,4054,4688,9595,11244,12960,14291,15305,15494,18539,21715,22391,26379,28919,30625,31051,32036,33157],[1761,4055,4689,9596,11245,12961,14292,15306,15495,18540,21716,22392,26380,28920,30626,31052,32037,33158],[1762,4056,4690,9597,11246,12962,14293,15307,15496,18541,21717,22393,26381,28921,30627,31053,32038,33159],[1763,4057,4691,9598,11247,12963,14294,15308,15497,18542,21718,22394,26382,28922,30628,31054,32039,33160],[1764,4058,4692,9599,11248,12964,14295,15309,15498,18543,21719,22395,26383,28923,30629,31055,32040,33161],[1765,4059,4693,9600,11249,12965,14296,15310,15499,18544,21720,22396,26384,28924,30630,31056,32041,33162],[1766,4060,4694,9601,11250,12966,14297,15311,15500,18545,21721,22397,26385,28925,30631,31057,32042,33163],[1767,4061,4695,9602,11251,12967,14298,15312,15501,18546,21722,22398,26386,28926,30632,31058,32043,33164],[1768,4062,4696,9603,11252,12968,14299,15313,15502,18547,21723,22399,26387,28927,30633,31059,32044,33165],[1769,4063,4697,9604,11253,12969,14300,15314,15503,18548,21724,22400,26388,28928,30634,31060,32045,33166],[1770,4064,4698,9605,11254,12970,14301,15315,15504,18549,21725,22401,26389,28929,30635,31061,32046,33167],[1771,4065,4699,9606,11255,12971,14302,15316,15505,18550,21726,22402,26390,28930,30636,31062,32047,33168],[1772,4066,4700,9607,11256,12972,14303,15317,15506,18551,21727,22403,26391,28931,30637,31063,32048,33169],[1773,4067,4701,9608,11257,12973,14304,15318,15507,18552,21728,22404,26392,28932,30638,31064,32049,33170],[1774,4068,4702,9609,11258,12974,14305,15319,15508,18553,21729,22405,26393,28933,30639,31065,32050,33171],[1775,4069,4703,9610,11259,12975,14306,15320,15509,18554,21730,22406,26394,28934,30640,31066,32051,33172],[1776,4070,4704,9611,11260,12976,14307,15321,15510,18555,21731,22407,26395,28935,30641,31067,32052,33173],[1777,4071,4705,9612,11261,12977,14308,15322,15511,18556,21732,22408,26396,28936,30642,31068,32053,33174],[1778,4072,4706,9613,11262,12978,14309,15323,15512,18557,21733,22409,26397,28937,30643,31069,32054,33175],[1779,4073,4707,9614,11263,12979,14310,15324,15513,18558,21734,22410,26398,28938,30644,31070,32055,33176],[1780,4074,4708,9615,11264,12980,14311,15325,15514,18559,21735,22411,26399,28939,30645,31071,32056,33177],[1781,4075,4709,9616,11265,12981,14312,15326,15515,18560,21736,22412,26400,28940,30646,31072,32057,33178],[1782,4076,4710,9617,11266,12982,14313,15327,15516,18561,21737,22413,26401,28941,30647,31073,32058,33179],[1783,4077,4711,9618,11267,12983,14314,15328,15517,18562,21738,22414,26402,28942,30648,31074,32059,33180],[1784,4078,4712,9619,11268,12984,14315,15329,15518,18563,21739,22415,26403,28943,30649,31075,32060,33181],[1785,4079,4713,9620,11269,12985,14316,15330,15519,18564,21740,22416,26404,28944,30650,31076,32061,33182],[1786,4080,4714,9621,11270,12986,14317,15331,15520,18565,21741,22417,26405,28945,30651,31077,32062,33183],[1787,4081,4715,9622,11271,12987,14318,15332,15521,18566,21742,22418,26406,28946,30652,31078,32063,33184],[1788,4082,4716,9623,11272,12988,14319,15333,15522,18567,21743,22419,26407,28947,30653,31079,32064,33185],[1789,4083,4717,9624,11273,12989,14320,15334,15523,18568,21744,22420,26408,28948,30654,31080,32065,33186],[1790,4084,4718,9625,11274,12990,14321,15335,15524,18569,21745,22421,26409,28949,30655,31081,32066,33187],[1791,4085,4719,9626,11275,12991,14322,15336,15525,18570,21746,22321,26410,28950,30656,31082,32067,33188],[1792,4086,4720,9627,11276,12992,14323,15337,15526,18571,21747,22322,26411,28951,30657,31083,32068,33189],[1793,4087,4721,9628,11277,12993,14324,15338,15527,18572,21748,22323,26412,28952,30658,31084,32069,33190],[1794,4088,4722,9629,11278,12994,14325,15339,15528,18573,21749,22324,26413,28953,30659,31085,32070,33191],[1795,4089,4723,9630,11279,12995,14326,15340,15529,18574,21750,22325,26414,28954,30660,31086,32071,33192],[1796,4090,4724,9631,11280,12996,14327,15341,15530,18575,21751,22326,26415,28955,30661,31087,32072,33193],[1797,4091,4725,9632,11281,12997,14328,15342,15531,18576,21752,22327,26416,28956,30662,31088,32073,33194],[1798,4092,4726,9633,11282,12998,14329,15343,15532,18577,21753,22328,26417,28957,30663,31089,32074,33195],[1799,4093,4727,9634,11283,12999,14330,15344,15533,18578,21754,22329,26418,28958,30664,31090,32075,33196],[1800,4094,4728,9635,11284,13000,14331,15345,15534,18579,21755,22330,26419,28959,30665,31091,32076,33197],[1801,4095,4729,9636,11285,13001,14332,15346,15535,18580,21756,22331,26420,28960,30666,31092,32077,33198],[1802,4096,4730,9637,11286,13002,14333,15347,15536,18581,21757,22332,26421,28961,30667,31093,32078,33199],[1803,4097,4731,9638,11287,13003,14334,15348,15537,18582,21758,22333,26422,28962,30668,31094,32079,33200],[1804,4098,4732,9639,11288,13004,14335,15349,15538,18583,21759,22334,26423,28963,30669,31095,32080,33201],[1805,4099,4733,9640,11289,13005,14336,15350,15539,18483,21760,22335,26424,28964,30670,31096,32081,33202],[1806,4100,4734,9641,11290,13006,14337,15351,15540,18484,21761,22336,26425,28965,30671,31097,32082,33203],[1807,4101,4735,9642,11291,13007,14338,15251,15541,18485,21762,22337,26426,28966,30672,31098,32083,33204],[1808,4102,4736,9643,11292,13008,14339,15252,15542,18486,21763,22338,26427,28967,30673,31099,32084,33205],[1809,4103,4737,9644,11293,13009,14340,15253,15543,18487,21764,22339,26428,28968,30674,31100,32085,33206],[1810,4104,4738,9645,11294,13010,14341,15254,15544,18488,21765,22340,26429,28969,30675,31101,32086,33207],[1811,4105,4739,9646,11295,13011,14241,15255,15545,18489,21766,22341,26430,28970,30676,31102,32087,33208],[1812,4106,4740,9647,11296,13012,14242,15256,15546,18490,21767,22342,26431,28971,30677,31103,32088,33209],[1813,4107,4741,9648,11297,13013,14243,15257,15547,18491,21768,22343,26432,28972,30678,31104,32089,33210],[1814,4108,4742,9649,11298,13014,14244,15258,15548,18492,21769,22344,26433,28973,30679,31105,32090,33211],[1815,4109,4743,9650,11299,13015,14245,15259,15549,18493,21770,22345,26434,28974,30680,31106,32091,33212],[1816,4110,4744,9651,11300,13016,14246,15260,15550,18494,21771,22346,26435,28975,30681,31107,32092,33213],[1817,4111,4745,9652,11301,13017,14247,15261,15551,18495,21772,22347,26436,28976,30682,31007,32093,33214],[1717,4112,4746,9653,11302,13018,14248,15262,15552,18496,21773,22348,26437,28977,30683,31008,32094,33215],[1718,4113,4646,9654,11303,13019,14249,15263,15553,18497,21774,22349,26438,28978,30684,31009,32095,33216],[1719,4114,4647,9655,11304,13020,14250,15264,15453,18498,21775,22350,26439,28979,30685,31010,32096,33217],[1720,4115,4648,9656,11305,13021,14251,15265,15454,18499,21776,22351,26440,28980,30686,31011,32097,33218],[1721,4116,4649,9657,11306,13022,14252,15266,15455,18500,21777,22352,26441,28981,30687,31012,32098,33219],[1722,4117,4650,9658,11307,13023,14253,15267,15456,18501,21778,22353,26442,28982,30688,31013,32099,33220],[1723,4118,4651,9659,11308,13024,14254,15268,15457,18502,21779,22354,26443,28983,30689,31014,32100,33221],[1724,4119,4652,9660,11309,13025,14255,15269,15458,18503,21780,22355,26444,28984,30690,31015,32101,33222],[1725,4120,4653,9661,11310,13026,14256,15270,15459,18504,21781,22356,26445,28985,30691,31016,32102,33223],[1726,4121,4654,9662,11311,13027,14257,15271,15460,18505,21782,22357,26446,28986,30692,31017,32103,33224],[1727,4122,4655,9663,11211,13028,14258,15272,15461,18506,21783,22358,26447,28886,30693,31018,32104,33225],[1728,4123,4656,9664,11212,12928,14259,15273,15462,18507,21784,22359,26448,28887,30694,31019,32105,33226],[1729,4124,4657,9665,11213,12929,14260,15274,15463,18508,21785,22360,26449,28888,30695,31020,32106,33227],[2666,4956,5642,10594,12186,13856,15151,16197,16402,19439,22646,23281,27357,29842,31518,31992,32971,34039],[2667,4957,5643,10595,12187,13857,15152,16198,16403,19440,22647,23282,27358,29843,31519,31993,32972,34040],[2668,4958,5644,10596,12188,13858,15153,16199,16404,19441,22648,23283,27359,29844,31520,31994,32973,34041],[2669,4959,5645,10597,12189,13859,15154,16200,16405,19442,22649,23284,27360,29845,31521,31995,32974,34042],[2670,4960,5646,10598,12190,13860,15155,16201,16406,19443,22650,23285,27361,29846,31522,31996,32975,34043],[2671,4961,5647,10599,12191,13861,15156,16202,16407,19444,22651,23286,27362,29847,31523,31997,32976,34044],[2672,4962,5648,10600,12192,13862,15157,16203,16408,19445,22652,23287,27363,29848,31524,31998,32977,34045],[2673,4963,5649,10601,12193,13863,15158,16204,16409,19446,22653,23288,27364,29849,31525,31999,32978,34046],[2674,4964,5650,10602,12194,13864,15159,16205,16410,19447,22654,23289,27365,29850,31526,32000,32979,34047],[2675,4965,5651,10603,12195,13865,15160,16206,16411,19448,22655,23290,27366,29851,31527,32001,32980,34048],[2676,4966,5652,10604,12196,13866,15161,16207,16412,19449,22656,23291,27367,29852,31528,32002,32981,34049],[2677,4967,5653,10504,12197,13867,15162,16208,16413,19450,22657,23292,27368,29853,31529,32003,32982,34050],[2678,4968,5654,10505,12198,13868,15163,16209,16414,19451,22658,23293,27369,29854,31530,32004,32983,34051],[2679,4969,5655,10506,12199,13869,15164,16210,16415,19452,22659,23294,27370,29855,31531,32005,32984,34052],[2680,4970,5555,10507,12200,13870,15165,16211,16416,19453,22660,23295,27270,29856,31532,32006,32985,34053],[2681,4971,5556,10508,12201,13871,15166,16212,16417,19454,22661,23296,27271,29857,31533,32007,32986,34054],[2682,4972,5557,10509,12202,13872,15167,16213,16418,19455,22662,23297,27272,29858,31534,32008,32987,34055],[2683,4973,5558,10510,12203,13873,15168,16214,16419,19456,22663,23298,27273,29859,31535,32009,32988,34056],[2684,4974,5559,10511,12204,13874,15169,16215,16420,19457,22664,23299,27274,29860,31536,32010,32989,34057],[2685,4975,5560,10512,12205,13875,15170,16216,16421,19458,22665,23300,27275,29861,31537,32011,32990,34058],[2686,4976,5561,10513,12206,13876,15171,16217,16422,19459,22666,23301,27276,29862,31538,32012,32991,34059],[2687,4977,5562,10514,12207,13877,15172,16218,16423,19460,22667,23302,27277,29863,31539,32013,32992,34060],[2688,4978,5563,10515,12208,13878,15173,16219,16424,19461,22668,23303,27278,29864,31540,32014,32993,34061],[2689,4979,5564,10516,12209,13879,15174,16220,16425,19462,22669,23304,27279,29865,31541,32015,32994,34062],[2690,4980,5565,10517,12210,13880,15175,16221,16426,19463,22670,23305,27280,29866,31542,32016,32995,34063],[2691,4981,5566,10518,12211,13881,15176,16222,16427,19464,22671,23306,27281,29867,31543,31916,32996,34064],[2692,4982,5567,10519,12212,13882,15177,16223,16428,19465,22672,23307,27282,29868,31544,31917,32997,34065],[2693,4983,5568,10520,12213,13883,15178,16224,16429,19466,22673,23308,27283,29869,31545,31918,32998,34066],[2694,4984,5569,10521,12214,13884,15179,16225,16430,19467,22674,23309,27284,29870,31546,31919,32999,34067],[2695,4985,5570,10522,12215,13885,15180,16226,16431,19468,22675,23310,27285,29871,31547,31920,33000,34068],[2696,4986,5571,10523,12216,13886,15181,16227,16432,19469,22676,23311,27286,29872,31548,31921,33001,34069],[2697,4987,5572,10524,12217,13887,15182,16228,16433,19470,22677,23312,27287,29873,31549,31922,33002,34070],[2698,4988,5573,10525,12218,13888,15183,16229,16434,19471,22678,23313,27288,29874,31550,31923,33003,34071],[2699,4989,5574,10526,12219,13889,15184,16230,16435,19472,22679,23314,27289,29875,31551,31924,33004,34072],[2700,4990,5575,10527,12220,13890,15185,16231,16436,19473,22680,23315,27290,29876,31552,31925,33005,34073],[2701,4991,5576,10528,12120,13891,15186,16232,16437,19474,22681,23316,27291,29877,31553,31926,33006,34074],[2702,4992,5577,10529,12121,13892,15187,16233,16438,19475,22682,23317,27292,29878,31554,31927,33007,34075],[2703,4993,5578,10530,12122,13893,15188,16234,16439,19476,22683,23318,27293,29879,31555,31928,33008,34076],[2704,4994,5579,10531,12123,13894,15189,16235,16440,19477,22684,23319,27294,29880,31556,31929,33009,34077],[2705,4995,5580,10532,12124,13895,15190,16236,16441,19478,22685,23320,27295,29881,31557,31930,33010,34078],[2706,4996,5581,10533,12125,13896,15191,16237,16442,19479,22686,23321,27296,29882,31558,31931,33011,34079],[2707,4997,5582,10534,12126,13897,15192,16238,16443,19480,22687,23322,27297,29883,31559,31932,33012,34080],[2708,4998,5583,10535,12127,13898,15193,16239,16444,19481,22688,23323,27298,29884,31560,31933,33013,34081],[2709,4999,5584,10536,12128,13899,15194,16240,16445,19482,22689,23324,27299,29885,31561,31934,33014,34082],[2710,5000,5585,10537,12129,13900,15195,16241,16446,19483,22690,23325,27300,29886,31562,31935,33015,34083],[2711,5001,5586,10538,12130,13901,15196,16242,16447,19484,22691,23326,27301,29887,31563,31936,33016,34084],[2712,5002,5587,10539,12131,13902,15197,16243,16448,19485,22692,23327,27302,29888,31564,31937,33017,34085],[2713,5003,5588,10540,12132,13903,15198,16244,16449,19486,22693,23328,27303,29889,31565,31938,33018,34086],[2714,5004,5589,10541,12133,13904,15199,16245,16450,19487,22694,23329,27304,29890,31566,31939,33019,34087],[2715,5005,5590,10542,12134,13905,15200,16246,16451,19488,22695,23330,27305,29891,31567,31940,33020,34088],[2716,5006,5591,10543,12135,13906,15201,16247,16452,19489,22696,23230,27306,29892,31568,31941,33021,34089],[2717,5007,5592,10544,12136,13907,15202,16248,16453,19490,22697,23231,27307,29893,31569,31942,33022,34090],[2718,5008,5593,10545,12137,13908,15203,16249,16454,19491,22698,23232,27308,29894,31570,31943,33023,34091],[2719,5009,5594,10546,12138,13909,15204,16250,16455,19492,22699,23233,27309,29895,31571,31944,33024,34092],[2720,5010,5595,10547,12139,13910,15205,16251,16456,19392,22700,23234,27310,29795,31572,31945,33025,34093],[2721,5011,5596,10548,12140,13911,15206,16252,16457,19393,22701,23235,27311,29796,31573,31946,33026,34094],[2722,5012,5597,10549,12141,13912,15207,16253,16458,19394,22702,23236,27312,29797,31574,31947,32926,34095],[2723,5013,5598,10550,12142,13913,15208,16254,16459,19395,22703,23237,27313,29798,31575,31948,32927,34096],[2724,5014,5599,10551,12143,13914,15209,16255,16460,19396,22704,23238,27314,29799,31576,31949,32928,34097],[2725,5015,5600,10552,12144,13915,15210,16256,16461,19397,22705,23239,27315,29800,31577,31950,32929,34098],[2726,5016,5601,10553,12145,13916,15211,16257,16462,19398,22706,23240,27316,29801,31578,31951,32930,34099],[2626,5017,5602,10554,12146,13917,15212,16258,16362,19399,22707,23241,27317,29802,31579,31952,32931,34100],[2627,5018,5603,10555,12147,13918,15213,16259,16363,19400,22708,23242,27318,29803,31580,31953,32932,34101],[2628,5019,5604,10556,12148,13919,15214,16260,16364,19401,22709,23243,27319,29804,31581,31954,32933,34102],[2629,5020,5605,10557,12149,13920,15215,16160,16365,19402,22710,23244,27320,29805,31582,31955,32934,34103],[2630,5021,5606,10558,12150,13921,15216,16161,16366,19403,22711,23245,27321,29806,31583,31956,32935,34104],[2631,5022,5607,10559,12151,13922,15217,16162,16367,19404,22712,23246,27322,29807,31584,31957,32936,34105],[2632,5023,5608,10560,12152,13923,15218,16163,16368,19405,22713,23247,27323,29808,31585,31958,32937,34106],[2633,5024,5609,10561,12153,13924,15219,16164,16369,19406,22714,23248,27324,29809,31586,31959,32938,34107],[2634,5025,5610,10562,12154,13925,15220,16165,16370,19407,22715,23249,27325,29810,31587,31960,32939,34108],[2635,5026,5611,10563,12155,13926,15221,16166,16371,19408,22716,23250,27326,29811,31588,31961,32940,34109],[2636,5027,5612,10564,12156,13927,15222,16167,16372,19409,22717,23251,27327,29812,31589,31962,32941,34110],[2637,5028,5613,10565,12157,13928,15223,16168,16373,19410,22718,23252,27328,29813,31590,31963,32942,34111],[2638,5029,5614,10566,12158,13929,15224,16169,16374,19411,22719,23253,27329,29814,31591,31964,32943,34112],[2639,5030,5615,10567,12159,13930,15225,16170,16375,19412,22720,23254,27330,29815,31592,31965,32944,34113],[2640,5031,5616,10568,12160,13931,15226,16171,16376,19413,22721,23255,27331,29816,31593,31966,32945,34114],[2641,5032,5617,10569,12161,13932,15227,16172,16377,19414,22722,23256,27332,29817,31594,31967,32946,34115],[2642,5033,5618,10570,12162,13933,15228,16173,16378,19415,22723,23257,27333,29818,31595,31968,32947,34116],[2643,5034,5619,10571,12163,13934,15229,16174,16379,19416,22724,23258,27334,29819,31596,31969,32948,34117],[2644,5035,5620,10572,12164,13935,15230,16175,16380,19417,22624,23259,27335,29820,31597,31970,32949,34118],[2645,5036,5621,10573,12165,13936,15231,16176,16381,19418,22625,23260,27336,29821,31598,31971,32950,34119],[2646,5037,5622,10574,12166,13937,15232,16177,16382,19419,22626,23261,27337,29822,31599,31972,32951,34120],[2647,5038,5623,10575,12167,13837,15233,16178,16383,19420,22627,23262,27338,29823,31600,31973,32952,34121],[2648,5039,5624,10576,12168,13838,15234,16179,16384,19421,22628,23263,27339,29824,31601,31974,32953,34122],[2649,5040,5625,10577,12169,13839,15235,16180,16385,19422,22629,23264,27340,29825,31602,31975,32954,34123],[2650,5041,5626,10578,12170,13840,15236,16181,16386,19423,22630,23265,27341,29826,31603,31976,32955,34124],[2651,5042,5627,10579,12171,13841,15237,16182,16387,19424,22631,23266,27342,29827,31604,31977,32956,34125],[2652,5043,5628,10580,12172,13842,15238,16183,16388,19425,22632,23267,27343,29828,31605,31978,32957,34126],[2653,5044,5629,10581,12173,13843,15239,16184,16389,19426,22633,23268,27344,29829,31606,31979,32958,34127],[2654,5045,5630,10582,12174,13844,15240,16185,16390,19427,22634,23269,27345,29830,31607,31980,32959,34128],[2655,5046,5631,10583,12175,13845,15241,16186,16391,19428,22635,23270,27346,29831,31608,31981,32960,34129],[2656,5047,5632,10584,12176,13846,15242,16187,16392,19429,22636,23271,27347,29832,31609,31982,32961,34130],[2657,5048,5633,10585,12177,13847,15243,16188,16393,19430,22637,23272,27348,29833,31610,31983,32962,34131],[2658,5049,5634,10586,12178,13848,15244,16189,16394,19431,22638,23273,27349,29834,31611,31984,32963,34132],[2659,4949,5635,10587,12179,13849,15245,16190,16395,19432,22639,23274,27350,29835,31612,31985,32964,34133],[2660,4950,5636,10588,12180,13850,15246,16191,16396,19433,22640,23275,27351,29836,31512,31986,32965,34134],[2661,4951,5637,10589,12181,13851,15247,16192,16397,19434,22641,23276,27352,29837,31513,31987,32966,34135],[2662,4952,5638,10590,12182,13852,15248,16193,16398,19435,22642,23277,27353,29838,31514,31988,32967,34136],[2663,4953,5639,10591,12183,13853,15249,16194,16399,19436,22643,23278,27354,29839,31515,31989,32968,34137],[2664,4954,5640,10592,12184,13854,15250,16195,16400,19437,22644,23279,27355,29840,31516,31990,32969,34037],[2665,4955,5641,10593,12185,13855,15150,16196,16401,19438,22645,23280,27356,29841,31517,31991,32970,34038],[23,3602,5888,6525,11421,13057,14782,16142,17119,17724,20369,23607,24201,28264,30795,32441,32862,33835],[24,3603,5889,6526,11422,13058,14783,16143,17120,17725,20370,23608,24202,28265,30796,32442,32863,33836],[25,3604,5890,6527,11423,13059,14784,16144,17121,17726,20371,23609,24203,28266,30797,32443,32864,33837],[26,3605,5891,6528,11424,13060,14785,16145,17122,17727,20372,23610,24204,28267,30798,32444,32865,33838],[27,3606,5892,6529,11425,13061,14786,16146,17123,17728,20373,23611,24205,28268,30799,32445,32866,33839],[28,3607,5893,6530,11426,13062,14787,16147,17124,17729,20374,23612,24206,28269,30800,32446,32867,33840],[29,3608,5894,6531,11427,13063,14788,16148,17125,17730,20375,23613,24207,28270,30801,32447,32868,33841],[30,3609,5895,6532,11428,13064,14789,16149,17126,17731,20376,23614,24208,28271,30802,32448,32869,33842],[31,3610,5896,6533,11429,13065,14790,16150,17127,17732,20377,23615,24209,28272,30803,32449,32870,33843],[32,3611,5897,6534,11430,13066,14791,16151,17128,17733,20378,23616,24210,28273,30804,32450,32871,33844],[33,3612,5898,6535,11431,13067,14792,16152,17129,17734,20379,23617,24211,28274,30704,32451,32872,33845],[34,3613,5899,6536,11432,13068,14793,16153,17130,17735,20380,23618,24212,28275,30705,32452,32873,33846],[35,3614,5900,6537,11433,13069,14794,16154,17131,17736,20381,23619,24213,28276,30706,32453,32874,33847],[36,3615,5901,6538,11434,13070,14795,16155,17132,17737,20382,23620,24214,28277,30707,32454,32875,33848],[37,3616,5902,6539,11435,13071,14796,16156,17133,17738,20383,23621,24215,28278,30708,32455,32876,33849],[38,3617,5903,6540,11436,13072,14797,16157,17134,17739,20384,23622,24216,28279,30709,32456,32877,33850],[39,3618,5904,6541,11437,13073,14798,16158,17135,17740,20385,23623,24217,28179,30710,32457,32878,33851],[40,3619,5905,6542,11438,13074,14799,16159,17136,17741,20386,23624,24218,28180,30711,32458,32879,33852],[41,3620,5906,6543,11439,13075,14800,16059,17137,17742,20387,23625,24219,28181,30712,32459,32880,33853],[42,3621,5907,6544,11440,13076,14801,16060,17138,17743,20388,23626,24220,28182,30713,32460,32881,33854],[43,3622,5908,6545,11441,13077,14802,16061,17139,17744,20389,23627,24221,28183,30714,32461,32882,33855],[44,3623,5909,6546,11442,13078,14803,16062,17140,17745,20390,23628,24222,28184,30715,32462,32883,33856],[45,3624,5910,6547,11443,13079,14804,16063,17141,17746,20391,23629,24223,28185,30716,32463,32884,33857],[46,3625,5911,6548,11444,13080,14805,16064,17142,17747,20392,23630,24224,28186,30717,32464,32885,33858],[47,3626,5912,6549,11445,13081,14806,16065,17143,17748,20393,23631,24225,28187,30718,32465,32886,33859],[48,3627,5913,6550,11446,13082,14807,16066,17144,17749,20394,23632,24226,28188,30719,32466,32887,33860],[49,3628,5914,6551,11447,13083,14808,16067,17145,17750,20395,23633,24227,28189,30720,32467,32888,33861],[50,3629,5915,6552,11448,13084,14809,16068,17146,17751,20396,23533,24228,28190,30721,32468,32889,33862],[51,3630,5916,6553,11449,13085,14810,16069,17147,17752,20397,23534,24229,28191,30722,32469,32890,33863],[52,3631,5917,6554,11450,13086,14811,16070,17148,17753,20398,23535,24230,28192,30723,32470,32891,33864],[53,3632,5918,6555,11451,13087,14812,16071,17149,17754,20399,23536,24231,28193,30724,32471,32892,33865],[54,3633,5919,6556,11452,13088,14813,16072,17150,17755,20400,23537,24232,28194,30725,32472,32893,33866],[55,3634,5920,6557,11453,13089,14814,16073,17151,17756,20401,23538,24233,28195,30726,32473,32894,33867],[56,3635,5921,6558,11454,13090,14815,16074,17152,17757,20301,23539,24234,28196,30727,32474,32895,33868],[57,3535,5922,6559,11455,13091,14816,16075,17153,17758,20302,23540,24235,28197,30728,32475,32896,33869],[58,3536,5923,6560,11456,13092,14817,16076,17154,17759,20303,23541,24236,28198,30729,32476,32897,33870],[59,3537,5924,6561,11457,13093,14818,16077,17155,17760,20304,23542,24237,28199,30730,32477,32898,33871],[60,3538,5925,6562,11458,13094,14819,16078,17156,17761,20305,23543,24238,28200,30731,32478,32899,33872],[61,3539,5926,6563,11459,13095,14820,16079,17157,17762,20306,23544,24239,28201,30732,32479,32900,33873],[62,3540,5927,6564,11460,13096,14821,16080,17158,17763,20307,23545,24139,28202,30733,32480,32901,33874],[63,3541,5928,6464,11461,13097,14822,16081,17159,17764,20308,23546,24140,28203,30734,32481,32902,33875],[64,3542,5929,6465,11462,13098,14823,16082,17160,17765,20309,23547,24141,28204,30735,32482,32903,33876],[65,3543,5930,6466,11463,13099,14824,16083,17161,17766,20310,23548,24142,28205,30736,32483,32904,33877],[66,3544,5931,6467,11464,13100,14825,16084,17162,17767,20311,23549,24143,28206,30737,32484,32905,33878],[67,3545,5932,6468,11465,13101,14826,16085,17163,17768,20312,23550,24144,28207,30738,32485,32906,33879],[68,3546,5933,6469,11466,13102,14827,16086,17164,17769,20313,23551,24145,28208,30739,32486,32907,33880],[69,3547,5934,6470,11467,13103,14828,16087,17165,17770,20314,23552,24146,28209,30740,32487,32908,33881],[70,3548,5935,6471,11468,13104,14829,16088,17166,17771,20315,23553,24147,28210,30741,32488,32909,33882],[71,3549,5936,6472,11469,13105,14830,16089,17167,17772,20316,23554,24148,28211,30742,32489,32910,33883],[72,3550,5937,6473,11470,13106,14831,16090,17168,17773,20317,23555,24149,28212,30743,32490,32911,33884],[73,3551,5938,6474,11471,13107,14832,16091,17169,17774,20318,23556,24150,28213,30744,32491,32912,33885],[74,3552,5939,6475,11472,13108,14833,16092,17069,17775,20319,23557,24151,28214,30745,32492,32913,33886],[75,3553,5940,6476,11473,13109,14834,16093,17070,17675,20320,23558,24152,28215,30746,32493,32914,33887],[76,3554,5941,6477,11474,13110,14835,16094,17071,17676,20321,23559,24153,28216,30747,32494,32915,33888],[77,3555,5942,6478,11475,13111,14836,16095,17072,17677,20322,23560,24154,28217,30748,32495,32916,33889],[78,3556,5943,6479,11476,13112,14837,16096,17073,17678,20323,23561,24155,28218,30749,32496,32917,33890],[79,3557,5944,6480,11477,13113,14838,16097,17074,17679,20324,23562,24156,28219,30750,32497,32918,33891],[80,3558,5945,6481,11478,13114,14839,16098,17075,17680,20325,23563,24157,28220,30751,32498,32919,33892],[81,3559,5946,6482,11479,13115,14840,16099,17076,17681,20326,23564,24158,28221,30752,32499,32920,33893],[82,3560,5947,6483,11480,13116,14841,16100,17077,17682,20327,23565,24159,28222,30753,32500,32921,33894],[83,3561,5948,6484,11481,13117,14842,16101,17078,17683,20328,23566,24160,28223,30754,32501,32922,33895],[84,3562,5949,6485,11482,13118,14843,16102,17079,17684,20329,23567,24161,28224,30755,32502,32923,33896],[85,3563,5950,6486,11483,13119,14844,16103,17080,17685,20330,23568,24162,28225,30756,32503,32924,33897],[86,3564,5951,6487,11484,13120,14845,16104,17081,17686,20331,23569,24163,28226,30757,32504,32925,33898],[87,3565,5952,6488,11485,13121,14846,16105,17082,17687,20332,23570,24164,28227,30758,32505,32825,33899],[88,3566,5953,6489,11486,13122,14746,16106,17083,17688,20333,23571,24165,28228,30759,32506,32826,33900],[89,3567,5954,6490,11487,13123,14747,16107,17084,17689,20334,23572,24166,28229,30760,32507,32827,33901],[90,3568,5955,6491,11488,13124,14748,16108,17085,17690,20335,23573,24167,28230,30761,32508,32828,33902],[91,3569,5956,6492,11489,13125,14749,16109,17086,17691,20336,23574,24168,28231,30762,32509,32829,33903],[92,3570,5957,6493,11490,13126,14750,16110,17087,17692,20337,23575,24169,28232,30763,32510,32830,33904],[93,3571,5958,6494,11491,13127,14751,16111,17088,17693,20338,23576,24170,28233,30764,32511,32831,33905],[94,3572,5858,6495,11492,13128,14752,16112,17089,17694,20339,23577,24171,28234,30765,32512,32832,33906],[95,3573,5859,6496,11493,13129,14753,16113,17090,17695,20340,23578,24172,28235,30766,32513,32833,33907],[96,3574,5860,6497,11494,13029,14754,16114,17091,17696,20341,23579,24173,28236,30767,32514,32834,33908],[97,3575,5861,6498,11495,13030,14755,16115,17092,17697,20342,23580,24174,28237,30768,32515,32835,33909],[98,3576,5862,6499,11496,13031,14756,16116,17093,17698,20343,23581,24175,28238,30769,32516,32836,33910],[99,3577,5863,6500,11497,13032,14757,16117,17094,17699,20344,23582,24176,28239,30770,32517,32837,33911],[100,3578,5864,6501,11498,13033,14758,16118,17095,17700,20345,23583,24177,28240,30771,32518,32838,33912],[0,3579,5865,6502,11499,13034,14759,16119,17096,17701,20346,23584,24178,28241,30772,32519,32839,33913],[1,3580,5866,6503,11500,13035,14760,16120,17097,17702,20347,23585,24179,28242,30773,32520,32840,33914],[2,3581,5867,6504,11501,13036,14761,16121,17098,17703,20348,23586,24180,28243,30774,32521,32841,33915],[3,3582,5868,6505,11502,13037,14762,16122,17099,17704,20349,23587,24181,28244,30775,32421,32842,33916],[4,3583,5869,6506,11503,13038,14763,16123,17100,17705,20350,23588,24182,28245,30776,32422,32843,33917],[5,3584,5870,6507,11504,13039,14764,16124,17101,17706,20351,23589,24183,28246,30777,32423,32844,33918],[6,3585,5871,6508,11505,13040,14765,16125,17102,17707,20352,23590,24184,28247,30778,32424,32845,33919],[7,3586,5872,6509,11506,13041,14766,16126,17103,17708,20353,23591,24185,28248,30779,32425,32846,33920],[8,3587,5873,6510,11507,13042,14767,16127,17104,17709,20354,23592,24186,28249,30780,32426,32847,33921],[9,3588,5874,6511,11508,13043,14768,16128,17105,17710,20355,23593,24187,28250,30781,32427,32848,33922],[10,3589,5875,6512,11509,13044,14769,16129,17106,17711,20356,23594,24188,28251,30782,32428,32849,33923],[11,3590,5876,6513,11510,13045,14770,16130,17107,17712,20357,23595,24189,28252,30783,32429,32850,33924],[12,3591,5877,6514,11511,13046,14771,16131,17108,17713,20358,23596,24190,28253,30784,32430,32851,33925],[13,3592,5878,6515,11512,13047,14772,16132,17109,17714,20359,23597,24191,28254,30785,32431,32852,33926],[14,3593,5879,6516,11513,13048,14773,16133,17110,17715,20360,23598,24192,28255,30786,32432,32853,33927],[15,3594,5880,6517,11413,13049,14774,16134,17111,17716,20361,23599,24193,28256,30787,32433,32854,33928],[16,3595,5881,6518,11414,13050,14775,16135,17112,17717,20362,23600,24194,28257,30788,32434,32855,33929],[17,3596,5882,6519,11415,13051,14776,16136,17113,17718,20363,23601,24195,28258,30789,32435,32856,33930],[18,3597,5883,6520,11416,13052,14777,16137,17114,17719,20364,23602,24196,28259,30790,32436,32857,33931],[19,3598,5884,6521,11417,13053,14778,16138,17115,17720,20365,23603,24197,28260,30791,32437,32858,33932],[20,3599,5885,6522,11418,13054,14779,16139,17116,17721,20366,23604,24198,28261,30792,32438,32859,33933],[21,3600,5886,6523,11419,13055,14780,16140,17117,17722,20367,23605,24199,28262,30793,32439,32860,33934],[22,3601,5887,6524,11420,13056,14781,16141,17118,17723,20368,23606,24200,28263,30794,32440,32861,33935],[725,961,4538,6820,7408,12349,14029,15708,17032,17475,18636,21299,24467,25121,29171,31647,33364,33833],[726,962,4539,6821,7409,12350,14030,15709,17033,17476,18637,21300,24468,25122,29172,31648,33365,33834],[727,963,4540,6822,7410,12351,14031,15710,17034,17477,18638,21301,24469,25123,29173,31649,33366,33734],[728,964,4541,6823,7411,12352,14032,15711,17035,17478,18639,21302,24470,25124,29174,31650,33367,33735],[729,965,4542,6824,7412,12353,14033,15712,17036,17479,18640,21303,24471,25125,29175,31651,33368,33736],[730,966,4543,6825,7413,12354,14034,15713,17037,17480,18641,21304,24472,25126,29176,31652,33369,33737],[731,967,4544,6826,7414,12355,14035,15714,17038,17481,18642,21305,24473,25127,29177,31653,33370,33738],[732,968,4444,6827,7415,12356,14036,15715,17039,17482,18643,21306,24474,25128,29178,31654,33371,33739],[733,969,4445,6828,7416,12357,14037,15716,17040,17483,18644,21307,24475,25129,29179,31655,33372,33740],[734,970,4446,6829,7417,12358,14038,15717,17041,17484,18645,21308,24476,25130,29180,31656,33373,33741],[735,971,4447,6830,7418,12359,13938,15718,17042,17485,18646,21309,24477,25131,29181,31657,33374,33742],[736,972,4448,6831,7419,12360,13939,15719,17043,17486,18647,21310,24478,25132,29182,31658,33375,33743],[737,973,4449,6832,7420,12361,13940,15720,17044,17487,18648,21210,24479,25133,29183,31659,33376,33744],[738,974,4450,6833,7421,12362,13941,15721,17045,17488,18649,21211,24480,25134,29184,31660,33377,33745],[739,975,4451,6834,7422,12363,13942,15722,17046,17489,18650,21212,24481,25135,29185,31661,33378,33746],[740,976,4452,6835,7423,12364,13943,15723,17047,17490,18651,21213,24482,25136,29186,31662,33379,33747],[741,977,4453,6836,7424,12365,13944,15724,17048,17491,18652,21214,24483,25137,29187,31663,33380,33748],[742,978,4454,6837,7425,12366,13945,15725,17049,17492,18653,21215,24484,25138,29188,31664,33381,33749],[743,979,4455,6838,7426,12367,13946,15726,17050,17493,18654,21216,24485,25139,29088,31665,33382,33750],[744,980,4456,6839,7427,12368,13947,15727,17051,17494,18655,21217,24486,25140,29089,31666,33383,33751],[745,981,4457,6840,7428,12369,13948,15728,17052,17495,18656,21218,24487,25141,29090,31667,33384,33752],[746,982,4458,6841,7429,12370,13949,15729,17053,17496,18657,21219,24488,25142,29091,31668,33385,33753],[747,983,4459,6842,7430,12371,13950,15730,17054,17497,18658,21220,24489,25143,29092,31669,33386,33754],[748,984,4460,6843,7431,12372,13951,15731,17055,17498,18659,21221,24490,25144,29093,31670,33387,33755],[749,985,4461,6844,7432,12373,13952,15732,17056,17499,18660,21222,24491,25145,29094,31671,33388,33756],[750,986,4462,6845,7433,12374,13953,15733,17057,17500,18661,21223,24492,25146,29095,31672,33389,33757],[751,987,4463,6846,7434,12375,13954,15734,17058,17501,18662,21224,24493,25147,29096,31673,33390,33758],[752,988,4464,6847,7435,12376,13955,15735,17059,17502,18663,21225,24494,25148,29097,31674,33391,33759],[753,989,4465,6848,7436,12377,13956,15736,17060,17503,18664,21226,24495,25048,29098,31675,33392,33760],[754,990,4466,6849,7437,12378,13957,15737,17061,17504,18665,21227,24496,25049,29099,31676,33393,33761],[755,991,4467,6850,7438,12379,13958,15738,17062,17505,18666,21228,24497,25050,29100,31677,33394,33762],[756,992,4468,6851,7439,12380,13959,15739,17063,17506,18667,21229,24498,25051,29101,31678,33395,33763],[757,993,4469,6852,7440,12381,13960,15740,17064,17507,18668,21230,24499,25052,29102,31679,33396,33764],[758,994,4470,6853,7441,12382,13961,15741,17065,17508,18669,21231,24500,25053,29103,31680,33397,33765],[759,995,4471,6854,7442,12383,13962,15742,17066,17509,18670,21232,24501,25054,29104,31681,33398,33766],[760,996,4472,6855,7443,12384,13963,15743,17067,17510,18671,21233,24502,25055,29105,31682,33399,33767],[761,997,4473,6856,7444,12385,13964,15744,17068,17511,18672,21234,24503,25056,29106,31683,33400,33768],[762,998,4474,6857,7445,12386,13965,15745,16968,17512,18673,21235,24504,25057,29107,31684,33401,33769],[763,999,4475,6858,7446,12387,13966,15746,16969,17513,18674,21236,24505,25058,29108,31685,33402,33770],[764,1000,4476,6859,7447,12388,13967,15747,16970,17514,18675,21237,24506,25059,29109,31686,33403,33771],[765,1001,4477,6860,7448,12389,13968,15748,16971,17515,18676,21238,24507,25060,29110,31687,33404,33772],[766,1002,4478,6861,7449,12390,13969,15749,16972,17516,18677,21239,24508,25061,29111,31688,33405,33773],[767,1003,4479,6862,7450,12391,13970,15750,16973,17517,18678,21240,24509,25062,29112,31689,33406,33774],[768,1004,4480,6863,7451,12392,13971,15751,16974,17518,18679,21241,24510,25063,29113,31690,33407,33775],[769,1005,4481,6864,7452,12393,13972,15752,16975,17519,18680,21242,24511,25064,29114,31691,33408,33776],[770,1006,4482,6865,7453,12394,13973,15753,16976,17520,18681,21243,24512,25065,29115,31692,33409,33777],[771,1007,4483,6866,7454,12395,13974,15754,16977,17521,18682,21244,24513,25066,29116,31693,33410,33778],[772,1008,4484,6867,7455,12396,13975,15755,16978,17522,18683,21245,24514,25067,29117,31694,33411,33779],[773,1009,4485,6767,7456,12397,13976,15655,16979,17523,18684,21246,24515,25068,29118,31695,33412,33780],[774,909,4486,6768,7457,12398,13977,15656,16980,17524,18584,21247,24516,25069,29119,31696,33413,33781],[775,910,4487,6769,7458,12399,13978,15657,16981,17525,18585,21248,24517,25070,29120,31697,33414,33782],[776,911,4488,6770,7459,12400,13979,15658,16982,17526,18586,21249,24518,25071,29121,31698,33415,33783],[777,912,4489,6771,7460,12401,13980,15659,16983,17527,18587,21250,24519,25072,29122,31699,33416,33784],[778,913,4490,6772,7461,12402,13981,15660,16984,17528,18588,21251,24520,25073,29123,31700,33417,33785],[779,914,4491,6773,7462,12403,13982,15661,16985,17529,18589,21252,24521,25074,29124,31701,33418,33786],[780,915,4492,6774,7463,12404,13983,15662,16986,17530,18590,21253,24522,25075,29125,31702,33419,33787],[781,916,4493,6775,7464,12405,13984,15663,16987,17531,18591,21254,24523,25076,29126,31703,33420,33788],[782,917,4494,6776,7465,12406,13985,15664,16988,17532,18592,21255,24524,25077,29127,31704,33421,33789],[783,918,4495,6777,7466,12407,13986,15665,16989,17533,18593,21256,24525,25078,29128,31705,33422,33790],[784,919,4496,6778,7467,12408,13987,15666,16990,17534,18594,21257,24526,25079,29129,31706,33423,33791],[785,920,4497,6779,7468,12409,13988,15667,16991,17535,18595,21258,24527,25080,29130,31707,33424,33792],[786,921,4498,6780,7469,12410,13989,15668,16992,17536,18596,21259,24528,25081,29131,31708,33425,33793],[787,922,4499,6781,7470,12411,13990,15669,16993,17537,18597,21260,24529,25082,29132,31709,33426,33794],[788,923,4500,6782,7471,12412,13991,15670,16994,17538,18598,21261,24530,25083,29133,31710,33427,33795],[789,924,4501,6783,7472,12413,13992,15671,16995,17539,18599,21262,24531,25084,29134,31711,33428,33796],[790,925,4502,6784,7473,12414,13993,15672,16996,17540,18600,21263,24532,25085,29135,31712,33429,33797],[791,926,4503,6785,7373,12415,13994,15673,16997,17541,18601,21264,24533,25086,29136,31713,33430,33798],[792,927,4504,6786,7374,12416,13995,15674,16998,17542,18602,21265,24534,25087,29137,31613,33330,33799],[793,928,4505,6787,7375,12417,13996,15675,16999,17543,18603,21266,24535,25088,29138,31614,33331,33800],[794,929,4506,6788,7376,12418,13997,15676,17000,17544,18604,21267,24536,25089,29139,31615,33332,33801],[795,930,4507,6789,7377,12419,13998,15677,17001,17545,18605,21268,24537,25090,29140,31616,33333,33802],[796,931,4508,6790,7378,12420,13999,15678,17002,17546,18606,21269,24538,25091,29141,31617,33334,33803],[797,932,4509,6791,7379,12421,14000,15679,17003,17547,18607,21270,24539,25092,29142,31618,33335,33804],[798,933,4510,6792,7380,12422,14001,15680,17004,17548,18608,21271,24540,25093,29143,31619,33336,33805],[799,934,4511,6793,7381,12322,14002,15681,17005,17549,18609,21272,24541,25094,29144,31620,33337,33806],[800,935,4512,6794,7382,12323,14003,15682,17006,17550,18610,21273,24542,25095,29145,31621,33338,33807],[801,936,4513,6795,7383,12324,14004,15683,17007,17551,18611,21274,24442,25096,29146,31622,33339,33808],[802,937,4514,6796,7384,12325,14005,15684,17008,17552,18612,21275,24443,25097,29147,31623,33340,33809],[803,938,4515,6797,7385,12326,14006,15685,17009,17553,18613,21276,24444,25098,29148,31624,33341,33810],[804,939,4516,6798,7386,12327,14007,15686,17010,17554,18614,21277,24445,25099,29149,31625,33342,33811],[805,940,4517,6799,7387,12328,14008,15687,17011,17555,18615,21278,24446,25100,29150,31626,33343,33812],[806,941,4518,6800,7388,12329,14009,15688,17012,17556,18616,21279,24447,25101,29151,31627,33344,33813],[807,942,4519,6801,7389,12330,14010,15689,17013,17557,18617,21280,24448,25102,29152,31628,33345,33814],[707,943,4520,6802,7390,12331,14011,15690,17014,17558,18618,21281,24449,25103,29153,31629,33346,33815],[708,944,4521,6803,7391,12332,14012,15691,17015,17559,18619,21282,24450,25104,29154,31630,33347,33816],[709,945,4522,6804,7392,12333,14013,15692,17016,17560,18620,21283,24451,25105,29155,31631,33348,33817],[710,946,4523,6805,7393,12334,14014,15693,17017,17561,18621,21284,24452,25106,29156,31632,33349,33818],[711,947,4524,6806,7394,12335,14015,15694,17018,17562,18622,21285,24453,25107,29157,31633,33350,33819],[712,948,4525,6807,7395,12336,14016,15695,17019,17563,18623,21286,24454,25108,29158,31634,33351,33820],[713,949,4526,6808,7396,12337,14017,15696,17020,17564,18624,21287,24455,25109,29159,31635,33352,33821],[714,950,4527,6809,7397,12338,14018,15697,17021,17565,18625,21288,24456,25110,29160,31636,33353,33822],[715,951,4528,6810,7398,12339,14019,15698,17022,17566,18626,21289,24457,25111,29161,31637,33354,33823],[716,952,4529,6811,7399,12340,14020,15699,17023,17567,18627,21290,24458,25112,29162,31638,33355,33824],[717,953,4530,6812,7400,12341,14021,15700,17024,17568,18628,21291,24459,25113,29163,31639,33356,33825],[718,954,4531,6813,7401,12342,14022,15701,17025,17569,18629,21292,24460,25114,29164,31640,33357,33826],[719,955,4532,6814,7402,12343,14023,15702,17026,17570,18630,21293,24461,25115,29165,31641,33358,33827],[720,956,4533,6815,7403,12344,14024,15703,17027,17571,18631,21294,24462,25116,29166,31642,33359,33828],[721,957,4534,6816,7404,12345,14025,15704,17028,17572,18632,21295,24463,25117,29167,31643,33360,33829],[722,958,4535,6817,7405,12346,14026,15705,17029,17573,18633,21296,24464,25118,29168,31644,33361,33830],[723,959,4536,6818,7406,12347,14027,15706,17030,17473,18634,21297,24465,25119,29169,31645,33362,33831],[724,960,4537,6819,7407,12348,14028,15707,17031,17474,18635,21298,24466,25120,29170,31646,33363,33832],[608,1647,1899,5373,7752,8291,13277,14900,16634,17466,18440,19548,22128,25428,26041,30078,32600,34287],[609,1648,1900,5374,7753,8292,13278,14901,16635,17467,18441,19549,22129,25429,26042,30079,32601,34288],[610,1649,1901,5375,7754,8293,13279,14902,16636,17468,18442,19550,22130,25430,26043,30080,32602,34289],[611,1650,1902,5376,7755,8294,13280,14903,16637,17469,18443,19551,22131,25431,26044,30081,32603,34290],[612,1651,1903,5377,7756,8295,13281,14904,16638,17470,18444,19552,22132,25432,26045,30082,32604,34291],[613,1652,1904,5378,7757,8296,13282,14905,16639,17471,18445,19553,22133,25433,26046,30083,32605,34292],[614,1653,1905,5379,7758,8297,13283,14906,16640,17472,18446,19554,22134,25434,26047,30084,32606,34293],[615,1654,1906,5380,7759,8298,13284,14907,16641,17372,18447,19555,22135,25435,26048,30085,32607,34294],[616,1655,1907,5381,7760,8299,13285,14908,16642,17373,18448,19556,22136,25436,26049,30086,32608,34295],[617,1656,1908,5382,7761,8300,13286,14909,16643,17374,18449,19557,22137,25437,26050,30087,32609,34296],[618,1657,1909,5383,7762,8301,13287,14910,16644,17375,18450,19558,22138,25438,26051,30088,32610,34297],[619,1658,1910,5384,7763,8302,13288,14911,16645,17376,18451,19559,22139,25439,26052,30089,32611,34298],[620,1659,1911,5385,7764,8303,13289,14912,16646,17377,18452,19560,22140,25440,26053,30090,32612,34299],[621,1660,1912,5386,7765,8304,13290,14913,16647,17378,18453,19561,22141,25441,26054,30091,32613,34300],[622,1661,1913,5387,7766,8305,13291,14914,16648,17379,18454,19562,22142,25442,26055,30092,32614,34301],[623,1662,1914,5388,7767,8306,13292,14915,16649,17380,18455,19563,22143,25443,26056,30093,32615,34302],[624,1663,1915,5389,7768,8307,13293,14916,16650,17381,18456,19564,22144,25444,26057,30094,32616,34303],[625,1664,1916,5390,7769,8308,13294,14917,16651,17382,18457,19565,22145,25445,25957,30095,32617,34304],[626,1665,1917,5391,7770,8309,13295,14918,16652,17383,18458,19566,22146,25446,25958,30096,32618,34305],[627,1666,1918,5392,7771,8310,13296,14919,16653,17384,18459,19567,22147,25447,25959,30097,32619,34306],[628,1667,1818,5393,7772,8311,13297,14920,16654,17385,18460,19568,22148,25448,25960,29997,32620,34307],[629,1668,1819,5394,7773,8312,13298,14921,16655,17386,18461,19569,22149,25449,25961,29998,32621,34308],[630,1669,1820,5395,7774,8313,13299,14922,16656,17387,18462,19570,22150,25450,25962,29999,32622,34309],[631,1670,1821,5396,7775,8314,13300,14923,16657,17388,18463,19571,22151,25451,25963,30000,32522,34310],[632,1671,1822,5397,7776,8315,13301,14924,16658,17389,18464,19572,22152,25351,25964,30001,32523,34311],[633,1672,1823,5398,7676,8316,13302,14925,16659,17390,18465,19573,22153,25352,25965,30002,32524,34312],[634,1673,1824,5399,7677,8317,13303,14926,16660,17391,18466,19574,22154,25353,25966,30003,32525,34313],[635,1674,1825,5400,7678,8318,13304,14927,16661,17392,18467,19575,22155,25354,25967,30004,32526,34314],[636,1675,1826,5401,7679,8319,13305,14928,16662,17393,18468,19576,22156,25355,25968,30005,32527,34315],[637,1676,1827,5402,7680,8320,13306,14929,16663,17394,18469,19577,22157,25356,25969,30006,32528,34316],[638,1677,1828,5403,7681,8321,13307,14930,16664,17395,18470,19578,22158,25357,25970,30007,32529,34317],[639,1678,1829,5404,7682,8322,13308,14931,16564,17396,18471,19579,22159,25358,25971,30008,32530,34318],[640,1679,1830,5405,7683,8323,13309,14932,16565,17397,18472,19580,22160,25359,25972,30009,32531,34319],[641,1680,1831,5406,7684,8324,13310,14933,16566,17398,18473,19581,22161,25360,25973,30010,32532,34320],[642,1681,1832,5407,7685,8325,13311,14934,16567,17399,18474,19582,22162,25361,25974,30011,32533,34321],[643,1682,1833,5408,7686,8326,13312,14935,16568,17400,18475,19583,22163,25362,25975,30012,32534,34322],[644,1683,1834,5409,7687,8327,13313,14936,16569,17401,18476,19584,22164,25363,25976,30013,32535,34323],[645,1684,1835,5410,7688,8328,13314,14937,16570,17402,18477,19585,22165,25364,25977,30014,32536,34324],[646,1685,1836,5411,7689,8329,13315,14938,16571,17403,18478,19586,22166,25365,25978,30015,32537,34325],[647,1686,1837,5412,7690,8330,13316,14939,16572,17404,18479,19587,22167,25366,25979,30016,32538,34326],[648,1687,1838,5413,7691,8331,13317,14940,16573,17405,18480,19588,22168,25367,25980,30017,32539,34327],[649,1688,1839,5414,7692,8332,13318,14941,16574,17406,18481,19589,22169,25368,25981,30018,32540,34328],[650,1689,1840,5415,7693,8333,13319,14942,16575,17407,18482,19590,22170,25369,25982,30019,32541,34329],[651,1690,1841,5416,7694,8334,13320,14943,16576,17408,18382,19591,22171,25370,25983,30020,32542,34330],[652,1691,1842,5417,7695,8335,13321,14944,16577,17409,18383,19592,22172,25371,25984,30021,32543,34331],[653,1692,1843,5418,7696,8336,13322,14945,16578,17410,18384,19593,22173,25372,25985,30022,32544,34332],[654,1693,1844,5419,7697,8337,13323,14946,16579,17411,18385,19493,22174,25373,25986,30023,32545,34333],[655,1694,1845,5420,7698,8338,13324,14947,16580,17412,18386,19494,22175,25374,25987,30024,32546,34334],[656,1695,1846,5421,7699,8339,13325,14847,16581,17413,18387,19495,22176,25375,25988,30025,32547,34335],[657,1696,1847,5422,7700,8340,13326,14848,16582,17414,18388,19496,22177,25376,25989,30026,32548,34336],[658,1697,1848,5423,7701,8341,13327,14849,16583,17415,18389,19497,22178,25377,25990,30027,32549,34337],[659,1698,1849,5424,7702,8342,13328,14850,16584,17416,18390,19498,22179,25378,25991,30028,32550,34338],[660,1699,1850,5425,7703,8343,13329,14851,16585,17417,18391,19499,22180,25379,25992,30029,32551,34339],[661,1700,1851,5426,7704,8344,13330,14852,16586,17418,18392,19500,22181,25380,25993,30030,32552,34239],[662,1701,1852,5427,7705,8345,13331,14853,16587,17419,18393,19501,22182,25381,25994,30031,32553,34240],[663,1702,1853,5428,7706,8346,13231,14854,16588,17420,18394,19502,22183,25382,25995,30032,32554,34241],[664,1703,1854,5429,7707,8347,13232,14855,16589,17421,18395,19503,22184,25383,25996,30033,32555,34242],[665,1704,1855,5430,7708,8348,13233,14856,16590,17422,18396,19504,22185,25384,25997,30034,32556,34243],[666,1705,1856,5431,7709,8349,13234,14857,16591,17423,18397,19505,22186,25385,25998,30035,32557,34244],[667,1706,1857,5432,7710,8350,13235,14858,16592,17424,18398,19506,22187,25386,25999,30036,32558,34245],[668,1707,1858,5433,7711,8351,13236,14859,16593,17425,18399,19507,22188,25387,26000,30037,32559,34246],[669,1708,1859,5434,7712,8352,13237,14860,16594,17426,18400,19508,22189,25388,26001,30038,32560,34247],[670,1709,1860,5435,7713,8353,13238,14861,16595,17427,18401,19509,22190,25389,26002,30039,32561,34248],[671,1710,1861,5436,7714,8354,13239,14862,16596,17428,18402,19510,22191,25390,26003,30040,32562,34249],[672,1711,1862,5437,7715,8355,13240,14863,16597,17429,18403,19511,22192,25391,26004,30041,32563,34250],[673,1712,1863,5438,7716,8356,13241,14864,16598,17430,18404,19512,22193,25392,26005,30042,32564,34251],[674,1713,1864,5439,7717,8357,13242,14865,16599,17431,18405,19513,22194,25393,26006,30043,32565,34252],[675,1714,1865,5440,7718,8358,13243,14866,16600,17432,18406,19514,22195,25394,26007,30044,32566,34253],[676,1715,1866,5441,7719,8359,13244,14867,16601,17433,18407,19515,22196,25395,26008,30045,32567,34254],[677,1716,1867,5442,7720,8360,13245,14868,16602,17434,18408,19516,22197,25396,26009,30046,32568,34255],[678,1616,1868,5443,7721,8361,13246,14869,16603,17435,18409,19517,22198,25397,26010,30047,32569,34256],[679,1617,1869,5444,7722,8362,13247,14870,16604,17436,18410,19518,22199,25398,26011,30048,32570,34257],[680,1618,1870,5445,7723,8363,13248,14871,16605,17437,18411,19519,22200,25399,26012,30049,32571,34258],[681,1619,1871,5446,7724,8364,13249,14872,16606,17438,18412,19520,22201,25400,26013,30050,32572,34259],[682,1620,1872,5447,7725,8365,13250,14873,16607,17439,18413,19521,22202,25401,26014,30051,32573,34260],[683,1621,1873,5448,7726,8366,13251,14874,16608,17440,18414,19522,22203,25402,26015,30052,32574,34261],[684,1622,1874,5449,7727,8367,13252,14875,16609,17441,18415,19523,22204,25403,26016,30053,32575,34262],[685,1623,1875,5450,7728,8368,13253,14876,16610,17442,18416,19524,22205,25404,26017,30054,32576,34263],[686,1624,1876,5451,7729,8369,13254,14877,16611,17443,18417,19525,22206,25405,26018,30055,32577,34264],[687,1625,1877,5452,7730,8370,13255,14878,16612,17444,18418,19526,22207,25406,26019,30056,32578,34265],[688,1626,1878,5453,7731,8371,13256,14879,16613,17445,18419,19527,22208,25407,26020,30057,32579,34266],[689,1627,1879,5353,7732,8372,13257,14880,16614,17446,18420,19528,22209,25408,26021,30058,32580,34267],[690,1628,1880,5354,7733,8373,13258,14881,16615,17447,18421,19529,22210,25409,26022,30059,32581,34268],[691,1629,1881,5355,7734,8374,13259,14882,16616,17448,18422,19530,22211,25410,26023,30060,32582,34269],[692,1630,1882,5356,7735,8375,13260,14883,16617,17449,18423,19531,22212,25411,26024,30061,32583,34270],[693,1631,1883,5357,7736,8376,13261,14884,16618,17450,18424,19532,22213,25412,26025,30062,32584,34271],[694,1632,1884,5358,7737,8377,13262,14885,16619,17451,18425,19533,22214,25413,26026,30063,32585,34272],[695,1633,1885,5359,7738,8378,13263,14886,16620,17452,18426,19534,22215,25414,26027,30064,32586,34273],[696,1634,1886,5360,7739,8379,13264,14887,16621,17453,18427,19535,22216,25415,26028,30065,32587,34274],[697,1635,1887,5361,7740,8380,13265,14888,16622,17454,18428,19536,22217,25416,26029,30066,32588,34275],[698,1636,1888,5362,7741,8381,13266,14889,16623,17455,18429,19537,22218,25417,26030,30067,32589,34276],[699,1637,1889,5363,7742,8382,13267,14890,16624,17456,18430,19538,22219,25418,26031,30068,32590,34277],[700,1638,1890,5364,7743,8282,13268,14891,16625,17457,18431,19539,22119,25419,26032,30069,32591,34278],[701,1639,1891,5365,7744,8283,13269,14892,16626,17458,18432,19540,22120,25420,26033,30070,32592,34279],[702,1640,1892,5366,7745,8284,13270,14893,16627,17459,18433,19541,22121,25421,26034,30071,32593,34280],[703,1641,1893,5367,7746,8285,13271,14894,16628,17460,18434,19542,22122,25422,26035,30072,32594,34281],[704,1642,1894,5368,7747,8286,13272,14895,16629,17461,18435,19543,22123,25423,26036,30073,32595,34282],[705,1643,1895,5369,7748,8287,13273,14896,16630,17462,18436,19544,22124,25424,26037,30074,32596,34283],[706,1644,1896,5370,7749,8288,13274,14897,16631,17463,18437,19545,22125,25425,26038,30075,32597,34284],[606,1645,1897,5371,7750,8289,13275,14898,16632,17464,18438,19546,22126,25426,26039,30076,32598,34285],[607,1646,1898,5372,7751,8290,13276,14899,16633,17465,18439,19547,22127,25427,26040,30077,32599,34286],[269,1599,2569,2736,6309,8684,9275,14205,15771,17976,18336,19304,20460,23058,26288,26961,30985,33452],[270,1600,2570,2737,6310,8685,9276,14206,15772,17977,18337,19305,20461,23059,26289,26962,30986,33453],[271,1601,2571,2738,6311,8585,9277,14207,15773,17877,18338,19306,20462,23060,26290,26963,30987,33454],[272,1602,2572,2739,6312,8586,9278,14208,15774,17878,18339,19307,20463,23061,26291,26964,30988,33455],[273,1603,2573,2740,6313,8587,9279,14209,15775,17879,18340,19308,20464,23062,26292,26965,30989,33456],[274,1604,2574,2741,6314,8588,9280,14210,15776,17880,18341,19309,20465,23063,26293,26966,30990,33457],[275,1605,2575,2742,6315,8589,9281,14211,15777,17881,18342,19310,20466,23064,26294,26866,30991,33458],[276,1606,2576,2743,6316,8590,9282,14212,15778,17882,18343,19311,20467,23065,26295,26867,30992,33459],[277,1607,2577,2744,6317,8591,9283,14213,15779,17883,18344,19312,20468,23066,26296,26868,30993,33460],[278,1608,2578,2745,6318,8592,9284,14214,15780,17884,18345,19313,20469,23067,26297,26869,30994,33461],[279,1609,2579,2746,6319,8593,9285,14215,15781,17885,18346,19314,20470,23068,26298,26870,30995,33462],[280,1610,2580,2747,6320,8594,9286,14216,15782,17886,18347,19315,20471,23069,26299,26871,30996,33463],[281,1611,2581,2748,6321,8595,9287,14217,15783,17887,18348,19316,20472,23070,26300,26872,30997,33464],[282,1612,2582,2749,6322,8596,9288,14218,15784,17888,18349,19317,20473,23071,26301,26873,30998,33465],[283,1613,2583,2750,6323,8597,9289,14219,15785,17889,18350,19318,20474,23072,26302,26874,30999,33466],[284,1614,2584,2751,6324,8598,9290,14220,15786,17890,18351,19319,20475,23073,26303,26875,31000,33467],[285,1615,2585,2752,6325,8599,9291,14221,15787,17891,18352,19320,20476,23074,26304,26876,31001,33468],[286,1515,2586,2753,6326,8600,9191,14222,15788,17892,18353,19321,20477,23075,26305,26877,31002,33469],[287,1516,2587,2754,6327,8601,9192,14223,15789,17893,18354,19322,20478,23076,26306,26878,31003,33470],[288,1517,2588,2755,6328,8602,9193,14224,15790,17894,18355,19323,20479,23077,26307,26879,31004,33471],[289,1518,2589,2756,6329,8603,9194,14225,15791,17895,18356,19324,20480,23078,26308,26880,31005,33472],[290,1519,2590,2757,6330,8604,9195,14226,15792,17896,18357,19325,20481,23079,26309,26881,31006,33473],[291,1520,2591,2758,6331,8605,9196,14227,15793,17897,18358,19326,20482,23080,26310,26882,30906,33474],[292,1521,2592,2759,6332,8606,9197,14228,15794,17898,18359,19327,20483,23081,26311,26883,30907,33475],[293,1522,2593,2760,6333,8607,9198,14229,15795,17899,18360,19328,20484,23082,26312,26884,30908,33476],[294,1523,2594,2761,6334,8608,9199,14230,15796,17900,18361,19329,20485,23083,26313,26885,30909,33477],[295,1524,2595,2762,6335,8609,9200,14231,15797,17901,18362,19330,20486,23084,26314,26886,30910,33478],[296,1525,2596,2763,6336,8610,9201,14232,15798,17902,18363,19331,20487,23085,26315,26887,30911,33479],[297,1526,2597,2764,6337,8611,9202,14233,15799,17903,18364,19332,20488,23086,26316,26888,30912,33480],[298,1527,2598,2765,6338,8612,9203,14234,15800,17904,18365,19333,20489,23087,26317,26889,30913,33481],[299,1528,2599,2766,6339,8613,9204,14235,15801,17905,18366,19334,20490,23088,26318,26890,30914,33482],[300,1529,2600,2767,6340,8614,9205,14236,15802,17906,18367,19335,20491,23089,26319,26891,30915,33483],[301,1530,2601,2768,6341,8615,9206,14237,15803,17907,18368,19336,20492,23090,26320,26892,30916,33484],[302,1531,2602,2769,6342,8616,9207,14238,15804,17908,18369,19337,20493,23091,26321,26893,30917,33485],[202,1532,2603,2770,6343,8617,9208,14239,15805,17909,18370,19338,20494,23092,26322,26894,30918,33486],[203,1533,2604,2771,6344,8618,9209,14240,15806,17910,18371,19339,20495,23093,26323,26895,30919,33487],[204,1534,2605,2772,6345,8619,9210,14140,15807,17911,18372,19340,20496,23094,26324,26896,30920,33488],[205,1535,2606,2773,6346,8620,9211,14141,15808,17912,18373,19341,20497,23095,26325,26897,30921,33489],[206,1536,2607,2774,6347,8621,9212,14142,15809,17913,18374,19342,20498,23096,26326,26898,30922,33490],[207,1537,2608,2775,6348,8622,9213,14143,15810,17914,18375,19343,20499,23097,26327,26899,30923,33491],[208,1538,2609,2776,6349,8623,9214,14144,15811,17915,18376,19344,20500,23098,26328,26900,30924,33492],[209,1539,2610,2777,6350,8624,9215,14145,15812,17916,18377,19345,20501,23099,26329,26901,30925,33493],[210,1540,2611,2778,6351,8625,9216,14146,15813,17917,18378,19346,20502,23100,26330,26902,30926,33494],[211,1541,2612,2779,6352,8626,9217,14147,15814,17918,18379,19347,20402,23101,26331,26903,30927,33495],[212,1542,2613,2780,6353,8627,9218,14148,15815,17919,18380,19348,20403,23102,26332,26904,30928,33496],[213,1543,2614,2781,6354,8628,9219,14149,15816,17920,18381,19349,20404,23103,26333,26905,30929,33497],[214,1544,2615,2782,6355,8629,9220,14150,15817,17921,18281,19350,20405,23104,26334,26906,30930,33498],[215,1545,2616,2783,6356,8630,9221,14151,15818,17922,18282,19351,20406,23105,26335,26907,30931,33499],[216,1546,2617,2784,6357,8631,9222,14152,15819,17923,18283,19352,20407,23106,26336,26908,30932,33500],[217,1547,2618,2785,6358,8632,9223,14153,15820,17924,18284,19353,20408,23107,26337,26909,30933,33501],[218,1548,2619,2786,6359,8633,9224,14154,15821,17925,18285,19354,20409,23108,26338,26910,30934,33502],[219,1549,2620,2787,6360,8634,9225,14155,15822,17926,18286,19355,20410,23109,26339,26911,30935,33503],[220,1550,2621,2788,6361,8635,9226,14156,15823,17927,18287,19356,20411,23110,26340,26912,30936,33504],[221,1551,2622,2789,6362,8636,9227,14157,15824,17928,18288,19357,20412,23111,26341,26913,30937,33505],[222,1552,2623,2790,6262,8637,9228,14158,15825,17929,18289,19358,20413,23112,26342,26914,30938,33506],[223,1553,2624,2791,6263,8638,9229,14159,15826,17930,18290,19359,20414,23113,26343,26915,30939,33507],[224,1554,2625,2792,6264,8639,9230,14160,15827,17931,18291,19360,20415,23114,26344,26916,30940,33508],[225,1555,2525,2793,6265,8640,9231,14161,15828,17932,18292,19361,20416,23115,26345,26917,30941,33509],[226,1556,2526,2794,6266,8641,9232,14162,15829,17933,18293,19362,20417,23116,26346,26918,30942,33510],[227,1557,2527,2795,6267,8642,9233,14163,15830,17934,18294,19363,20418,23117,26347,26919,30943,33511],[228,1558,2528,2796,6268,8643,9234,14164,15831,17935,18295,19364,20419,23118,26348,26920,30944,33512],[229,1559,2529,2797,6269,8644,9235,14165,15832,17936,18296,19365,20420,23119,26349,26921,30945,33513],[230,1560,2530,2798,6270,8645,9236,14166,15833,17937,18297,19366,20421,23120,26350,26922,30946,33514],[231,1561,2531,2799,6271,8646,9237,14167,15834,17938,18298,19367,20422,23121,26351,26923,30947,33515],[232,1562,2532,2800,6272,8647,9238,14168,15835,17939,18299,19368,20423,23122,26352,26924,30948,33516],[233,1563,2533,2801,6273,8648,9239,14169,15836,17940,18300,19369,20424,23123,26353,26925,30949,33517],[234,1564,2534,2802,6274,8649,9240,14170,15837,17941,18301,19370,20425,23124,26354,26926,30950,33518],[235,1565,2535,2803,6275,8650,9241,14171,15838,17942,18302,19371,20426,23125,26355,26927,30951,33519],[236,1566,2536,2804,6276,8651,9242,14172,15839,17943,18303,19372,20427,23126,26356,26928,30952,33520],[237,1567,2537,2805,6277,8652,9243,14173,15840,17944,18304,19373,20428,23127,26357,26929,30953,33521],[238,1568,2538,2806,6278,8653,9244,14174,15841,17945,18305,19374,20429,23128,26358,26930,30954,33522],[239,1569,2539,2807,6279,8654,9245,14175,15842,17946,18306,19375,20430,23028,26359,26931,30955,33523],[240,1570,2540,2808,6280,8655,9246,14176,15843,17947,18307,19376,20431,23029,26360,26932,30956,33524],[241,1571,2541,2809,6281,8656,9247,14177,15844,17948,18308,19377,20432,23030,26260,26933,30957,33525],[242,1572,2542,2810,6282,8657,9248,14178,15845,17949,18309,19378,20433,23031,26261,26934,30958,33526],[243,1573,2543,2811,6283,8658,9249,14179,15846,17950,18310,19379,20434,23032,26262,26935,30959,33527],[244,1574,2544,2812,6284,8659,9250,14180,15847,17951,18311,19380,20435,23033,26263,26936,30960,33528],[245,1575,2545,2813,6285,8660,9251,14181,15848,17952,18312,19381,20436,23034,26264,26937,30961,33529],[246,1576,2546,2814,6286,8661,9252,14182,15849,17953,18313,19382,20437,23035,26265,26938,30962,33530],[247,1577,2547,2815,6287,8662,9253,14183,15850,17954,18314,19383,20438,23036,26266,26939,30963,33531],[248,1578,2548,2816,6288,8663,9254,14184,15851,17955,18315,19384,20439,23037,26267,26940,30964,33431],[249,1579,2549,2817,6289,8664,9255,14185,15852,17956,18316,19385,20440,23038,26268,26941,30965,33432],[250,1580,2550,2818,6290,8665,9256,14186,15853,17957,18317,19386,20441,23039,26269,26942,30966,33433],[251,1581,2551,2819,6291,8666,9257,14187,15854,17958,18318,19387,20442,23040,26270,26943,30967,33434],[252,1582,2552,2820,6292,8667,9258,14188,15855,17959,18319,19388,20443,23041,26271,26944,30968,33435],[253,1583,2553,2821,6293,8668,9259,14189,15856,17960,18320,19389,20444,23042,26272,26945,30969,33436],[254,1584,2554,2822,6294,8669,9260,14190,15756,17961,18321,19390,20445,23043,26273,26946,30970,33437],[255,1585,2555,2823,6295,8670,9261,14191,15757,17962,18322,19391,20446,23044,26274,26947,30971,33438],[256,1586,2556,2824,6296,8671,9262,14192,15758,17963,18323,19291,20447,23045,26275,26948,30972,33439],[257,1587,2557,2825,6297,8672,9263,14193,15759,17964,18324,19292,20448,23046,26276,26949,30973,33440],[258,1588,2558,2826,6298,8673,9264,14194,15760,17965,18325,19293,20449,23047,26277,26950,30974,33441],[259,1589,2559,2827,6299,8674,9265,14195,15761,17966,18326,19294,20450,23048,26278,26951,30975,33442],[260,1590,2560,2727,6300,8675,9266,14196,15762,17967,18327,19295,20451,23049,26279,26952,30976,33443],[261,1591,2561,2728,6301,8676,9267,14197,15763,17968,18328,19296,20452,23050,26280,26953,30977,33444],[262,1592,2562,2729,6302,8677,9268,14198,15764,17969,18329,19297,20453,23051,26281,26954,30978,33445],[263,1593,2563,2730,6303,8678,9269,14199,15765,17970,18330,19298,20454,23052,26282,26955,30979,33446],[264,1594,2564,2731,6304,8679,9270,14200,15766,17971,18331,19299,20455,23053,26283,26956,30980,33447],[265,1595,2565,2732,6305,8680,9271,14201,15767,17972,18332,19300,20456,23054,26284,26957,30981,33448],[266,1596,2566,2733,6306,8681,9272,14202,15768,17973,18333,19301,20457,23055,26285,26958,30982,33449],[267,1597,2567,2734,6307,8682,9273,14203,15769,17974,18334,19302,20458,23056,26286,26959,30983,33450],[268,1598,2568,2735,6308,8683,9274,14204,15770,17975,18335,19303,20459,23057,26287,26960,30984,33451],[1195,2489,3491,3674,7245,9515,10158,15133,16743,18798,19206,20269,21372,23988,27249,27780,31892,34405],[1196,2490,3492,3675,7246,9516,10159,15134,16744,18799,19207,20270,21373,23989,27250,27781,31893,34406],[1197,2491,3493,3676,7247,9517,10160,15135,16745,18800,19208,20271,21374,23990,27251,27782,31894,34407],[1198,2492,3494,3677,7248,9518,10161,15136,16746,18801,19209,20272,21375,23991,27252,27783,31895,34408],[1199,2493,3495,3678,7249,9519,10162,15137,16747,18802,19210,20273,21376,23992,27253,27784,31896,34409],[1200,2494,3496,3679,7250,9520,10163,15138,16748,18803,19211,20274,21377,23993,27254,27785,31897,34410],[1201,2495,3497,3680,7251,9521,10164,15139,16749,18804,19212,20275,21378,23994,27255,27786,31898,34411],[1202,2496,3498,3681,7252,9522,10165,15140,16750,18805,19213,20276,21379,23995,27256,27787,31899,34412],[1203,2497,3499,3682,7253,9523,10166,15141,16751,18806,19214,20277,21380,23996,27257,27788,31900,34413],[1204,2498,3500,3683,7254,9524,10167,15142,16752,18807,19215,20278,21381,23997,27258,27789,31901,34414],[1205,2499,3501,3684,7255,9525,10168,15143,16753,18808,19216,20279,21382,23998,27259,27790,31902,34415],[1206,2500,3502,3685,7256,9526,10169,15144,16754,18809,19217,20280,21383,23999,27260,27791,31903,34416],[1207,2501,3503,3686,7257,9527,10170,15145,16755,18810,19218,20281,21384,24000,27261,27792,31904,34417],[1208,2502,3504,3687,7258,9528,10171,15146,16756,18811,19219,20282,21385,24001,27262,27793,31905,34418],[1209,2503,3505,3688,7259,9529,10172,15147,16757,18812,19220,20283,21386,24002,27263,27794,31906,34419],[1210,2504,3506,3689,7260,9530,10173,15148,16758,18813,19221,20284,21387,24003,27264,27795,31907,34420],[1211,2505,3507,3690,7261,9531,10174,15149,16759,18814,19222,20285,21388,24004,27265,27796,31908,34421],[1111,2506,3508,3691,7262,9532,10175,15049,16760,18815,19223,20286,21389,24005,27266,27797,31909,34422],[1112,2507,3509,3692,7263,9533,10176,15050,16761,18816,19224,20287,21390,24006,27267,27798,31910,34423],[1113,2508,3510,3693,7264,9534,10177,15051,16762,18817,19225,20288,21391,24007,27268,27799,31911,34424],[1114,2509,3511,3694,7265,9535,10178,15052,16763,18818,19226,20289,21392,24008,27269,27800,31912,34425],[1115,2510,3512,3695,7266,9536,10179,15053,16764,18819,19227,20290,21393,24009,27169,27801,31913,34426],[1116,2511,3513,3696,7267,9537,10180,15054,16765,18820,19228,20291,21394,24010,27170,27802,31914,34427],[1117,2512,3514,3697,7268,9538,10181,15055,16665,18821,19229,20292,21395,24011,27171,27803,31915,34428],[1118,2513,3515,3698,7269,9539,10182,15056,16666,18822,19230,20293,21396,24012,27172,27804,31815,34429],[1119,2514,3516,3699,7270,9540,10183,15057,16667,18823,19231,20294,21397,24013,27173,27805,31816,34430],[1120,2515,3517,3700,7271,9541,10184,15058,16668,18824,19232,20295,21398,24014,27174,27806,31817,34431],[1121,2516,3518,3701,7171,9542,10185,15059,16669,18825,19233,20296,21399,24015,27175,27807,31818,34432],[1122,2517,3519,3702,7172,9543,10186,15060,16670,18826,19234,20297,21400,24016,27176,27808,31819,34433],[1123,2518,3520,3703,7173,9544,10187,15061,16671,18827,19235,20298,21401,24017,27177,27809,31820,34434],[1124,2519,3521,3704,7174,9545,10188,15062,16672,18828,19236,20299,21402,24018,27178,27810,31821,34435],[1125,2520,3522,3705,7175,9546,10189,15063,16673,18829,19237,20300,21403,24019,27179,27811,31822,34436],[1126,2521,3523,3706,7176,9547,10190,15064,16674,18830,19238,20200,21404,24020,27180,27812,31823,34437],[1127,2522,3524,3707,7177,9548,10191,15065,16675,18831,19239,20201,21405,24021,27181,27813,31824,34438],[1128,2523,3525,3708,7178,9549,10192,15066,16676,18832,19240,20202,21406,24022,27182,27814,31825,34439],[1129,2524,3526,3709,7179,9550,10193,15067,16677,18833,19241,20203,21407,24023,27183,27815,31826,34440],[1130,2424,3527,3710,7180,9551,10194,15068,16678,18834,19242,20204,21408,24024,27184,27816,31827,34340],[1131,2425,3528,3711,7181,9552,10195,15069,16679,18835,19243,20205,21409,24025,27185,27817,31828,34341],[1132,2426,3529,3712,7182,9553,10196,15070,16680,18836,19244,20206,21410,24026,27186,27818,31829,34342],[1133,2427,3530,3713,7183,9554,10197,15071,16681,18837,19245,20207,21411,24027,27187,27819,31830,34343],[1134,2428,3531,3714,7184,9555,10198,15072,16682,18838,19246,20208,21311,24028,27188,27820,31831,34344],[1135,2429,3532,3715,7185,9556,10199,15073,16683,18839,19247,20209,21312,24029,27189,27821,31832,34345],[1136,2430,3533,3716,7186,9557,10200,15074,16684,18840,19248,20210,21313,24030,27190,27822,31833,34346],[1137,2431,3534,3717,7187,9558,10100,15075,16685,18841,19249,20211,21314,24031,27191,27823,31834,34347],[1138,2432,3434,3718,7188,9559,10101,15076,16686,18842,19250,20212,21315,24032,27192,27824,31835,34348],[1139,2433,3435,3719,7189,9560,10102,15077,16687,18843,19251,20213,21316,24033,27193,27825,31836,34349],[1140,2434,3436,3720,7190,9561,10103,15078,16688,18844,19252,20214,21317,24034,27194,27826,31837,34350],[1141,2435,3437,3721,7191,9562,10104,15079,16689,18845,19253,20215,21318,24035,27195,27827,31838,34351],[1142,2436,3438,3722,7192,9563,10105,15080,16690,18846,19254,20216,21319,24036,27196,27828,31839,34352],[1143,2437,3439,3723,7193,9564,10106,15081,16691,18847,19255,20217,21320,24037,27197,27829,31840,34353],[1144,2438,3440,3724,7194,9565,10107,15082,16692,18848,19256,20218,21321,23937,27198,27830,31841,34354],[1145,2439,3441,3725,7195,9566,10108,15083,16693,18849,19257,20219,21322,23938,27199,27831,31842,34355],[1146,2440,3442,3726,7196,9567,10109,15084,16694,18850,19258,20220,21323,23939,27200,27832,31843,34356],[1147,2441,3443,3727,7197,9568,10110,15085,16695,18851,19259,20221,21324,23940,27201,27833,31844,34357],[1148,2442,3444,3728,7198,9569,10111,15086,16696,18852,19260,20222,21325,23941,27202,27834,31845,34358],[1149,2443,3445,3729,7199,9570,10112,15087,16697,18853,19261,20223,21326,23942,27203,27835,31846,34359],[1150,2444,3446,3730,7200,9571,10113,15088,16698,18854,19262,20224,21327,23943,27204,27836,31847,34360],[1151,2445,3447,3731,7201,9572,10114,15089,16699,18855,19263,20225,21328,23944,27205,27837,31848,34361],[1152,2446,3448,3732,7202,9573,10115,15090,16700,18856,19264,20226,21329,23945,27206,27838,31849,34362],[1153,2447,3449,3733,7203,9574,10116,15091,16701,18857,19265,20227,21330,23946,27207,27839,31850,34363],[1154,2448,3450,3734,7204,9575,10117,15092,16702,18858,19266,20228,21331,23947,27208,27840,31851,34364],[1155,2449,3451,3735,7205,9576,10118,15093,16703,18859,19267,20229,21332,23948,27209,27841,31852,34365],[1156,2450,3452,3736,7206,9577,10119,15094,16704,18860,19268,20230,21333,23949,27210,27842,31853,34366],[1157,2451,3453,3636,7207,9578,10120,15095,16705,18861,19269,20231,21334,23950,27211,27843,31854,34367],[1158,2452,3454,3637,7208,9579,10121,15096,16706,18862,19270,20232,21335,23951,27212,27844,31855,34368],[1159,2453,3455,3638,7209,9580,10122,15097,16707,18863,19271,20233,21336,23952,27213,27845,31856,34369],[1160,2454,3456,3639,7210,9581,10123,15098,16708,18864,19272,20234,21337,23953,27214,27846,31857,34370],[1161,2455,3457,3640,7211,9582,10124,15099,16709,18865,19273,20235,21338,23954,27215,27847,31858,34371],[1162,2456,3458,3641,7212,9583,10125,15100,16710,18866,19274,20236,21339,23955,27216,27848,31859,34372],[1163,2457,3459,3642,7213,9584,10126,15101,16711,18867,19275,20237,21340,23956,27217,27849,31860,34373],[1164,2458,3460,3643,7214,9585,10127,15102,16712,18868,19276,20238,21341,23957,27218,27850,31861,34374],[1165,2459,3461,3644,7215,9586,10128,15103,16713,18869,19277,20239,21342,23958,27219,27851,31862,34375],[1166,2460,3462,3645,7216,9587,10129,15104,16714,18870,19278,20240,21343,23959,27220,27852,31863,34376],[1167,2461,3463,3646,7217,9588,10130,15105,16715,18871,19279,20241,21344,23960,27221,27853,31864,34377],[1168,2462,3464,3647,7218,9589,10131,15106,16716,18872,19280,20242,21345,23961,27222,27854,31865,34378],[1169,2463,3465,3648,7219,9590,10132,15107,16717,18873,19281,20243,21346,23962,27223,27855,31866,34379],[1170,2464,3466,3649,7220,9591,10133,15108,16718,18874,19282,20244,21347,23963,27224,27856,31867,34380],[1171,2465,3467,3650,7221,9592,10134,15109,16719,18875,19283,20245,21348,23964,27225,27857,31868,34381],[1172,2466,3468,3651,7222,9593,10135,15110,16720,18876,19284,20246,21349,23965,27226,27858,31869,34382],[1173,2467,3469,3652,7223,9594,10136,15111,16721,18877,19285,20247,21350,23966,27227,27859,31870,34383],[1174,2468,3470,3653,7224,9494,10137,15112,16722,18878,19286,20248,21351,23967,27228,27860,31871,34384],[1175,2469,3471,3654,7225,9495,10138,15113,16723,18879,19287,20249,21352,23968,27229,27861,31872,34385],[1176,2470,3472,3655,7226,9496,10139,15114,16724,18880,19288,20250,21353,23969,27230,27862,31873,34386],[1177,2471,3473,3656,7227,9497,10140,15115,16725,18881,19289,20251,21354,23970,27231,27863,31874,34387],[1178,2472,3474,3657,7228,9498,10141,15116,16726,18882,19290,20252,21355,23971,27232,27864,31875,34388],[1179,2473,3475,3658,7229,9499,10142,15117,16727,18883,19190,20253,21356,23972,27233,27865,31876,34389],[1180,2474,3476,3659,7230,9500,10143,15118,16728,18884,19191,20254,21357,23973,27234,27866,31877,34390],[1181,2475,3477,3660,7231,9501,10144,15119,16729,18885,19192,20255,21358,23974,27235,27867,31878,34391],[1182,2476,3478,3661,7232,9502,10145,15120,16730,18886,19193,20256,21359,23975,27236,27868,31879,34392],[1183,2477,3479,3662,7233,9503,10146,15121,16731,18786,19194,20257,21360,23976,27237,27869,31880,34393],[1184,2478,3480,3663,7234,9504,10147,15122,16732,18787,19195,20258,21361,23977,27238,27870,31881,34394],[1185,2479,3481,3664,7235,9505,10148,15123,16733,18788,19196,20259,21362,23978,27239,27871,31882,34395],[1186,2480,3482,3665,7236,9506,10149,15124,16734,18789,19197,20260,21363,23979,27240,27872,31883,34396],[1187,2481,3483,3666,7237,9507,10150,15125,16735,18790,19198,20261,21364,23980,27241,27873,31884,34397],[1188,2482,3484,3667,7238,9508,10151,15126,16736,18791,19199,20262,21365,23981,27242,27874,31885,34398],[1189,2483,3485,3668,7239,9509,10152,15127,16737,18792,19200,20263,21366,23982,27243,27875,31886,34399],[1190,2484,3486,3669,7240,9510,10153,15128,16738,18793,19201,20264,21367,23983,27244,27775,31887,34400],[1191,2485,3487,3670,7241,9511,10154,15129,16739,18794,19202,20265,21368,23984,27245,27776,31888,34401],[1192,2486,3488,3671,7242,9512,10155,15130,16740,18795,19203,20266,21369,23985,27246,27777,31889,34402],[1193,2487,3489,3672,7243,9513,10156,15131,16741,18796,19204,20267,21370,23986,27247,27778,31890,34403],[1194,2488,3490,3673,7244,9514,10157,15132,16742,18797,19205,20268,21371,23987,27248,27779,31891,34404],[358,2020,3379,4413,4612,8080,10447,11041,15960,18059,19721,20177,21133,22284,24918,28109,28700,32799],[359,2021,3380,4414,4613,8081,10448,11042,15961,18060,19722,20178,21134,22285,24919,28110,28701,32800],[360,2022,3381,4415,4614,8082,10449,11043,15962,18061,19723,20179,21135,22286,24920,28111,28702,32801],[361,2023,3382,4416,4615,8083,10450,11044,15963,18062,19724,20180,21136,22287,24921,28112,28703,32802],[362,2024,3383,4417,4616,8084,10451,11045,15964,18063,19725,20181,21137,22288,24922,28113,28704,32803],[363,2025,3384,4418,4617,8085,10452,11046,15965,18064,19726,20182,21138,22289,24923,28114,28705,32804],[364,2026,3385,4419,4618,8086,10453,11047,15966,18065,19727,20183,21139,22290,24924,28115,28706,32805],[365,2027,3386,4420,4619,8087,10454,11048,15967,18066,19728,20184,21140,22291,24925,28116,28707,32806],[366,2028,3387,4421,4620,8088,10455,11049,15968,18067,19729,20185,21141,22292,24926,28117,28708,32807],[367,2029,3388,4422,4621,8089,10456,11050,15969,18068,19730,20186,21142,22293,24927,28118,28709,32808],[368,2030,3389,4423,4622,8090,10457,11051,15970,18069,19731,20187,21143,22294,24928,28119,28710,32809],[369,2031,3390,4424,4623,8091,10458,11052,15971,18070,19732,20188,21144,22295,24929,28120,28711,32810],[370,2032,3391,4425,4624,8092,10459,11053,15972,18071,19733,20189,21145,22296,24930,28121,28712,32811],[371,2033,3392,4426,4625,8093,10460,11054,15973,18072,19734,20190,21146,22297,24931,28122,28713,32812],[372,2034,3393,4427,4626,8094,10461,11055,15974,18073,19735,20191,21147,22298,24932,28123,28714,32813],[373,2035,3394,4428,4627,8095,10462,11056,15975,18074,19736,20192,21148,22299,24933,28124,28715,32814],[374,2036,3395,4429,4628,8096,10463,11057,15976,18075,19737,20193,21149,22300,24934,28125,28716,32815],[375,2037,3396,4430,4629,8097,10464,11058,15977,18076,19738,20194,21150,22301,24935,28126,28717,32816],[376,2038,3397,4431,4630,8098,10465,11059,15978,18077,19739,20195,21151,22302,24936,28127,28718,32817],[377,2039,3398,4432,4631,8099,10466,11060,15979,18078,19740,20196,21152,22303,24937,28128,28719,32818],[378,2040,3399,4433,4632,8100,10467,11061,15980,17978,19741,20197,21153,22304,24938,28129,28720,32819],[379,2041,3400,4434,4633,8101,10468,11062,15981,17979,19742,20198,21154,22305,24939,28130,28721,32820],[380,2042,3401,4435,4634,8102,10469,11063,15982,17980,19743,20199,21155,22306,24940,28131,28722,32821],[381,2043,3402,4436,4635,8103,10470,11064,15983,17981,19744,20099,21156,22307,24941,28132,28723,32822],[382,2044,3403,4437,4636,8104,10471,11065,15984,17982,19745,20100,21157,22308,24942,28133,28724,32823],[383,2045,3404,4438,4637,8105,10472,11066,15985,17983,19746,20101,21158,22309,24943,28134,28725,32824],[384,2046,3405,4439,4638,8106,10473,11067,15986,17984,19747,20102,21159,22310,24944,28135,28726,32724],[385,2047,3406,4440,4639,8107,10474,11068,15987,17985,19748,20103,21160,22311,24945,28136,28727,32725],[386,2048,3407,4441,4640,8108,10475,11069,15988,17986,19749,20104,21161,22312,24946,28137,28728,32726],[387,2049,3408,4442,4641,8109,10476,11070,15989,17987,19750,20105,21162,22313,24846,28138,28729,32727],[388,2050,3409,4443,4642,8110,10477,11071,15990,17988,19751,20106,21163,22314,24847,28139,28730,32728],[389,2051,3410,4343,4643,8111,10478,11072,15991,17989,19752,20107,21164,22315,24848,28140,28731,32729],[390,2052,3411,4344,4644,8112,10479,11073,15992,17990,19753,20108,21165,22316,24849,28141,28732,32730],[391,2053,3412,4345,4645,8113,10480,11074,15993,17991,19754,20109,21166,22317,24850,28142,28733,32731],[392,2054,3413,4346,4545,8114,10481,11075,15994,17992,19755,20110,21167,22318,24851,28143,28734,32732],[393,2055,3414,4347,4546,8115,10482,11076,15995,17993,19756,20111,21168,22319,24852,28144,28735,32733],[394,2056,3415,4348,4547,8116,10483,11077,15996,17994,19757,20112,21169,22320,24853,28145,28736,32734],[395,2057,3416,4349,4548,8117,10484,11078,15997,17995,19758,20113,21170,22220,24854,28146,28737,32735],[396,2058,3417,4350,4549,8118,10485,11079,15998,17996,19759,20114,21171,22221,24855,28147,28738,32736],[397,2059,3418,4351,4550,8119,10486,11080,15999,17997,19760,20115,21172,22222,24856,28148,28739,32737],[398,2060,3419,4352,4551,8120,10487,11081,16000,17998,19761,20116,21173,22223,24857,28149,28740,32738],[399,2061,3420,4353,4552,8121,10488,11082,16001,17999,19762,20117,21174,22224,24858,28150,28741,32739],[400,2062,3421,4354,4553,8122,10489,11083,16002,18000,19763,20118,21175,22225,24859,28151,28742,32740],[401,2063,3422,4355,4554,8123,10490,11084,16003,18001,19764,20119,21176,22226,24860,28152,28743,32741],[402,2064,3423,4356,4555,8124,10491,11085,16004,18002,19765,20120,21177,22227,24861,28153,28744,32742],[403,2065,3424,4357,4556,8125,10492,11086,16005,18003,19766,20121,21178,22228,24862,28154,28745,32743],[303,2066,3425,4358,4557,8126,10493,11087,16006,18004,19767,20122,21179,22229,24863,28155,28746,32744],[304,2067,3426,4359,4558,8127,10494,11088,16007,18005,19768,20123,21180,22230,24864,28156,28747,32745],[305,2068,3427,4360,4559,8128,10495,11089,16008,18006,19769,20124,21181,22231,24865,28157,28748,32746],[306,2069,3428,4361,4560,8129,10496,11090,16009,18007,19770,20125,21182,22232,24866,28158,28749,32747],[307,2070,3429,4362,4561,8130,10497,11091,16010,18008,19771,20126,21183,22233,24867,28159,28750,32748],[308,2071,3430,4363,4562,8131,10498,11092,16011,18009,19772,20127,21184,22234,24868,28160,28751,32749],[309,2072,3431,4364,4563,8132,10499,11093,16012,18010,19773,20128,21185,22235,24869,28161,28752,32750],[310,2073,3432,4365,4564,8133,10500,11094,16013,18011,19774,20129,21186,22236,24870,28162,28753,32751],[311,2074,3433,4366,4565,8134,10501,11095,16014,18012,19775,20130,21187,22237,24871,28163,28754,32752],[312,2075,3333,4367,4566,8135,10502,11096,16015,18013,19776,20131,21188,22238,24872,28164,28755,32753],[313,2076,3334,4368,4567,8136,10503,11097,16016,18014,19777,20132,21189,22239,24873,28165,28756,32754],[314,2077,3335,4369,4568,8137,10403,11098,16017,18015,19778,20133,21190,22240,24874,28166,28757,32755],[315,2078,3336,4370,4569,8138,10404,11099,16018,18016,19779,20134,21191,22241,24875,28167,28758,32756],[316,2079,3337,4371,4570,8139,10405,11100,16019,18017,19780,20135,21192,22242,24876,28168,28759,32757],[317,2080,3338,4372,4571,8140,10406,11101,16020,18018,19781,20136,21193,22243,24877,28169,28760,32758],[318,2081,3339,4373,4572,8141,10407,11102,16021,18019,19782,20137,21194,22244,24878,28170,28761,32759],[319,2082,3340,4374,4573,8142,10408,11103,16022,18020,19783,20138,21195,22245,24879,28171,28762,32760],[320,2083,3341,4375,4574,8143,10409,11104,16023,18021,19784,20139,21196,22246,24880,28172,28763,32761],[321,2084,3342,4376,4575,8144,10410,11105,16024,18022,19785,20140,21197,22247,24881,28173,28764,32762],[322,2085,3343,4377,4576,8145,10411,11106,16025,18023,19786,20141,21198,22248,24882,28174,28765,32763],[323,2086,3344,4378,4577,8146,10412,11107,16026,18024,19787,20142,21199,22249,24883,28175,28766,32764],[324,2087,3345,4379,4578,8147,10413,11108,16027,18025,19788,20143,21200,22250,24884,28176,28767,32765],[325,2088,3346,4380,4579,8148,10414,11109,16028,18026,19789,20144,21201,22251,24885,28177,28768,32766],[326,2089,3347,4381,4580,8149,10415,11009,16029,18027,19790,20145,21202,22252,24886,28178,28769,32767],[327,2090,3348,4382,4581,8150,10416,11010,16030,18028,19791,20146,21203,22253,24887,28078,28770,32768],[328,2091,3349,4383,4582,8151,10417,11011,16031,18029,19792,20147,21204,22254,24888,28079,28771,32769],[329,2092,3350,4384,4583,8152,10418,11012,16032,18030,19793,20148,21205,22255,24889,28080,28772,32770],[330,2093,3351,4385,4584,8153,10419,11013,16033,18031,19794,20149,21206,22256,24890,28081,28773,32771],[331,2094,3352,4386,4585,8154,10420,11014,16034,18032,19795,20150,21207,22257,24891,28082,28774,32772],[332,2095,3353,4387,4586,8155,10421,11015,16035,18033,19695,20151,21208,22258,24892,28083,28775,32773],[333,2096,3354,4388,4587,8156,10422,11016,16036,18034,19696,20152,21209,22259,24893,28084,28776,32774],[334,2097,3355,4389,4588,8157,10423,11017,16037,18035,19697,20153,21109,22260,24894,28085,28777,32775],[335,2098,3356,4390,4589,8158,10424,11018,16038,18036,19698,20154,21110,22261,24895,28086,28778,32776],[336,2099,3357,4391,4590,8159,10425,11019,16039,18037,19699,20155,21111,22262,24896,28087,28779,32777],[337,2100,3358,4392,4591,8160,10426,11020,16040,18038,19700,20156,21112,22263,24897,28088,28780,32778],[338,2101,3359,4393,4592,8161,10427,11021,16041,18039,19701,20157,21113,22264,24898,28089,28781,32779],[339,2102,3360,4394,4593,8162,10428,11022,16042,18040,19702,20158,21114,22265,24899,28090,28782,32780],[340,2103,3361,4395,4594,8163,10429,11023,16043,18041,19703,20159,21115,22266,24900,28091,28783,32781],[341,2104,3362,4396,4595,8164,10430,11024,16044,18042,19704,20160,21116,22267,24901,28092,28784,32782],[342,2105,3363,4397,4596,8165,10431,11025,16045,18043,19705,20161,21117,22268,24902,28093,28684,32783],[343,2106,3364,4398,4597,8166,10432,11026,16046,18044,19706,20162,21118,22269,24903,28094,28685,32784],[344,2107,3365,4399,4598,8167,10433,11027,16047,18045,19707,20163,21119,22270,24904,28095,28686,32785],[345,2108,3366,4400,4599,8168,10434,11028,16048,18046,19708,20164,21120,22271,24905,28096,28687,32786],[346,2109,3367,4401,4600,8169,10435,11029,16049,18047,19709,20165,21121,22272,24906,28097,28688,32787],[347,2110,3368,4402,4601,8170,10436,11030,16050,18048,19710,20166,21122,22273,24907,28098,28689,32788],[348,2111,3369,4403,4602,8171,10437,11031,16051,18049,19711,20167,21123,22274,24908,28099,28690,32789],[349,2112,3370,4404,4603,8172,10438,11032,16052,18050,19712,20168,21124,22275,24909,28100,28691,32790],[350,2113,3371,4405,4604,8173,10439,11033,16053,18051,19713,20169,21125,22276,24910,28101,28692,32791],[351,2114,3372,4406,4605,8174,10440,11034,16054,18052,19714,20170,21126,22277,24911,28102,28693,32792],[352,2115,3373,4407,4606,8175,10441,11035,16055,18053,19715,20171,21127,22278,24912,28103,28694,32793],[353,2116,3374,4408,4607,8176,10442,11036,16056,18054,19716,20172,21128,22279,24913,28104,28695,32794],[354,2117,3375,4409,4608,8177,10443,11037,16057,18055,19717,20173,21129,22280,24914,28105,28696,32795],[355,2118,3376,4410,4609,8178,10444,11038,16058,18056,19718,20174,21130,22281,24915,28106,28697,32796],[356,2119,3377,4411,4610,8179,10445,11039,15958,18057,19719,20175,21131,22282,24916,28107,28698,32797],[357,2120,3378,4412,4611,8180,10446,11040,15959,18058,19720,20176,21132,22283,24917,28108,28699,32798],[1229,2946,4269,5335,5550,9016,11379,11924,16888,18911,20644,21047,22098,23196,25848,29070,29620,33706],[1230,2947,4270,5336,5551,9017,11380,11925,16889,18912,20645,21048,22099,23197,25849,29071,29621,33707],[1231,2948,4271,5337,5552,9018,11381,11926,16890,18913,20646,21049,22100,23198,25850,29072,29622,33708],[1232,2949,4272,5338,5553,9019,11382,11927,16891,18914,20647,21050,22101,23199,25851,29073,29623,33709],[1233,2950,4273,5339,5554,9020,11383,11928,16892,18915,20648,21051,22102,23200,25852,29074,29624,33710],[1234,2951,4274,5340,5454,9021,11384,11929,16893,18916,20649,21052,22103,23201,25853,29075,29625,33711],[1235,2952,4275,5341,5455,9022,11385,11930,16894,18917,20650,21053,22104,23202,25854,29076,29626,33712],[1236,2953,4276,5342,5456,9023,11386,11931,16895,18918,20651,21054,22105,23203,25855,29077,29627,33713],[1237,2954,4277,5343,5457,9024,11387,11932,16896,18919,20652,21055,22106,23204,25755,29078,29628,33714],[1238,2955,4278,5344,5458,9025,11388,11933,16897,18920,20653,21056,22107,23205,25756,29079,29629,33715],[1239,2956,4279,5345,5459,9026,11389,11934,16898,18921,20654,21057,22108,23206,25757,29080,29630,33716],[1240,2957,4280,5346,5460,9027,11390,11935,16899,18922,20655,21058,22109,23207,25758,29081,29631,33717],[1241,2958,4281,5347,5461,9028,11391,11936,16900,18923,20656,21059,22110,23208,25759,29082,29632,33718],[1242,2959,4282,5348,5462,9029,11392,11937,16901,18924,20657,21060,22111,23209,25760,29083,29633,33719],[1243,2960,4283,5349,5463,9030,11393,11938,16902,18925,20658,21061,22112,23210,25761,29084,29634,33720],[1244,2961,4284,5350,5464,9031,11394,11939,16903,18926,20659,21062,22113,23211,25762,29085,29635,33721],[1245,2962,4285,5351,5465,9032,11395,11940,16904,18927,20660,21063,22114,23212,25763,29086,29636,33722],[1246,2963,4286,5352,5466,9033,11396,11941,16905,18928,20661,21064,22115,23213,25764,29087,29637,33723],[1247,2964,4287,5252,5467,9034,11397,11942,16906,18929,20662,21065,22116,23214,25765,28987,29638,33724],[1248,2965,4288,5253,5468,9035,11398,11943,16907,18930,20663,21066,22117,23215,25766,28988,29639,33725],[1249,2966,4289,5254,5469,9036,11399,11944,16908,18931,20664,21067,22118,23216,25767,28989,29640,33726],[1250,2967,4290,5255,5470,9037,11400,11945,16909,18932,20665,21068,22018,23217,25768,28990,29641,33727],[1251,2968,4291,5256,5471,9038,11401,11946,16910,18933,20666,21069,22019,23218,25769,28991,29642,33728],[1252,2969,4292,5257,5472,9039,11402,11947,16911,18934,20667,21070,22020,23219,25770,28992,29643,33729],[1253,2970,4293,5258,5473,9040,11403,11948,16912,18935,20668,21071,22021,23220,25771,28993,29644,33730],[1254,2971,4294,5259,5474,9041,11404,11949,16913,18936,20669,21072,22022,23221,25772,28994,29645,33731],[1255,2972,4295,5260,5475,9042,11405,11950,16914,18937,20670,21073,22023,23222,25773,28995,29646,33732],[1256,2973,4296,5261,5476,9043,11406,11951,16915,18938,20671,21074,22024,23223,25774,28996,29647,33733],[1257,2974,4297,5262,5477,9044,11407,11952,16916,18939,20672,21075,22025,23224,25775,28997,29648,33633],[1258,2975,4298,5263,5478,9045,11408,11953,16917,18940,20673,21076,22026,23225,25776,28998,29649,33634],[1259,2976,4299,5264,5479,9046,11409,11954,16918,18941,20674,21077,22027,23226,25777,28999,29650,33635],[1260,2977,4300,5265,5480,9047,11410,11955,16919,18942,20675,21078,22028,23227,25778,29000,29651,33636],[1261,2978,4301,5266,5481,9048,11411,11956,16920,18943,20676,21079,22029,23228,25779,29001,29652,33637],[1262,2979,4302,5267,5482,9049,11412,11957,16921,18944,20677,21080,22030,23229,25780,29002,29653,33638],[1263,2980,4303,5268,5483,9050,11312,11958,16922,18945,20678,21081,22031,23129,25781,29003,29654,33639],[1264,2981,4304,5269,5484,9051,11313,11959,16923,18946,20679,21082,22032,23130,25782,29004,29655,33640],[1265,2982,4305,5270,5485,9052,11314,11960,16924,18947,20680,21083,22033,23131,25783,29005,29656,33641],[1266,2983,4306,5271,5486,9053,11315,11961,16925,18948,20681,21084,22034,23132,25784,29006,29657,33642],[1267,2984,4307,5272,5487,9054,11316,11962,16926,18949,20682,21085,22035,23133,25785,29007,29658,33643],[1268,2985,4308,5273,5488,9055,11317,11963,16927,18950,20683,21086,22036,23134,25786,29008,29659,33644],[1269,2986,4309,5274,5489,9056,11318,11964,16928,18951,20684,21087,22037,23135,25787,29009,29660,33645],[1270,2987,4310,5275,5490,9057,11319,11965,16929,18952,20685,21088,22038,23136,25788,29010,29661,33646],[1271,2988,4311,5276,5491,9058,11320,11966,16930,18953,20686,21089,22039,23137,25789,29011,29662,33647],[1272,2989,4312,5277,5492,9059,11321,11967,16931,18954,20687,21090,22040,23138,25790,29012,29663,33648],[1273,2990,4313,5278,5493,9060,11322,11968,16932,18955,20688,21091,22041,23139,25791,29013,29664,33649],[1274,2991,4314,5279,5494,9061,11323,11969,16933,18956,20689,21092,22042,23140,25792,29014,29665,33650],[1275,2992,4315,5280,5495,9062,11324,11970,16934,18957,20690,21093,22043,23141,25793,29015,29666,33651],[1276,2993,4316,5281,5496,9063,11325,11971,16935,18958,20691,21094,22044,23142,25794,29016,29667,33652],[1277,2994,4317,5282,5497,9064,11326,11972,16936,18959,20692,21095,22045,23143,25795,29017,29668,33653],[1278,2995,4318,5283,5498,9065,11327,11973,16937,18960,20693,21096,22046,23144,25796,29018,29669,33654],[1279,2996,4319,5284,5499,9066,11328,11974,16938,18961,20694,21097,22047,23145,25797,29019,29670,33655],[1280,2997,4320,5285,5500,9067,11329,11975,16939,18962,20695,21098,22048,23146,25798,29020,29671,33656],[1281,2998,4321,5286,5501,9068,11330,11976,16940,18963,20696,21099,22049,23147,25799,29021,29672,33657],[1282,2999,4322,5287,5502,9069,11331,11977,16941,18964,20697,21100,22050,23148,25800,29022,29673,33658],[1283,3000,4323,5288,5503,9070,11332,11978,16942,18965,20698,21101,22051,23149,25801,29023,29674,33659],[1284,3001,4324,5289,5504,9071,11333,11979,16943,18966,20699,21102,22052,23150,25802,29024,29675,33660],[1285,3002,4325,5290,5505,9072,11334,11980,16944,18967,20700,21103,22053,23151,25803,29025,29676,33661],[1286,3003,4326,5291,5506,9073,11335,11981,16945,18968,20701,21104,22054,23152,25804,29026,29677,33662],[1287,3004,4327,5292,5507,9074,11336,11982,16946,18969,20702,21105,22055,23153,25805,29027,29678,33663],[1288,3005,4328,5293,5508,9075,11337,11983,16947,18970,20703,21106,22056,23154,25806,29028,29679,33664],[1289,3006,4329,5294,5509,9076,11338,11984,16948,18971,20704,21107,22057,23155,25807,29029,29680,33665],[1290,3007,4330,5295,5510,9077,11339,11985,16949,18972,20604,21108,22058,23156,25808,29030,29681,33666],[1291,3008,4331,5296,5511,9078,11340,11986,16950,18973,20605,21008,22059,23157,25809,29031,29682,33667],[1292,3009,4332,5297,5512,9079,11341,11987,16951,18974,20606,21009,22060,23158,25810,29032,29683,33668],[1293,3010,4333,5298,5513,9080,11342,11988,16952,18975,20607,21010,22061,23159,25811,29033,29684,33669],[1294,3011,4334,5299,5514,9081,11343,11989,16953,18976,20608,21011,22062,23160,25812,29034,29685,33670],[1295,3012,4335,5300,5515,9082,11344,11990,16954,18977,20609,21012,22063,23161,25813,29035,29686,33671],[1296,3013,4336,5301,5516,9083,11345,11991,16955,18978,20610,21013,22064,23162,25814,29036,29687,33672],[1297,3014,4337,5302,5517,9084,11346,11992,16956,18979,20611,21014,22065,23163,25815,29037,29688,33673],[1298,3015,4338,5303,5518,9085,11347,11993,16957,18980,20612,21015,22066,23164,25816,29038,29689,33674],[1299,3016,4339,5304,5519,9086,11348,11994,16958,18981,20613,21016,22067,23165,25817,29039,29690,33675],[1300,3017,4340,5305,5520,9087,11349,11995,16959,18982,20614,21017,22068,23166,25818,29040,29691,33676],[1301,3018,4341,5306,5521,9088,11350,11996,16960,18983,20615,21018,22069,23167,25819,29041,29692,33677],[1302,3019,4342,5307,5522,9089,11351,11997,16961,18984,20616,21019,22070,23168,25820,29042,29693,33678],[1303,3020,4242,5308,5523,8989,11352,11998,16962,18985,20617,21020,22071,23169,25821,29043,29593,33679],[1304,3021,4243,5309,5524,8990,11353,11999,16963,18986,20618,21021,22072,23170,25822,29044,29594,33680],[1305,3022,4244,5310,5525,8991,11354,12000,16964,18987,20619,21022,22073,23171,25823,29045,29595,33681],[1306,3023,4245,5311,5526,8992,11355,12001,16965,18887,20620,21023,22074,23172,25824,29046,29596,33682],[1307,3024,4246,5312,5527,8993,11356,12002,16966,18888,20621,21024,22075,23173,25825,29047,29597,33683],[1308,3025,4247,5313,5528,8994,11357,12003,16967,18889,20622,21025,22076,23174,25826,29048,29598,33684],[1309,3026,4248,5314,5529,8995,11358,12004,16867,18890,20623,21026,22077,23175,25827,29049,29599,33685],[1310,3027,4249,5315,5530,8996,11359,12005,16868,18891,20624,21027,22078,23176,25828,29050,29600,33686],[1311,3028,4250,5316,5531,8997,11360,12006,16869,18892,20625,21028,22079,23177,25829,29051,29601,33687],[1312,3029,4251,5317,5532,8998,11361,12007,16870,18893,20626,21029,22080,23178,25830,29052,29602,33688],[1212,2929,4252,5318,5533,8999,11362,12008,16871,18894,20627,21030,22081,23179,25831,29053,29603,33689],[1213,2930,4253,5319,5534,9000,11363,12009,16872,18895,20628,21031,22082,23180,25832,29054,29604,33690],[1214,2931,4254,5320,5535,9001,11364,12010,16873,18896,20629,21032,22083,23181,25833,29055,29605,33691],[1215,2932,4255,5321,5536,9002,11365,12011,16874,18897,20630,21033,22084,23182,25834,29056,29606,33692],[1216,2933,4256,5322,5537,9003,11366,12012,16875,18898,20631,21034,22085,23183,25835,29057,29607,33693],[1217,2934,4257,5323,5538,9004,11367,12013,16876,18899,20632,21035,22086,23184,25836,29058,29608,33694],[1218,2935,4258,5324,5539,9005,11368,12014,16877,18900,20633,21036,22087,23185,25837,29059,29609,33695],[1219,2936,4259,5325,5540,9006,11369,12015,16878,18901,20634,21037,22088,23186,25838,29060,29610,33696],[1220,2937,4260,5326,5541,9007,11370,12016,16879,18902,20635,21038,22089,23187,25839,29061,29611,33697],[1221,2938,4261,5327,5542,9008,11371,12017,16880,18903,20636,21039,22090,23188,25840,29062,29612,33698],[1222,2939,4262,5328,5543,9009,11372,12018,16881,18904,20637,21040,22091,23189,25841,29063,29613,33699],[1223,2940,4263,5329,5544,9010,11373,11918,16882,18905,20638,21041,22092,23190,25842,29064,29614,33700],[1224,2941,4264,5330,5545,9011,11374,11919,16883,18906,20639,21042,22093,23191,25843,29065,29615,33701],[1225,2942,4265,5331,5546,9012,11375,11920,16884,18907,20640,21043,22094,23192,25844,29066,29616,33702],[1226,2943,4266,5332,5547,9013,11376,11921,16885,18908,20641,21044,22095,23193,25845,29067,29617,33703],[1227,2944,4267,5333,5548,9014,11377,11922,16886,18909,20642,21045,22096,23194,25846,29068,29618,33704],[1228,2945,4268,5334,5549,9015,11378,11923,16887,18910,20643,21046,22097,23195,25847,29069,29619,33705],[588,2201,3872,5159,6257,6387,9952,12311,12908,17279,19864,21567,21917,22962,24108,26677,29930,30540],[589,2202,3873,5160,6258,6388,9953,12312,12909,17280,19865,21568,21918,22963,24109,26678,29931,30541],[590,2203,3874,5161,6259,6389,9954,12313,12910,17281,19866,21569,21919,22964,24110,26679,29932,30542],[591,2204,3875,5162,6260,6390,9955,12314,12911,17282,19867,21570,21920,22965,24111,26680,29933,30543],[592,2205,3876,5163,6261,6391,9956,12315,12912,17283,19868,21571,21921,22966,24112,26681,29934,30544],[593,2206,3877,5164,6161,6392,9957,12316,12913,17284,19869,21572,21922,22967,24113,26682,29935,30545],[594,2207,3878,5165,6162,6393,9958,12317,12914,17285,19870,21573,21923,22968,24114,26683,29936,30546],[595,2208,3879,5166,6163,6394,9959,12318,12915,17286,19871,21574,21924,22969,24115,26684,29937,30547],[596,2209,3880,5167,6164,6395,9960,12319,12916,17287,19872,21575,21925,22970,24116,26685,29938,30548],[597,2210,3881,5168,6165,6396,9961,12320,12917,17288,19873,21576,21926,22971,24117,26686,29939,30549],[598,2211,3882,5169,6166,6397,9962,12321,12918,17289,19874,21577,21927,22972,24118,26687,29940,30550],[599,2212,3883,5170,6167,6398,9963,12221,12919,17290,19875,21578,21928,22973,24119,26688,29941,30551],[600,2213,3884,5171,6168,6399,9964,12222,12920,17291,19876,21579,21929,22974,24120,26689,29942,30552],[601,2214,3885,5172,6169,6400,9965,12223,12921,17292,19877,21580,21930,22975,24121,26690,29943,30553],[602,2215,3886,5173,6170,6401,9966,12224,12922,17293,19878,21581,21931,22976,24122,26691,29944,30554],[603,2216,3887,5174,6171,6402,9967,12225,12923,17294,19879,21582,21932,22977,24123,26692,29945,30555],[604,2217,3888,5175,6172,6403,9968,12226,12924,17295,19880,21583,21933,22978,24124,26693,29946,30556],[605,2218,3889,5176,6173,6404,9969,12227,12925,17296,19881,21584,21934,22979,24125,26694,29947,30557],[505,2219,3890,5177,6174,6405,9970,12228,12926,17297,19882,21585,21935,22980,24126,26695,29948,30558],[506,2220,3891,5178,6175,6406,9971,12229,12927,17298,19883,21586,21936,22981,24127,26696,29949,30559],[507,2221,3892,5179,6176,6407,9972,12230,12827,17299,19884,21587,21937,22982,24128,26697,29950,30560],[508,2121,3893,5180,6177,6408,9973,12231,12828,17300,19885,21588,21938,22983,24129,26698,29951,30561],[509,2122,3894,5181,6178,6409,9974,12232,12829,17301,19886,21589,21939,22984,24130,26699,29952,30562],[510,2123,3895,5182,6179,6410,9975,12233,12830,17302,19887,21590,21940,22985,24131,26700,29953,30563],[511,2124,3896,5183,6180,6411,9976,12234,12831,17303,19888,21591,21941,22986,24132,26701,29954,30564],[512,2125,3897,5184,6181,6412,9977,12235,12832,17304,19889,21592,21942,22987,24133,26702,29955,30565],[513,2126,3898,5185,6182,6413,9978,12236,12833,17305,19890,21593,21943,22988,24134,26703,29956,30566],[514,2127,3899,5186,6183,6414,9979,12237,12834,17306,19891,21594,21944,22989,24135,26704,29957,30567],[515,2128,3900,5187,6184,6415,9980,12238,12835,17307,19892,21595,21945,22990,24136,26705,29958,30568],[516,2129,3901,5188,6185,6416,9981,12239,12836,17308,19893,21596,21946,22991,24137,26706,29959,30569],[517,2130,3902,5189,6186,6417,9982,12240,12837,17309,19894,21597,21947,22992,24138,26707,29960,30570],[518,2131,3903,5190,6187,6418,9983,12241,12838,17310,19895,21598,21948,22993,24038,26708,29961,30571],[519,2132,3904,5191,6188,6419,9984,12242,12839,17311,19896,21599,21949,22994,24039,26709,29962,30572],[520,2133,3905,5192,6189,6420,9985,12243,12840,17312,19796,21600,21950,22995,24040,26710,29963,30573],[521,2134,3906,5193,6190,6421,9986,12244,12841,17313,19797,21601,21951,22996,24041,26711,29964,30574],[522,2135,3907,5194,6191,6422,9987,12245,12842,17314,19798,21602,21952,22997,24042,26712,29965,30575],[523,2136,3908,5195,6192,6423,9988,12246,12843,17315,19799,21603,21953,22998,24043,26713,29966,30576],[524,2137,3909,5196,6193,6424,9989,12247,12844,17316,19800,21604,21954,22999,24044,26714,29967,30577],[525,2138,3910,5197,6194,6425,9990,12248,12845,17317,19801,21605,21955,23000,24045,26715,29968,30578],[526,2139,3911,5198,6195,6426,9991,12249,12846,17318,19802,21606,21956,23001,24046,26716,29969,30579],[527,2140,3912,5199,6196,6427,9992,12250,12847,17319,19803,21607,21957,23002,24047,26717,29970,30580],[528,2141,3913,5200,6197,6428,9993,12251,12848,17320,19804,21608,21958,23003,24048,26718,29971,30581],[529,2142,3914,5201,6198,6429,9994,12252,12849,17321,19805,21609,21959,23004,24049,26719,29972,30582],[530,2143,3915,5202,6199,6430,9995,12253,12850,17322,19806,21610,21960,23005,24050,26720,29973,30583],[531,2144,3916,5203,6200,6431,9996,12254,12851,17323,19807,21611,21961,23006,24051,26721,29974,30584],[532,2145,3917,5204,6201,6432,9997,12255,12852,17324,19808,21612,21962,23007,24052,26722,29975,30585],[533,2146,3918,5205,6202,6433,9998,12256,12853,17325,19809,21613,21963,23008,24053,26723,29976,30586],[534,2147,3919,5206,6203,6434,9898,12257,12854,17326,19810,21513,21964,23009,24054,26724,29977,30587],[535,2148,3920,5207,6204,6435,9899,12258,12855,17327,19811,21514,21965,23010,24055,26725,29978,30588],[536,2149,3921,5208,6205,6436,9900,12259,12856,17328,19812,21515,21966,23011,24056,26726,29979,30589],[537,2150,3922,5209,6206,6437,9901,12260,12857,17329,19813,21516,21967,23012,24057,26727,29980,30590],[538,2151,3923,5210,6207,6438,9902,12261,12858,17330,19814,21517,21968,23013,24058,26728,29981,30591],[539,2152,3924,5211,6208,6439,9903,12262,12859,17331,19815,21518,21969,23014,24059,26729,29982,30592],[540,2153,3925,5212,6209,6440,9904,12263,12860,17332,19816,21519,21970,23015,24060,26730,29983,30593],[541,2154,3926,5213,6210,6441,9905,12264,12861,17333,19817,21520,21971,23016,24061,26731,29984,30594],[542,2155,3927,5214,6211,6442,9906,12265,12862,17334,19818,21521,21972,23017,24062,26732,29985,30595],[543,2156,3928,5215,6212,6443,9907,12266,12863,17335,19819,21522,21973,23018,24063,26733,29986,30596],[544,2157,3929,5216,6213,6444,9908,12267,12864,17336,19820,21523,21974,23019,24064,26734,29987,30597],[545,2158,3930,5217,6214,6445,9909,12268,12865,17337,19821,21524,21975,23020,24065,26735,29988,30598],[546,2159,3931,5218,6215,6446,9910,12269,12866,17338,19822,21525,21976,23021,24066,26736,29989,30599],[547,2160,3932,5219,6216,6447,9911,12270,12867,17339,19823,21526,21977,23022,24067,26737,29990,30600],[548,2161,3933,5220,6217,6448,9912,12271,12868,17340,19824,21527,21978,23023,24068,26738,29991,30601],[549,2162,3934,5221,6218,6449,9913,12272,12869,17341,19825,21528,21979,23024,24069,26739,29992,30602],[550,2163,3935,5222,6219,6450,9914,12273,12870,17342,19826,21529,21980,23025,24070,26740,29993,30502],[551,2164,3936,5223,6220,6451,9915,12274,12871,17343,19827,21530,21981,23026,24071,26741,29994,30503],[552,2165,3937,5224,6221,6452,9916,12275,12872,17344,19828,21531,21982,23027,24072,26742,29995,30504],[553,2166,3938,5225,6222,6453,9917,12276,12873,17345,19829,21532,21983,22927,24073,26743,29996,30505],[554,2167,3838,5226,6223,6454,9918,12277,12874,17346,19830,21533,21984,22928,24074,26744,29896,30506],[555,2168,3839,5227,6224,6455,9919,12278,12875,17347,19831,21534,21985,22929,24075,26745,29897,30507],[556,2169,3840,5228,6225,6456,9920,12279,12876,17348,19832,21535,21986,22930,24076,26746,29898,30508],[557,2170,3841,5229,6226,6457,9921,12280,12877,17349,19833,21536,21987,22931,24077,26747,29899,30509],[558,2171,3842,5230,6227,6458,9922,12281,12878,17350,19834,21537,21988,22932,24078,26748,29900,30510],[559,2172,3843,5231,6228,6459,9923,12282,12879,17351,19835,21538,21989,22933,24079,26749,29901,30511],[560,2173,3844,5232,6229,6460,9924,12283,12880,17352,19836,21539,21990,22934,24080,26750,29902,30512],[561,2174,3845,5233,6230,6461,9925,12284,12881,17353,19837,21540,21991,22935,24081,26751,29903,30513],[562,2175,3846,5234,6231,6462,9926,12285,12882,17354,19838,21541,21992,22936,24082,26752,29904,30514],[563,2176,3847,5235,6232,6463,9927,12286,12883,17355,19839,21542,21993,22937,24083,26753,29905,30515],[564,2177,3848,5236,6233,6363,9928,12287,12884,17356,19840,21543,21994,22938,24084,26754,29906,30516],[565,2178,3849,5237,6234,6364,9929,12288,12885,17357,19841,21544,21995,22939,24085,26755,29907,30517],[566,2179,3850,5238,6235,6365,9930,12289,12886,17358,19842,21545,21996,22940,24086,26756,29908,30518],[567,2180,3851,5239,6236,6366,9931,12290,12887,17359,19843,21546,21997,22941,24087,26757,29909,30519],[568,2181,3852,5240,6237,6367,9932,12291,12888,17360,19844,21547,21998,22942,24088,26758,29910,30520],[569,2182,3853,5241,6238,6368,9933,12292,12889,17361,19845,21548,21999,22943,24089,26759,29911,30521],[570,2183,3854,5242,6239,6369,9934,12293,12890,17362,19846,21549,22000,22944,24090,26760,29912,30522],[571,2184,3855,5243,6240,6370,9935,12294,12891,17363,19847,21550,22001,22945,24091,26761,29913,30523],[572,2185,3856,5244,6241,6371,9936,12295,12892,17364,19848,21551,22002,22946,24092,26762,29914,30524],[573,2186,3857,5245,6242,6372,9937,12296,12893,17365,19849,21552,22003,22947,24093,26763,29915,30525],[574,2187,3858,5246,6243,6373,9938,12297,12894,17366,19850,21553,22004,22948,24094,26764,29916,30526],[575,2188,3859,5247,6244,6374,9939,12298,12895,17367,19851,21554,22005,22949,24095,26664,29917,30527],[576,2189,3860,5248,6245,6375,9940,12299,12896,17368,19852,21555,22006,22950,24096,26665,29918,30528],[577,2190,3861,5249,6246,6376,9941,12300,12897,17369,19853,21556,22007,22951,24097,26666,29919,30529],[578,2191,3862,5250,6247,6377,9942,12301,12898,17370,19854,21557,22008,22952,24098,26667,29920,30530],[579,2192,3863,5251,6248,6378,9943,12302,12899,17371,19855,21558,22009,22953,24099,26668,29921,30531],[580,2193,3864,5151,6249,6379,9944,12303,12900,17271,19856,21559,22010,22954,24100,26669,29922,30532],[581,2194,3865,5152,6250,6380,9945,12304,12901,17272,19857,21560,22011,22955,24101,26670,29923,30533],[582,2195,3866,5153,6251,6381,9946,12305,12902,17273,19858,21561,22012,22956,24102,26671,29924,30534],[583,2196,3867,5154,6252,6382,9947,12306,12903,17274,19859,21562,22013,22957,24103,26672,29925,30535],[584,2197,3868,5155,6253,6383,9948,12307,12904,17275,19860,21563,22014,22958,24104,26673,29926,30536],[585,2198,3869,5156,6254,6384,9949,12308,12905,17276,19861,21564,22015,22959,24105,26674,29927,30537],[586,2199,3870,5157,6255,6385,9950,12309,12906,17277,19862,21565,22016,22960,24106,26675,29928,30538],[587,2200,3871,5158,6256,6386,9951,12310,12907,17278,19863,21566,22017,22961,24107,26676,29929,30539],[1415,3072,4798,6150,7078,7325,10888,13142,13791,18186,20716,22490,22888,23927,25020,27607,30891,31460],[1416,3073,4799,6151,7079,7326,10889,13143,13792,18187,20717,22491,22889,23928,25021,27608,30892,31461],[1417,3074,4800,6152,7080,7327,10890,13144,13793,18188,20718,22492,22890,23929,25022,27609,30893,31462],[1418,3075,4801,6153,7081,7328,10891,13145,13794,18189,20719,22493,22891,23930,25023,27610,30894,31463],[1419,3076,4802,6154,7082,7329,10892,13146,13795,18190,20720,22494,22892,23931,25024,27611,30895,31464],[1420,3077,4803,6155,7083,7330,10893,13147,13796,18191,20721,22495,22893,23932,25025,27612,30896,31465],[1421,3078,4804,6156,7084,7331,10894,13148,13797,18192,20722,22496,22894,23933,25026,27613,30897,31466],[1422,3079,4805,6157,7085,7332,10895,13149,13798,18193,20723,22497,22895,23934,25027,27614,30898,31467],[1423,3080,4806,6158,7086,7333,10896,13150,13799,18194,20724,22498,22896,23935,25028,27615,30899,31468],[1424,3081,4807,6159,7087,7334,10897,13151,13800,18195,20725,22499,22897,23936,25029,27616,30900,31469],[1425,3082,4808,6160,7088,7335,10898,13152,13801,18196,20726,22500,22898,23836,25030,27617,30901,31470],[1426,3083,4809,6060,7089,7336,10899,13153,13802,18197,20727,22501,22899,23837,25031,27618,30902,31471],[1427,3084,4810,6061,7090,7337,10900,13154,13803,18198,20728,22502,22900,23838,25032,27619,30903,31472],[1428,3085,4811,6062,7091,7338,10901,13155,13804,18199,20729,22503,22901,23839,25033,27620,30904,31473],[1429,3086,4812,6063,7092,7339,10902,13156,13805,18200,20730,22504,22902,23840,25034,27621,30905,31474],[1430,3087,4813,6064,7093,7340,10903,13157,13806,18201,20731,22505,22903,23841,25035,27622,30805,31475],[1431,3088,4814,6065,7094,7341,10904,13158,13807,18202,20732,22506,22904,23842,25036,27623,30806,31476],[1432,3089,4815,6066,7095,7342,10905,13159,13808,18203,20733,22507,22905,23843,25037,27624,30807,31477],[1433,3090,4816,6067,7096,7343,10906,13160,13809,18204,20734,22508,22906,23844,25038,27625,30808,31478],[1434,3091,4817,6068,7097,7344,10907,13161,13810,18205,20735,22509,22907,23845,25039,27626,30809,31479],[1435,3092,4818,6069,7098,7345,10807,13162,13811,18206,20736,22510,22908,23846,25040,27627,30810,31480],[1436,3093,4819,6070,7099,7346,10808,13163,13812,18207,20737,22511,22909,23847,25041,27628,30811,31481],[1437,3094,4820,6071,7100,7347,10809,13164,13813,18208,20738,22512,22910,23848,25042,27629,30812,31482],[1438,3095,4821,6072,7101,7348,10810,13165,13814,18209,20739,22513,22911,23849,25043,27630,30813,31483],[1439,3096,4822,6073,7102,7349,10811,13166,13815,18210,20740,22514,22912,23850,25044,27631,30814,31484],[1440,3097,4823,6074,7103,7350,10812,13167,13816,18211,20741,22515,22913,23851,25045,27632,30815,31485],[1441,3098,4824,6075,7104,7351,10813,13168,13817,18212,20742,22516,22914,23852,25046,27633,30816,31486],[1442,3099,4825,6076,7105,7352,10814,13169,13818,18213,20743,22517,22915,23853,25047,27634,30817,31487],[1443,3100,4826,6077,7106,7353,10815,13170,13819,18214,20744,22518,22916,23854,24947,27635,30818,31488],[1444,3101,4827,6078,7107,7354,10816,13171,13820,18215,20745,22519,22917,23855,24948,27636,30819,31489],[1445,3102,4828,6079,7108,7355,10817,13172,13821,18216,20746,22520,22918,23856,24949,27637,30820,31490],[1446,3103,4829,6080,7109,7356,10818,13173,13822,18217,20747,22521,22919,23857,24950,27638,30821,31491],[1447,3104,4830,6081,7110,7357,10819,13174,13823,18218,20748,22522,22920,23858,24951,27639,30822,31492],[1448,3105,4831,6082,7111,7358,10820,13175,13824,18219,20749,22422,22921,23859,24952,27640,30823,31493],[1449,3106,4832,6083,7112,7359,10821,13176,13825,18220,20750,22423,22922,23860,24953,27641,30824,31494],[1450,3107,4833,6084,7113,7360,10822,13177,13826,18221,20751,22424,22923,23861,24954,27642,30825,31495],[1451,3108,4834,6085,7114,7361,10823,13178,13827,18222,20752,22425,22924,23862,24955,27643,30826,31496],[1452,3109,4835,6086,7115,7362,10824,13179,13828,18223,20753,22426,22925,23863,24956,27644,30827,31497],[1453,3110,4836,6087,7116,7363,10825,13180,13829,18224,20754,22427,22926,23864,24957,27645,30828,31498],[1454,3111,4837,6088,7117,7364,10826,13181,13830,18225,20755,22428,22826,23865,24958,27646,30829,31499],[1455,3112,4838,6089,7118,7365,10827,13182,13831,18226,20756,22429,22827,23866,24959,27647,30830,31500],[1456,3113,4839,6090,7119,7366,10828,13183,13832,18227,20757,22430,22828,23867,24960,27648,30831,31501],[1457,3114,4840,6091,7120,7367,10829,13184,13833,18228,20758,22431,22829,23868,24961,27649,30832,31502],[1458,3115,4841,6092,7121,7368,10830,13185,13834,18229,20759,22432,22830,23869,24962,27650,30833,31503],[1459,3116,4842,6093,7122,7369,10831,13186,13835,18230,20760,22433,22831,23870,24963,27651,30834,31504],[1460,3117,4843,6094,7123,7370,10832,13187,13836,18231,20761,22434,22832,23871,24964,27652,30835,31505],[1461,3118,4844,6095,7124,7371,10833,13188,13736,18232,20762,22435,22833,23872,24965,27653,30836,31506],[1462,3119,4845,6096,7125,7372,10834,13189,13737,18233,20763,22436,22834,23873,24966,27654,30837,31507],[1463,3120,4846,6097,7126,7272,10835,13190,13738,18234,20764,22437,22835,23874,24967,27655,30838,31508],[1464,3121,4847,6098,7127,7273,10836,13191,13739,18235,20765,22438,22836,23875,24968,27656,30839,31509],[1465,3122,4747,6099,7128,7274,10837,13192,13740,18236,20766,22439,22837,23876,24969,27657,30840,31510],[1466,3123,4748,6100,7129,7275,10838,13193,13741,18237,20767,22440,22838,23877,24970,27658,30841,31511],[1467,3124,4749,6101,7130,7276,10839,13194,13742,18238,20768,22441,22839,23878,24971,27659,30842,31411],[1468,3125,4750,6102,7131,7277,10840,13195,13743,18239,20769,22442,22840,23879,24972,27660,30843,31412],[1469,3126,4751,6103,7132,7278,10841,13196,13744,18240,20770,22443,22841,23880,24973,27661,30844,31413],[1470,3127,4752,6104,7133,7279,10842,13197,13745,18241,20771,22444,22842,23881,24974,27662,30845,31414],[1471,3128,4753,6105,7134,7280,10843,13198,13746,18242,20772,22445,22843,23882,24975,27663,30846,31415],[1472,3129,4754,6106,7135,7281,10844,13199,13747,18243,20773,22446,22844,23883,24976,27664,30847,31416],[1473,3130,4755,6107,7136,7282,10845,13200,13748,18244,20774,22447,22845,23884,24977,27665,30848,31417],[1474,3030,4756,6108,7137,7283,10846,13201,13749,18245,20775,22448,22846,23885,24978,27666,30849,31418],[1475,3031,4757,6109,7138,7284,10847,13202,13750,18246,20776,22449,22847,23886,24979,27667,30850,31419],[1476,3032,4758,6110,7139,7285,10848,13203,13751,18247,20777,22450,22848,23887,24980,27668,30851,31420],[1477,3033,4759,6111,7140,7286,10849,13204,13752,18248,20778,22451,22849,23888,24981,27669,30852,31421],[1478,3034,4760,6112,7141,7287,10850,13205,13753,18249,20779,22452,22850,23889,24982,27670,30853,31422],[1479,3035,4761,6113,7142,7288,10851,13206,13754,18250,20780,22453,22851,23890,24983,27671,30854,31423],[1480,3036,4762,6114,7143,7289,10852,13207,13755,18251,20781,22454,22852,23891,24984,27672,30855,31424],[1481,3037,4763,6115,7144,7290,10853,13208,13756,18252,20782,22455,22853,23892,24985,27673,30856,31425],[1482,3038,4764,6116,7145,7291,10854,13209,13757,18253,20783,22456,22854,23893,24986,27573,30857,31426],[1483,3039,4765,6117,7146,7292,10855,13210,13758,18254,20784,22457,22855,23894,24987,27574,30858,31427],[1484,3040,4766,6118,7147,7293,10856,13211,13759,18255,20785,22458,22856,23895,24988,27575,30859,31428],[1485,3041,4767,6119,7148,7294,10857,13212,13760,18256,20786,22459,22857,23896,24989,27576,30860,31429],[1486,3042,4768,6120,7149,7295,10858,13213,13761,18257,20787,22460,22858,23897,24990,27577,30861,31430],[1487,3043,4769,6121,7150,7296,10859,13214,13762,18258,20788,22461,22859,23898,24991,27578,30862,31431],[1488,3044,4770,6122,7151,7297,10860,13215,13763,18259,20789,22462,22860,23899,24992,27579,30863,31432],[1489,3045,4771,6123,7152,7298,10861,13216,13764,18260,20790,22463,22861,23900,24993,27580,30864,31433],[1490,3046,4772,6124,7153,7299,10862,13217,13765,18261,20791,22464,22862,23901,24994,27581,30865,31434],[1491,3047,4773,6125,7154,7300,10863,13218,13766,18262,20792,22465,22863,23902,24995,27582,30866,31435],[1492,3048,4774,6126,7155,7301,10864,13219,13767,18263,20793,22466,22864,23903,24996,27583,30867,31436],[1493,3049,4775,6127,7156,7302,10865,13220,13768,18264,20794,22467,22865,23904,24997,27584,30868,31437],[1494,3050,4776,6128,7157,7303,10866,13221,13769,18265,20795,22468,22866,23905,24998,27585,30869,31438],[1495,3051,4777,6129,7158,7304,10867,13222,13770,18266,20796,22469,22867,23906,24999,27586,30870,31439],[1496,3052,4778,6130,7159,7305,10868,13223,13771,18267,20797,22470,22868,23907,25000,27587,30871,31440],[1497,3053,4779,6131,7160,7306,10869,13224,13772,18268,20798,22471,22869,23908,25001,27588,30872,31441],[1498,3054,4780,6132,7161,7307,10870,13225,13773,18269,20799,22472,22870,23909,25002,27589,30873,31442],[1499,3055,4781,6133,7162,7308,10871,13226,13774,18270,20800,22473,22871,23910,25003,27590,30874,31443],[1500,3056,4782,6134,7163,7309,10872,13227,13775,18271,20801,22474,22872,23911,25004,27591,30875,31444],[1501,3057,4783,6135,7164,7310,10873,13228,13776,18272,20802,22475,22873,23912,25005,27592,30876,31445],[1502,3058,4784,6136,7165,7311,10874,13229,13777,18273,20803,22476,22874,23913,25006,27593,30877,31446],[1503,3059,4785,6137,7166,7312,10875,13230,13778,18274,20804,22477,22875,23914,25007,27594,30878,31447],[1504,3060,4786,6138,7167,7313,10876,13130,13779,18275,20805,22478,22876,23915,25008,27595,30879,31448],[1505,3061,4787,6139,7168,7314,10877,13131,13780,18276,20705,22479,22877,23916,25009,27596,30880,31449],[1506,3062,4788,6140,7169,7315,10878,13132,13781,18277,20706,22480,22878,23917,25010,27597,30881,31450],[1507,3063,4789,6141,7170,7316,10879,13133,13782,18278,20707,22481,22879,23918,25011,27598,30882,31451],[1508,3064,4790,6142,7070,7317,10880,13134,13783,18279,20708,22482,22880,23919,25012,27599,30883,31452],[1509,3065,4791,6143,7071,7318,10881,13135,13784,18280,20709,22483,22881,23920,25013,27600,30884,31453],[1510,3066,4792,6144,7072,7319,10882,13136,13785,18180,20710,22484,22882,23921,25014,27601,30885,31454],[1511,3067,4793,6145,7073,7320,10883,13137,13786,18181,20711,22485,22883,23922,25015,27602,30886,31455],[1512,3068,4794,6146,7074,7321,10884,13138,13787,18182,20712,22486,22884,23923,25016,27603,30887,31456],[1513,3069,4795,6147,7075,7322,10885,13139,13788,18183,20713,22487,22885,23924,25017,27604,30888,31457],[1514,3070,4796,6148,7076,7323,10886,13140,13789,18184,20714,22488,22886,23925,25018,27605,30889,31458],[1414,3071,4797,6149,7077,7324,10887,13141,13790,18185,20715,22489,22887,23926,25019,27606,30890,31459],[2343,3943,5724,7040,8000,8263,11723,14074,14674,19093,21669,23413,23758,24791,25932,28537,31751,32380],[2344,3944,5725,7041,8001,8264,11724,14075,14675,19094,21670,23414,23759,24792,25933,28538,31752,32381],[2345,3945,5726,7042,8002,8265,11725,14076,14676,19095,21671,23415,23760,24793,25934,28539,31753,32382],[2346,3946,5727,7043,8003,8266,11726,14077,14677,19096,21672,23416,23761,24794,25935,28540,31754,32383],[2347,3947,5728,7044,8004,8267,11727,14078,14678,19097,21673,23417,23762,24795,25936,28541,31755,32384],[2348,3948,5729,7045,8005,8268,11728,14079,14679,19098,21674,23418,23763,24796,25937,28542,31756,32385],[2349,3949,5730,7046,8006,8269,11729,14080,14680,19099,21675,23419,23764,24797,25938,28543,31757,32386],[2350,3950,5731,7047,8007,8270,11730,14081,14681,19100,21676,23420,23765,24798,25939,28544,31758,32387],[2351,3951,5732,7048,8008,8271,11731,14082,14682,19101,21677,23421,23766,24799,25940,28545,31759,32388],[2352,3952,5733,7049,8009,8272,11732,14083,14683,19102,21678,23422,23767,24800,25941,28546,31760,32389],[2353,3953,5734,7050,8010,8273,11733,14084,14684,19103,21679,23423,23768,24801,25942,28547,31761,32390],[2354,3954,5735,7051,8011,8274,11734,14085,14685,19104,21680,23424,23769,24802,25943,28548,31762,32391],[2355,3955,5736,7052,8012,8275,11735,14086,14686,19105,21681,23425,23770,24803,25944,28549,31763,32392],[2356,3956,5737,7053,8013,8276,11736,14087,14687,19106,21682,23426,23771,24804,25945,28550,31764,32393],[2357,3957,5738,7054,8014,8277,11737,14088,14688,19107,21683,23427,23772,24805,25946,28551,31765,32394],[2358,3958,5739,7055,8015,8278,11738,14089,14689,19108,21684,23428,23773,24806,25947,28552,31766,32395],[2359,3959,5740,7056,8016,8279,11739,14090,14690,19109,21685,23429,23774,24807,25948,28553,31767,32396],[2360,3960,5741,7057,8017,8280,11740,14091,14691,19110,21686,23430,23775,24808,25949,28554,31768,32397],[2361,3961,5742,7058,8018,8281,11741,14092,14692,19111,21687,23431,23776,24809,25950,28555,31769,32398],[2362,3962,5743,7059,8019,8181,11742,14093,14693,19112,21688,23331,23777,24810,25951,28556,31770,32399],[2363,3963,5744,7060,8020,8182,11743,14094,14694,19113,21689,23332,23778,24811,25952,28557,31771,32400],[2364,3964,5745,7061,8021,8183,11744,14095,14695,19114,21690,23333,23779,24812,25953,28558,31772,32401],[2365,3965,5746,7062,8022,8184,11745,14096,14696,19115,21691,23334,23780,24813,25954,28559,31773,32402],[2366,3966,5747,7063,8023,8185,11746,14097,14697,19116,21692,23335,23781,24814,25955,28560,31774,32403],[2367,3967,5748,7064,8024,8186,11747,14098,14698,19117,21693,23336,23782,24815,25956,28561,31775,32404],[2368,3968,5749,7065,8025,8187,11748,14099,14699,19118,21694,23337,23783,24816,25856,28562,31776,32405],[2369,3969,5750,7066,8026,8188,11749,14100,14700,19119,21695,23338,23784,24817,25857,28563,31777,32406],[2370,3970,5751,7067,8027,8189,11750,14101,14701,19120,21696,23339,23785,24818,25858,28564,31778,32407],[2371,3971,5752,7068,8028,8190,11751,14102,14702,19121,21697,23340,23786,24819,25859,28565,31779,32408],[2372,3972,5753,7069,8029,8191,11752,14103,14703,19122,21698,23341,23787,24820,25860,28566,31780,32409],[2373,3973,5754,6969,8030,8192,11753,14104,14704,19123,21699,23342,23788,24821,25861,28567,31781,32410],[2374,3974,5755,6970,8031,8193,11754,14105,14705,19124,21700,23343,23789,24822,25862,28568,31782,32411],[2375,3975,5756,6971,8032,8194,11755,14106,14706,19125,21701,23344,23790,24823,25863,28569,31783,32412],[2376,3976,5656,6972,8033,8195,11756,14107,14707,19126,21702,23345,23791,24824,25864,28570,31784,32413],[2377,3977,5657,6973,8034,8196,11757,14108,14708,19127,21703,23346,23792,24825,25865,28571,31785,32414],[2378,3978,5658,6974,8035,8197,11758,14109,14709,19128,21704,23347,23793,24826,25866,28572,31786,32415],[2379,3979,5659,6975,8036,8198,11759,14110,14710,19129,21705,23348,23794,24827,25867,28573,31787,32416],[2380,3980,5660,6976,8037,8199,11760,14111,14711,19130,21706,23349,23795,24828,25868,28574,31788,32417],[2381,3981,5661,6977,8038,8200,11761,14112,14712,19131,21707,23350,23796,24829,25869,28575,31789,32418],[2382,3982,5662,6978,8039,8201,11762,14113,14713,19132,21708,23351,23797,24830,25870,28576,31790,32419],[2383,3983,5663,6979,8040,8202,11763,14114,14714,19133,21709,23352,23798,24831,25871,28577,31791,32420],[2384,3984,5664,6980,8041,8203,11764,14115,14715,19134,21710,23353,23799,24832,25872,28578,31792,32320],[2385,3985,5665,6981,8042,8204,11765,14116,14716,19135,21711,23354,23800,24833,25873,28579,31793,32321],[2386,3986,5666,6982,8043,8205,11766,14117,14717,19136,21712,23355,23801,24834,25874,28580,31794,32322],[2387,3987,5667,6983,8044,8206,11767,14118,14718,19137,21713,23356,23802,24835,25875,28581,31795,32323],[2388,3988,5668,6984,8045,8207,11768,14119,14719,19138,21714,23357,23803,24836,25876,28582,31796,32324],[2389,3989,5669,6985,8046,8208,11769,14120,14720,19139,21614,23358,23804,24837,25877,28482,31797,32325],[2390,3990,5670,6986,8047,8209,11770,14121,14721,19140,21615,23359,23805,24838,25878,28483,31798,32326],[2391,3991,5671,6987,8048,8210,11771,14122,14722,19141,21616,23360,23806,24839,25879,28484,31799,32327],[2392,3992,5672,6988,8049,8211,11772,14123,14723,19142,21617,23361,23807,24840,25880,28485,31800,32328],[2393,3993,5673,6989,8050,8212,11773,14124,14724,19143,21618,23362,23808,24841,25881,28486,31801,32329],[2394,3994,5674,6990,8051,8213,11774,14125,14725,19144,21619,23363,23809,24842,25882,28487,31802,32330],[2395,3995,5675,6991,8052,8214,11775,14126,14726,19145,21620,23364,23810,24843,25883,28488,31803,32331],[2396,3996,5676,6992,8053,8215,11776,14127,14727,19146,21621,23365,23811,24844,25884,28489,31804,32332],[2397,3997,5677,6993,8054,8216,11777,14128,14728,19147,21622,23366,23812,24845,25885,28490,31805,32333],[2398,3998,5678,6994,8055,8217,11778,14129,14729,19148,21623,23367,23813,24745,25886,28491,31806,32334],[2399,3999,5679,6995,8056,8218,11779,14130,14730,19149,21624,23368,23814,24746,25887,28492,31807,32335],[2400,4000,5680,6996,8057,8219,11780,14131,14731,19150,21625,23369,23815,24747,25888,28493,31808,32336],[2401,4001,5681,6997,8058,8220,11781,14132,14732,19151,21626,23370,23816,24748,25889,28494,31809,32337],[2402,4002,5682,6998,8059,8221,11782,14133,14733,19152,21627,23371,23817,24749,25890,28495,31810,32338],[2403,4003,5683,6999,8060,8222,11783,14134,14734,19153,21628,23372,23818,24750,25891,28496,31811,32339],[2404,4004,5684,7000,8061,8223,11784,14135,14735,19154,21629,23373,23819,24751,25892,28497,31812,32340],[2405,4005,5685,7001,8062,8224,11785,14136,14736,19155,21630,23374,23820,24752,25893,28498,31813,32341],[2406,4006,5686,7002,8063,8225,11786,14137,14737,19156,21631,23375,23821,24753,25894,28499,31814,32342],[2407,4007,5687,7003,8064,8226,11787,14138,14738,19157,21632,23376,23822,24754,25895,28500,31714,32343],[2408,4008,5688,7004,8065,8227,11788,14139,14739,19158,21633,23377,23823,24755,25896,28501,31715,32344],[2409,4009,5689,7005,8066,8228,11789,14039,14740,19159,21634,23378,23824,24756,25897,28502,31716,32345],[2410,4010,5690,7006,8067,8229,11790,14040,14741,19160,21635,23379,23825,24757,25898,28503,31717,32346],[2411,4011,5691,7007,8068,8230,11791,14041,14742,19161,21636,23380,23826,24758,25899,28504,31718,32347],[2412,4012,5692,7008,8069,8231,11792,14042,14743,19162,21637,23381,23827,24759,25900,28505,31719,32348],[2413,4013,5693,7009,8070,8232,11793,14043,14744,19163,21638,23382,23828,24760,25901,28506,31720,32349],[2414,4014,5694,7010,8071,8233,11794,14044,14745,19164,21639,23383,23829,24761,25902,28507,31721,32350],[2415,4015,5695,7011,8072,8234,11795,14045,14645,19165,21640,23384,23830,24762,25903,28508,31722,32351],[2416,4016,5696,7012,8073,8235,11796,14046,14646,19166,21641,23385,23831,24763,25904,28509,31723,32352],[2417,4017,5697,7013,8074,8236,11797,14047,14647,19167,21642,23386,23832,24764,25905,28510,31724,32353],[2418,4018,5698,7014,8075,8237,11798,14048,14648,19168,21643,23387,23833,24765,25906,28511,31725,32354],[2419,4019,5699,7015,8076,8238,11799,14049,14649,19169,21644,23388,23834,24766,25907,28512,31726,32355],[2420,4020,5700,7016,8077,8239,11800,14050,14650,19170,21645,23389,23835,24767,25908,28513,31727,32356],[2421,4021,5701,7017,8078,8240,11801,14051,14651,19171,21646,23390,23735,24768,25909,28514,31728,32357],[2422,4022,5702,7018,8079,8241,11802,14052,14652,19172,21647,23391,23736,24769,25910,28515,31729,32358],[2423,4023,5703,7019,7979,8242,11803,14053,14653,19173,21648,23392,23737,24770,25911,28516,31730,32359],[2323,4024,5704,7020,7980,8243,11804,14054,14654,19174,21649,23393,23738,24771,25912,28517,31731,32360],[2324,4025,5705,7021,7981,8244,11805,14055,14655,19175,21650,23394,23739,24772,25913,28518,31732,32361],[2325,4026,5706,7022,7982,8245,11806,14056,14656,19176,21651,23395,23740,24773,25914,28519,31733,32362],[2326,4027,5707,7023,7983,8246,11807,14057,14657,19177,21652,23396,23741,24774,25915,28520,31734,32363],[2327,4028,5708,7024,7984,8247,11808,14058,14658,19178,21653,23397,23742,24775,25916,28521,31735,32364],[2328,4029,5709,7025,7985,8248,11809,14059,14659,19179,21654,23398,23743,24776,25917,28522,31736,32365],[2329,4030,5710,7026,7986,8249,11810,14060,14660,19180,21655,23399,23744,24777,25918,28523,31737,32366],[2330,4031,5711,7027,7987,8250,11811,14061,14661,19181,21656,23400,23745,24778,25919,28524,31738,32367],[2331,4032,5712,7028,7988,8251,11812,14062,14662,19182,21657,23401,23746,24779,25920,28525,31739,32368],[2332,4033,5713,7029,7989,8252,11813,14063,14663,19183,21658,23402,23747,24780,25921,28526,31740,32369],[2333,4034,5714,7030,7990,8253,11814,14064,14664,19184,21659,23403,23748,24781,25922,28527,31741,32370],[2334,4035,5715,7031,7991,8254,11815,14065,14665,19185,21660,23404,23749,24782,25923,28528,31742,32371],[2335,4036,5716,7032,7992,8255,11816,14066,14666,19186,21661,23405,23750,24783,25924,28529,31743,32372],[2336,4037,5717,7033,7993,8256,11716,14067,14667,19187,21662,23406,23751,24784,25925,28530,31744,32373],[2337,4038,5718,7034,7994,8257,11717,14068,14668,19188,21663,23407,23752,24785,25926,28531,31745,32374],[2338,4039,5719,7035,7995,8258,11718,14069,14669,19189,21664,23408,23753,24786,25927,28532,31746,32375],[2339,3939,5720,7036,7996,8259,11719,14070,14670,19089,21665,23409,23754,24787,25928,28533,31747,32376],[2340,3940,5721,7037,7997,8260,11720,14071,14671,19090,21666,23410,23755,24788,25929,28534,31748,32377],[2341,3941,5722,7038,7998,8261,11721,14072,14672,19091,21667,23411,23756,24789,25930,28535,31749,32378],[2342,3942,5723,7039,7999,8262,11722,14073,14673,19092,21668,23412,23757,24790,25931,28536,31750,32379],[3271,4915,6650,7930,8922,9100,12659,15006,15557,20000,22622,24336,24729,25655,26844,29467,32712,33300],[3272,4916,6651,7931,8923,9101,12660,15007,15558,20001,22623,24337,24730,25656,26845,29468,32713,33301],[3273,4917,6652,7932,8924,9102,12661,15008,15559,20002,22523,24338,24731,25657,26846,29469,32714,33302],[3274,4918,6653,7933,8925,9103,12662,15009,15560,20003,22524,24339,24732,25658,26847,29470,32715,33303],[3275,4919,6654,7934,8926,9104,12663,15010,15561,20004,22525,24340,24733,25659,26848,29471,32716,33304],[3276,4920,6655,7935,8927,9105,12664,15011,15562,20005,22526,24240,24734,25660,26849,29472,32717,33305],[3277,4921,6656,7936,8928,9106,12665,15012,15563,20006,22527,24241,24735,25661,26850,29473,32718,33306],[3278,4922,6657,7937,8929,9107,12666,15013,15564,20007,22528,24242,24736,25662,26851,29474,32719,33307],[3279,4923,6658,7938,8930,9108,12667,15014,15565,20008,22529,24243,24737,25663,26852,29475,32720,33308],[3280,4924,6659,7939,8931,9109,12668,15015,15566,20009,22530,24244,24738,25664,26853,29476,32721,33309],[3281,4925,6660,7940,8932,9110,12669,15016,15567,20010,22531,24245,24739,25665,26854,29477,32722,33310],[3282,4926,6661,7941,8933,9111,12670,15017,15568,20011,22532,24246,24740,25666,26855,29478,32723,33311],[3283,4927,6662,7942,8934,9112,12671,15018,15569,20012,22533,24247,24741,25667,26856,29479,32623,33312],[3284,4928,6663,7943,8935,9113,12672,15019,15570,20013,22534,24248,24742,25668,26857,29480,32624,33313],[3285,4929,6664,7944,8936,9114,12673,15020,15571,20014,22535,24249,24743,25669,26858,29481,32625,33314],[3286,4930,6665,7945,8937,9115,12674,15021,15572,20015,22536,24250,24744,25670,26859,29482,32626,33315],[3287,4931,6565,7946,8938,9116,12675,15022,15573,20016,22537,24251,24644,25671,26860,29483,32627,33316],[3288,4932,6566,7947,8939,9117,12676,15023,15574,20017,22538,24252,24645,25672,26861,29484,32628,33317],[3289,4933,6567,7948,8940,9118,12677,15024,15575,20018,22539,24253,24646,25673,26862,29485,32629,33318],[3290,4934,6568,7949,8941,9119,12678,15025,15576,20019,22540,24254,24647,25674,26863,29486,32630,33319],[3291,4935,6569,7950,8942,9120,12679,15026,15577,20020,22541,24255,24648,25675,26864,29487,32631,33320],[3292,4936,6570,7951,8943,9121,12680,15027,15578,20021,22542,24256,24649,25676,26865,29488,32632,33321],[3293,4937,6571,7952,8944,9122,12681,15028,15579,20022,22543,24257,24650,25677,26765,29489,32633,33322],[3294,4938,6572,7953,8945,9123,12682,15029,15580,20023,22544,24258,24651,25678,26766,29490,32634,33323],[3295,4939,6573,7954,8946,9124,12683,15030,15581,20024,22545,24259,24652,25679,26767,29491,32635,33324],[3296,4940,6574,7955,8947,9125,12684,15031,15582,20025,22546,24260,24653,25680,26768,29391,32636,33325],[3297,4941,6575,7956,8948,9126,12685,15032,15583,20026,22547,24261,24654,25681,26769,29392,32637,33326],[3298,4942,6576,7957,8949,9127,12686,15033,15584,20027,22548,24262,24655,25682,26770,29393,32638,33327],[3299,4943,6577,7958,8950,9128,12687,15034,15585,20028,22549,24263,24656,25683,26771,29394,32639,33328],[3300,4944,6578,7959,8951,9129,12688,15035,15586,20029,22550,24264,24657,25684,26772,29395,32640,33329],[3301,4945,6579,7960,8952,9130,12689,15036,15587,20030,22551,24265,24658,25685,26773,29396,32641,33229],[3302,4946,6580,7961,8953,9131,12690,15037,15588,20031,22552,24266,24659,25686,26774,29397,32642,33230],[3303,4947,6581,7962,8954,9132,12691,15038,15589,20032,22553,24267,24660,25687,26775,29398,32643,33231],[3304,4948,6582,7963,8955,9133,12692,15039,15590,20033,22554,24268,24661,25688,26776,29399,32644,33232],[3305,4848,6583,7964,8956,9134,12693,15040,15591,20034,22555,24269,24662,25689,26777,29400,32645,33233],[3306,4849,6584,7965,8957,9135,12694,15041,15592,20035,22556,24270,24663,25690,26778,29401,32646,33234],[3307,4850,6585,7966,8958,9136,12695,15042,15593,20036,22557,24271,24664,25691,26779,29402,32647,33235],[3308,4851,6586,7967,8959,9137,12696,15043,15594,20037,22558,24272,24665,25692,26780,29403,32648,33236],[3309,4852,6587,7968,8960,9138,12697,15044,15595,20038,22559,24273,24666,25693,26781,29404,32649,33237],[3310,4853,6588,7969,8961,9139,12698,15045,15596,20039,22560,24274,24667,25694,26782,29405,32650,33238],[3311,4854,6589,7970,8962,9140,12699,15046,15597,20040,22561,24275,24668,25695,26783,29406,32651,33239],[3312,4855,6590,7971,8963,9141,12700,15047,15598,20041,22562,24276,24669,25696,26784,29407,32652,33240],[3313,4856,6591,7972,8964,9142,12701,15048,15599,20042,22563,24277,24670,25697,26785,29408,32653,33241],[3314,4857,6592,7973,8965,9143,12702,14948,15600,20043,22564,24278,24671,25698,26786,29409,32654,33242],[3315,4858,6593,7974,8966,9144,12703,14949,15601,20044,22565,24279,24672,25699,26787,29410,32655,33243],[3316,4859,6594,7975,8967,9145,12704,14950,15602,20045,22566,24280,24673,25700,26788,29411,32656,33244],[3317,4860,6595,7976,8968,9146,12705,14951,15603,20046,22567,24281,24674,25701,26789,29412,32657,33245],[3318,4861,6596,7977,8969,9147,12706,14952,15604,20047,22568,24282,24675,25702,26790,29413,32658,33246],[3319,4862,6597,7978,8970,9148,12707,14953,15605,20048,22569,24283,24676,25703,26791,29414,32659,33247],[3320,4863,6598,7878,8971,9149,12708,14954,15606,20049,22570,24284,24677,25704,26792,29415,32660,33248],[3321,4864,6599,7879,8972,9150,12709,14955,15607,20050,22571,24285,24678,25705,26793,29416,32661,33249],[3322,4865,6600,7880,8973,9151,12710,14956,15608,20051,22572,24286,24679,25706,26794,29417,32662,33250],[3323,4866,6601,7881,8974,9152,12711,14957,15609,20052,22573,24287,24680,25707,26795,29418,32663,33251],[3324,4867,6602,7882,8975,9153,12712,14958,15610,20053,22574,24288,24681,25708,26796,29419,32664,33252],[3325,4868,6603,7883,8976,9154,12713,14959,15611,20054,22575,24289,24682,25709,26797,29420,32665,33253],[3326,4869,6604,7884,8977,9155,12714,14960,15612,20055,22576,24290,24683,25710,26798,29421,32666,33254],[3327,4870,6605,7885,8978,9156,12715,14961,15613,20056,22577,24291,24684,25711,26799,29422,32667,33255],[3328,4871,6606,7886,8979,9157,12716,14962,15614,20057,22578,24292,24685,25712,26800,29423,32668,33256],[3329,4872,6607,7887,8980,9158,12717,14963,15615,20058,22579,24293,24686,25713,26801,29424,32669,33257],[3330,4873,6608,7888,8981,9159,12718,14964,15616,20059,22580,24294,24687,25714,26802,29425,32670,33258],[3331,4874,6609,7889,8982,9160,12719,14965,15617,20060,22581,24295,24688,25715,26803,29426,32671,33259],[3332,4875,6610,7890,8983,9161,12720,14966,15618,20061,22582,24296,24689,25716,26804,29427,32672,33260],[3232,4876,6611,7891,8984,9162,12721,14967,15619,20062,22583,24297,24690,25717,26805,29428,32673,33261],[3233,4877,6612,7892,8985,9163,12722,14968,15620,20063,22584,24298,24691,25718,26806,29429,32674,33262],[3234,4878,6613,7893,8986,9164,12723,14969,15621,20064,22585,24299,24692,25719,26807,29430,32675,33263],[3235,4879,6614,7894,8987,9165,12724,14970,15622,20065,22586,24300,24693,25720,26808,29431,32676,33264],[3236,4880,6615,7895,8988,9166,12725,14971,15623,20066,22587,24301,24694,25721,26809,29432,32677,33265],[3237,4881,6616,7896,8888,9167,12625,14972,15624,20067,22588,24302,24695,25722,26810,29433,32678,33266],[3238,4882,6617,7897,8889,9168,12626,14973,15625,20068,22589,24303,24696,25723,26811,29434,32679,33267],[3239,4883,6618,7898,8890,9169,12627,14974,15626,20069,22590,24304,24697,25724,26812,29435,32680,33268],[3240,4884,6619,7899,8891,9170,12628,14975,15627,20070,22591,24305,24698,25725,26813,29436,32681,33269],[3241,4885,6620,7900,8892,9171,12629,14976,15628,20071,22592,24306,24699,25726,26814,29437,32682,33270],[3242,4886,6621,7901,8893,9172,12630,14977,15629,20072,22593,24307,24700,25727,26815,29438,32683,33271],[3243,4887,6622,7902,8894,9173,12631,14978,15630,20073,22594,24308,24701,25728,26816,29439,32684,33272],[3244,4888,6623,7903,8895,9174,12632,14979,15631,20074,22595,24309,24702,25729,26817,29440,32685,33273],[3245,4889,6624,7904,8896,9175,12633,14980,15632,20075,22596,24310,24703,25730,26818,29441,32686,33274],[3246,4890,6625,7905,8897,9176,12634,14981,15633,20076,22597,24311,24704,25731,26819,29442,32687,33275],[3247,4891,6626,7906,8898,9177,12635,14982,15634,20077,22598,24312,24705,25732,26820,29443,32688,33276],[3248,4892,6627,7907,8899,9178,12636,14983,15635,20078,22599,24313,24706,25733,26821,29444,32689,33277],[3249,4893,6628,7908,8900,9179,12637,14984,15636,20079,22600,24314,24707,25734,26822,29445,32690,33278],[3250,4894,6629,7909,8901,9180,12638,14985,15637,20080,22601,24315,24708,25735,26823,29446,32691,33279],[3251,4895,6630,7910,8902,9181,12639,14986,15638,20081,22602,24316,24709,25736,26824,29447,32692,33280],[3252,4896,6631,7911,8903,9182,12640,14987,15639,20082,22603,24317,24710,25737,26825,29448,32693,33281],[3253,4897,6632,7912,8904,9183,12641,14988,15640,20083,22604,24318,24711,25738,26826,29449,32694,33282],[3254,4898,6633,7913,8905,9184,12642,14989,15641,20084,22605,24319,24712,25739,26827,29450,32695,33283],[3255,4899,6634,7914,8906,9185,12643,14990,15642,20085,22606,24320,24713,25740,26828,29451,32696,33284],[3256,4900,6635,7915,8907,9186,12644,14991,15643,20086,22607,24321,24714,25741,26829,29452,32697,33285],[3257,4901,6636,7916,8908,9187,12645,14992,15644,20087,22608,24322,24715,25742,26830,29453,32698,33286],[3258,4902,6637,7917,8909,9188,12646,14993,15645,20088,22609,24323,24716,25743,26831,29454,32699,33287],[3259,4903,6638,7918,8910,9189,12647,14994,15646,20089,22610,24324,24717,25744,26832,29455,32700,33288],[3260,4904,6639,7919,8911,9190,12648,14995,15647,20090,22611,24325,24718,25745,26833,29456,32701,33289],[3261,4905,6640,7920,8912,9090,12649,14996,15648,20091,22612,24326,24719,25746,26834,29457,32702,33290],[3262,4906,6641,7921,8913,9091,12650,14997,15649,20092,22613,24327,24720,25747,26835,29458,32703,33291],[3263,4907,6642,7922,8914,9092,12651,14998,15650,20093,22614,24328,24721,25748,26836,29459,32704,33292],[3264,4908,6643,7923,8915,9093,12652,14999,15651,20094,22615,24329,24722,25749,26837,29460,32705,33293],[3265,4909,6644,7924,8916,9094,12653,15000,15652,20095,22616,24330,24723,25750,26838,29461,32706,33294],[3266,4910,6645,7925,8917,9095,12654,15001,15653,20096,22617,24331,24724,25751,26839,29462,32707,33295],[3267,4911,6646,7926,8918,9096,12655,15002,15654,20097,22618,24332,24725,25752,26840,29463,32708,33296],[3268,4912,6647,7927,8919,9097,12656,15003,15554,20098,22619,24333,24726,25753,26841,29464,32709,33297],[3269,4913,6648,7928,8920,9098,12657,15004,15555,19998,22620,24334,24727,25754,26842,29465,32710,33298],[3270,4914,6649,7929,8921,9099,12658,15005,15556,19999,22621,24335,24728,25654,26843,29466,32711,33299],[4199,5786,7475,8820,9844,10038,13595,15938,16541,20907,23474,25158,25599,26620,27756,30397,33572,34220],[4200,5787,7476,8821,9845,10039,13596,15939,16542,20908,23475,25159,25600,26621,27757,30398,33573,34221],[4201,5788,7477,8822,9846,10040,13597,15940,16543,20909,23476,25160,25601,26622,27758,30399,33574,34222],[4202,5789,7478,8823,9847,10041,13598,15941,16544,20910,23477,25161,25602,26623,27759,30400,33575,34223],[4203,5790,7479,8824,9848,10042,13599,15942,16545,20911,23478,25162,25603,26624,27760,30300,33576,34224],[4204,5791,7480,8825,9849,10043,13600,15943,16546,20912,23479,25163,25604,26625,27761,30301,33577,34225],[4205,5792,7481,8826,9850,10044,13601,15944,16547,20913,23480,25164,25605,26626,27762,30302,33578,34226],[4206,5793,7482,8827,9851,10045,13602,15945,16548,20914,23481,25165,25606,26627,27763,30303,33579,34227],[4207,5794,7483,8828,9852,10046,13603,15946,16549,20915,23482,25166,25607,26628,27764,30304,33580,34228],[4208,5795,7484,8829,9853,10047,13604,15947,16550,20916,23483,25167,25608,26629,27765,30305,33581,34229],[4209,5796,7485,8830,9854,10048,13605,15948,16551,20917,23484,25168,25609,26630,27766,30306,33582,34230],[4210,5797,7486,8831,9855,10049,13606,15949,16552,20918,23485,25169,25610,26631,27767,30307,33583,34231],[4211,5798,7487,8832,9856,10050,13607,15950,16553,20919,23486,25170,25611,26632,27768,30308,33584,34232],[4212,5799,7488,8833,9857,10051,13608,15951,16554,20920,23487,25171,25612,26633,27769,30309,33585,34233],[4213,5800,7489,8834,9858,10052,13609,15952,16555,20921,23488,25172,25613,26634,27770,30310,33586,34234],[4214,5801,7490,8835,9859,10053,13610,15953,16556,20922,23489,25173,25614,26635,27771,30311,33587,34235],[4215,5802,7491,8836,9860,10054,13611,15954,16557,20923,23490,25174,25615,26636,27772,30312,33588,34236],[4216,5803,7492,8837,9861,10055,13612,15955,16558,20924,23491,25175,25616,26637,27773,30313,33589,34237],[4217,5804,7493,8838,9862,10056,13613,15956,16559,20925,23492,25176,25617,26638,27774,30314,33590,34238],[4218,5805,7494,8839,9863,10057,13614,15957,16560,20926,23493,25177,25618,26639,27674,30315,33591,34138],[4219,5806,7495,8840,9864,10058,13615,15857,16561,20927,23494,25178,25619,26640,27675,30316,33592,34139],[4220,5807,7496,8841,9865,10059,13616,15858,16562,20928,23495,25179,25620,26641,27676,30317,33593,34140],[4221,5808,7497,8842,9866,10060,13617,15859,16563,20929,23496,25180,25621,26642,27677,30318,33594,34141],[4222,5809,7498,8843,9867,10061,13618,15860,16463,20930,23497,25181,25622,26643,27678,30319,33595,34142],[4223,5810,7499,8844,9868,10062,13619,15861,16464,20931,23498,25182,25623,26644,27679,30320,33596,34143],[4224,5811,7500,8845,9869,10063,13620,15862,16465,20932,23499,25183,25624,26645,27680,30321,33597,34144],[4225,5812,7501,8846,9870,10064,13621,15863,16466,20933,23500,25184,25625,26646,27681,30322,33598,34145],[4226,5813,7502,8847,9871,10065,13622,15864,16467,20934,23501,25185,25626,26647,27682,30323,33599,34146],[4227,5814,7503,8848,9872,10066,13623,15865,16468,20935,23502,25186,25627,26648,27683,30324,33600,34147],[4228,5815,7504,8849,9873,10067,13624,15866,16469,20936,23503,25187,25628,26649,27684,30325,33601,34148],[4229,5816,7505,8850,9874,10068,13625,15867,16470,20937,23504,25188,25629,26650,27685,30326,33602,34149],[4230,5817,7506,8851,9875,10069,13626,15868,16471,20938,23505,25189,25630,26651,27686,30327,33603,34150],[4231,5818,7507,8852,9876,10070,13627,15869,16472,20939,23506,25190,25631,26652,27687,30328,33604,34151],[4232,5819,7508,8853,9877,10071,13628,15870,16473,20940,23507,25191,25632,26653,27688,30329,33605,34152],[4233,5820,7509,8854,9878,10072,13629,15871,16474,20941,23508,25192,25633,26654,27689,30330,33606,34153],[4234,5821,7510,8855,9879,10073,13630,15872,16475,20942,23509,25193,25634,26655,27690,30331,33607,34154],[4235,5822,7511,8856,9880,10074,13631,15873,16476,20943,23510,25194,25635,26656,27691,30332,33608,34155],[4236,5823,7512,8857,9881,10075,13632,15874,16477,20944,23511,25195,25636,26657,27692,30333,33609,34156],[4237,5824,7513,8858,9882,10076,13633,15875,16478,20945,23512,25196,25637,26658,27693,30334,33610,34157],[4238,5825,7514,8859,9883,10077,13634,15876,16479,20946,23513,25197,25638,26659,27694,30335,33611,34158],[4239,5826,7515,8860,9884,10078,13534,15877,16480,20947,23514,25198,25639,26660,27695,30336,33612,34159],[4240,5827,7516,8861,9885,10079,13535,15878,16481,20948,23515,25199,25640,26661,27696,30337,33613,34160],[4241,5828,7517,8862,9886,10080,13536,15879,16482,20949,23516,25200,25641,26662,27697,30338,33614,34161],[4141,5829,7518,8863,9887,10081,13537,15880,16483,20950,23517,25201,25642,26663,27698,30339,33615,34162],[4142,5830,7519,8864,9888,10082,13538,15881,16484,20951,23518,25202,25643,26563,27699,30340,33616,34163],[4143,5831,7520,8865,9889,10083,13539,15882,16485,20952,23519,25203,25644,26564,27700,30341,33617,34164],[4144,5832,7521,8866,9890,10084,13540,15883,16486,20953,23520,25204,25645,26565,27701,30342,33618,34165],[4145,5833,7522,8867,9891,10085,13541,15884,16487,20954,23521,25205,25646,26566,27702,30343,33619,34166],[4146,5834,7523,8868,9892,10086,13542,15885,16488,20955,23522,25206,25647,26567,27703,30344,33620,34167],[4147,5835,7524,8869,9893,10087,13543,15886,16489,20956,23523,25207,25648,26568,27704,30345,33621,34168],[4148,5836,7525,8870,9894,10088,13544,15887,16490,20957,23524,25208,25649,26569,27705,30346,33622,34169],[4149,5837,7526,8871,9895,10089,13545,15888,16491,20958,23525,25209,25650,26570,27706,30347,33623,34170],[4150,5838,7527,8872,9896,10090,13546,15889,16492,20959,23526,25210,25651,26571,27707,30348,33624,34171],[4151,5839,7528,8873,9897,10091,13547,15890,16493,20960,23527,25211,25652,26572,27708,30349,33625,34172],[4152,5840,7529,8874,9797,10092,13548,15891,16494,20961,23528,25212,25653,26573,27709,30350,33626,34173],[4153,5841,7530,8875,9798,10093,13549,15892,16495,20962,23529,25213,25553,26574,27710,30351,33627,34174],[4154,5842,7531,8876,9799,10094,13550,15893,16496,20963,23530,25214,25554,26575,27711,30352,33628,34175],[4155,5843,7532,8877,9800,10095,13551,15894,16497,20964,23531,25215,25555,26576,27712,30353,33629,34176],[4156,5844,7533,8878,9801,10096,13552,15895,16498,20965,23532,25216,25556,26577,27713,30354,33630,34177],[4157,5845,7534,8879,9802,10097,13553,15896,16499,20966,23432,25217,25557,26578,27714,30355,33631,34178],[4158,5846,7535,8880,9803,10098,13554,15897,16500,20967,23433,25218,25558,26579,27715,30356,33632,34179],[4159,5847,7536,8881,9804,10099,13555,15898,16501,20968,23434,25219,25559,26580,27716,30357,33532,34180],[4160,5848,7537,8882,9805,9999,13556,15899,16502,20969,23435,25220,25560,26581,27717,30358,33533,34181],[4161,5849,7538,8883,9806,10000,13557,15900,16503,20970,23436,25221,25561,26582,27718,30359,33534,34182],[4162,5850,7539,8884,9807,10001,13558,15901,16504,20971,23437,25222,25562,26583,27719,30360,33535,34183],[4163,5851,7540,8885,9808,10002,13559,15902,16505,20972,23438,25223,25563,26584,27720,30361,33536,34184],[4164,5852,7541,8886,9809,10003,13560,15903,16506,20973,23439,25224,25564,26585,27721,30362,33537,34185],[4165,5853,7542,8887,9810,10004,13561,15904,16507,20974,23440,25225,25565,26586,27722,30363,33538,34186],[4166,5854,7543,8787,9811,10005,13562,15905,16508,20975,23441,25226,25566,26587,27723,30364,33539,34187],[4167,5855,7544,8788,9812,10006,13563,15906,16509,20976,23442,25227,25567,26588,27724,30365,33540,34188],[4168,5856,7545,8789,9813,10007,13564,15907,16510,20977,23443,25228,25568,26589,27725,30366,33541,34189],[4169,5857,7546,8790,9814,10008,13565,15908,16511,20978,23444,25229,25569,26590,27726,30367,33542,34190],[4170,5757,7547,8791,9815,10009,13566,15909,16512,20979,23445,25230,25570,26591,27727,30368,33543,34191],[4171,5758,7548,8792,9816,10010,13567,15910,16513,20980,23446,25231,25571,26592,27728,30369,33544,34192],[4172,5759,7549,8793,9817,10011,13568,15911,16514,20981,23447,25232,25572,26593,27729,30370,33545,34193],[4173,5760,7550,8794,9818,10012,13569,15912,16515,20982,23448,25233,25573,26594,27730,30371,33546,34194],[4174,5761,7551,8795,9819,10013,13570,15913,16516,20983,23449,25234,25574,26595,27731,30372,33547,34195],[4175,5762,7552,8796,9820,10014,13571,15914,16517,20984,23450,25235,25575,26596,27732,30373,33548,34196],[4176,5763,7553,8797,9821,10015,13572,15915,16518,20985,23451,25236,25576,26597,27733,30374,33549,34197],[4177,5764,7554,8798,9822,10016,13573,15916,16519,20986,23452,25237,25577,26598,27734,30375,33550,34198],[4178,5765,7555,8799,9823,10017,13574,15917,16520,20987,23453,25238,25578,26599,27735,30376,33551,34199],[4179,5766,7556,8800,9824,10018,13575,15918,16521,20988,23454,25239,25579,26600,27736,30377,33552,34200],[4180,5767,7557,8801,9825,10019,13576,15919,16522,20989,23455,25240,25580,26601,27737,30378,33553,34201],[4181,5768,7558,8802,9826,10020,13577,15920,16523,20990,23456,25241,25581,26602,27738,30379,33554,34202],[4182,5769,7559,8803,9827,10021,13578,15921,16524,20991,23457,25242,25582,26603,27739,30380,33555,34203],[4183,5770,7560,8804,9828,10022,13579,15922,16525,20992,23458,25243,25583,26604,27740,30381,33556,34204],[4184,5771,7561,8805,9829,10023,13580,15923,16526,20993,23459,25244,25584,26605,27741,30382,33557,34205],[4185,5772,7562,8806,9830,10024,13581,15924,16527,20994,23460,25245,25585,26606,27742,30383,33558,34206],[4186,5773,7563,8807,9831,10025,13582,15925,16528,20995,23461,25246,25586,26607,27743,30384,33559,34207],[4187,5774,7564,8808,9832,10026,13583,15926,16529,20996,23462,25247,25587,26608,27744,30385,33560,34208],[4188,5775,7565,8809,9833,10027,13584,15927,16530,20997,23463,25248,25588,26609,27745,30386,33561,34209],[4189,5776,7566,8810,9834,10028,13585,15928,16531,20998,23464,25249,25589,26610,27746,30387,33562,34210],[4190,5777,7567,8811,9835,10029,13586,15929,16532,20999,23465,25149,25590,26611,27747,30388,33563,34211],[4191,5778,7568,8812,9836,10030,13587,15930,16533,21000,23466,25150,25591,26612,27748,30389,33564,34212],[4192,5779,7569,8813,9837,10031,13588,15931,16534,21001,23467,25151,25592,26613,27749,30390,33565,34213],[4193,5780,7570,8814,9838,10032,13589,15932,16535,21002,23468,25152,25593,26614,27750,30391,33566,34214],[4194,5781,7571,8815,9839,10033,13590,15933,16536,21003,23469,25153,25594,26615,27751,30392,33567,34215],[4195,5782,7572,8816,9840,10034,13591,15934,16537,21004,23470,25154,25595,26616,27752,30393,33568,34216],[4196,5783,7573,8817,9841,10035,13592,15935,16538,21005,23471,25155,25596,26617,27753,30394,33569,34217],[4197,5784,7574,8818,9842,10036,13593,15936,16539,21006,23472,25156,25597,26618,27754,30395,33570,34218],[4198,5785,7474,8819,9843,10037,13594,15937,16540,21007,23473,25157,25598,26619,27755,30396,33571,34219],[142,5127,6758,8401,9710,10766,10976,14531,16769,17862,21915,24427,26081,26469,27484,28668,31226,34533],[143,5128,6759,8402,9711,10767,10977,14532,16770,17863,21916,24428,26082,26470,27485,28669,31227,34534],[144,5129,6760,8403,9712,10768,10978,14533,16771,17864,21816,24429,26083,26471,27486,28670,31228,34535],[145,5130,6761,8404,9713,10769,10979,14534,16772,17865,21817,24430,26084,26472,27487,28671,31229,34536],[146,5131,6762,8405,9714,10770,10980,14535,16773,17866,21818,24431,26085,26473,27488,28672,31230,34537],[147,5132,6763,8406,9715,10771,10981,14536,16774,17867,21819,24432,26086,26474,27489,28673,31231,34538],[148,5133,6764,8407,9716,10772,10982,14537,16775,17868,21820,24433,26087,26475,27490,28674,31232,34539],[149,5134,6765,8408,9717,10773,10983,14538,16776,17869,21821,24434,26088,26476,27491,28675,31233,34540],[150,5135,6766,8409,9718,10774,10984,14539,16777,17870,21822,24435,26089,26477,27492,28676,31234,34541],[151,5136,6666,8410,9719,10775,10985,14540,16778,17871,21823,24436,26090,26478,27493,28677,31235,34441],[152,5137,6667,8411,9720,10776,10986,14541,16779,17872,21824,24437,26091,26479,27494,28678,31236,34442],[153,5138,6668,8412,9721,10777,10987,14542,16780,17873,21825,24438,26092,26480,27495,28679,31237,34443],[154,5139,6669,8413,9722,10778,10988,14543,16781,17874,21826,24439,26093,26481,27496,28680,31238,34444],[155,5140,6670,8414,9723,10779,10989,14443,16782,17875,21827,24440,26094,26482,27497,28681,31239,34445],[156,5141,6671,8415,9724,10780,10990,14444,16783,17876,21828,24441,26095,26483,27498,28682,31240,34446],[157,5142,6672,8416,9725,10781,10991,14445,16784,17776,21829,24341,26096,26484,27499,28683,31241,34447],[158,5143,6673,8417,9726,10782,10992,14446,16785,17777,21830,24342,26097,26485,27500,28583,31242,34448],[159,5144,6674,8418,9727,10783,10993,14447,16786,17778,21831,24343,26098,26486,27501,28584,31243,34449],[160,5145,6675,8419,9728,10784,10994,14448,16787,17779,21832,24344,26099,26487,27502,28585,31244,34450],[161,5146,6676,8420,9729,10785,10995,14449,16788,17780,21833,24345,26100,26488,27503,28586,31245,34451],[162,5147,6677,8421,9730,10786,10996,14450,16789,17781,21834,24346,26101,26489,27504,28587,31246,34452],[163,5148,6678,8422,9731,10787,10997,14451,16790,17782,21835,24347,26102,26490,27505,28588,31247,34453],[164,5149,6679,8423,9732,10788,10998,14452,16791,17783,21836,24348,26103,26491,27506,28589,31248,34454],[165,5150,6680,8424,9733,10789,10999,14453,16792,17784,21837,24349,26104,26492,27507,28590,31249,34455],[166,5050,6681,8425,9734,10790,11000,14454,16793,17785,21838,24350,26105,26493,27508,28591,31250,34456],[167,5051,6682,8426,9735,10791,11001,14455,16794,17786,21839,24351,26106,26494,27509,28592,31251,34457],[168,5052,6683,8427,9736,10792,11002,14456,16795,17787,21840,24352,26107,26495,27510,28593,31252,34458],[169,5053,6684,8428,9737,10793,11003,14457,16796,17788,21841,24353,26108,26496,27511,28594,31253,34459],[170,5054,6685,8429,9738,10794,11004,14458,16797,17789,21842,24354,26109,26497,27512,28595,31254,34460],[171,5055,6686,8430,9739,10795,11005,14459,16798,17790,21843,24355,26110,26498,27513,28596,31255,34461],[172,5056,6687,8431,9740,10796,11006,14460,16799,17791,21844,24356,26111,26499,27514,28597,31256,34462],[173,5057,6688,8432,9741,10797,11007,14461,16800,17792,21845,24357,26112,26500,27515,28598,31257,34463],[174,5058,6689,8433,9742,10798,11008,14462,16801,17793,21846,24358,26113,26501,27516,28599,31258,34464],[175,5059,6690,8434,9743,10799,10908,14463,16802,17794,21847,24359,26114,26502,27517,28600,31259,34465],[176,5060,6691,8435,9744,10800,10909,14464,16803,17795,21848,24360,26115,26503,27518,28601,31260,34466],[177,5061,6692,8436,9745,10801,10910,14465,16804,17796,21849,24361,26116,26504,27519,28602,31261,34467],[178,5062,6693,8437,9746,10802,10911,14466,16805,17797,21850,24362,26117,26505,27520,28603,31262,34468],[179,5063,6694,8438,9747,10803,10912,14467,16806,17798,21851,24363,26118,26506,27521,28604,31263,34469],[180,5064,6695,8439,9748,10804,10913,14468,16807,17799,21852,24364,26119,26507,27522,28605,31264,34470],[181,5065,6696,8440,9749,10805,10914,14469,16808,17800,21853,24365,26120,26508,27523,28606,31265,34471],[182,5066,6697,8441,9750,10806,10915,14470,16809,17801,21854,24366,26121,26509,27524,28607,31266,34472],[183,5067,6698,8442,9751,10706,10916,14471,16810,17802,21855,24367,26122,26510,27525,28608,31267,34473],[184,5068,6699,8443,9752,10707,10917,14472,16811,17803,21856,24368,26123,26511,27526,28609,31268,34474],[185,5069,6700,8444,9753,10708,10918,14473,16812,17804,21857,24369,26124,26512,27527,28610,31269,34475],[186,5070,6701,8445,9754,10709,10919,14474,16813,17805,21858,24370,26125,26513,27528,28611,31270,34476],[187,5071,6702,8446,9755,10710,10920,14475,16814,17806,21859,24371,26126,26514,27529,28612,31271,34477],[188,5072,6703,8447,9756,10711,10921,14476,16815,17807,21860,24372,26127,26515,27530,28613,31272,34478],[189,5073,6704,8448,9757,10712,10922,14477,16816,17808,21861,24373,26128,26516,27531,28614,31273,34479],[190,5074,6705,8449,9758,10713,10923,14478,16817,17809,21862,24374,26129,26517,27532,28615,31274,34480],[191,5075,6706,8450,9759,10714,10924,14479,16818,17810,21863,24375,26130,26518,27533,28616,31275,34481],[192,5076,6707,8451,9760,10715,10925,14480,16819,17811,21864,24376,26131,26519,27534,28617,31276,34482],[193,5077,6708,8452,9761,10716,10926,14481,16820,17812,21865,24377,26132,26520,27535,28618,31277,34483],[194,5078,6709,8453,9762,10717,10927,14482,16821,17813,21866,24378,26133,26521,27536,28619,31278,34484],[195,5079,6710,8454,9763,10718,10928,14483,16822,17814,21867,24379,26134,26522,27537,28620,31279,34485],[196,5080,6711,8455,9764,10719,10929,14484,16823,17815,21868,24380,26135,26523,27538,28621,31280,34486],[197,5081,6712,8456,9765,10720,10930,14485,16824,17816,21869,24381,26136,26524,27539,28622,31281,34487],[198,5082,6713,8457,9766,10721,10931,14486,16825,17817,21870,24382,26137,26525,27540,28623,31282,34488],[199,5083,6714,8458,9767,10722,10932,14487,16826,17818,21871,24383,26138,26526,27541,28624,31283,34489],[200,5084,6715,8459,9768,10723,10933,14488,16827,17819,21872,24384,26139,26527,27542,28625,31284,34490],[201,5085,6716,8460,9769,10724,10934,14489,16828,17820,21873,24385,26140,26528,27543,28626,31285,34491],[101,5086,6717,8461,9770,10725,10935,14490,16829,17821,21874,24386,26141,26529,27544,28627,31286,34492],[102,5087,6718,8462,9771,10726,10936,14491,16830,17822,21875,24387,26142,26530,27545,28628,31287,34493],[103,5088,6719,8463,9772,10727,10937,14492,16831,17823,21876,24388,26143,26531,27546,28629,31288,34494],[104,5089,6720,8464,9773,10728,10938,14493,16832,17824,21877,24389,26144,26532,27547,28630,31289,34495],[105,5090,6721,8465,9774,10729,10939,14494,16833,17825,21878,24390,26145,26533,27548,28631,31290,34496],[106,5091,6722,8466,9775,10730,10940,14495,16834,17826,21879,24391,26146,26534,27549,28632,31291,34497],[107,5092,6723,8467,9776,10731,10941,14496,16835,17827,21880,24392,26147,26535,27550,28633,31292,34498],[108,5093,6724,8468,9777,10732,10942,14497,16836,17828,21881,24393,26148,26536,27551,28634,31293,34499],[109,5094,6725,8469,9778,10733,10943,14498,16837,17829,21882,24394,26149,26537,27552,28635,31294,34500],[110,5095,6726,8470,9779,10734,10944,14499,16838,17830,21883,24395,26150,26538,27553,28636,31295,34501],[111,5096,6727,8471,9780,10735,10945,14500,16839,17831,21884,24396,26151,26539,27554,28637,31296,34502],[112,5097,6728,8472,9781,10736,10946,14501,16840,17832,21885,24397,26152,26540,27555,28638,31297,34503],[113,5098,6729,8473,9782,10737,10947,14502,16841,17833,21886,24398,26153,26541,27556,28639,31298,34504],[114,5099,6730,8474,9783,10738,10948,14503,16842,17834,21887,24399,26154,26542,27557,28640,31299,34505],[115,5100,6731,8475,9784,10739,10949,14504,16843,17835,21888,24400,26155,26543,27558,28641,31300,34506],[116,5101,6732,8476,9785,10740,10950,14505,16844,17836,21889,24401,26156,26544,27559,28642,31301,34507],[117,5102,6733,8477,9786,10741,10951,14506,16845,17837,21890,24402,26157,26545,27560,28643,31302,34508],[118,5103,6734,8478,9787,10742,10952,14507,16846,17838,21891,24403,26158,26546,27561,28644,31303,34509],[119,5104,6735,8479,9788,10743,10953,14508,16847,17839,21892,24404,26058,26547,27562,28645,31304,34510],[120,5105,6736,8480,9789,10744,10954,14509,16848,17840,21893,24405,26059,26548,27563,28646,31305,34511],[121,5106,6737,8481,9790,10745,10955,14510,16849,17841,21894,24406,26060,26549,27564,28647,31306,34512],[122,5107,6738,8482,9791,10746,10956,14511,16850,17842,21895,24407,26061,26550,27565,28648,31307,34513],[123,5108,6739,8483,9792,10747,10957,14512,16851,17843,21896,24408,26062,26551,27566,28649,31308,34514],[124,5109,6740,8383,9793,10748,10958,14513,16852,17844,21897,24409,26063,26552,27567,28650,31309,34515],[125,5110,6741,8384,9794,10749,10959,14514,16853,17845,21898,24410,26064,26553,27568,28651,31209,34516],[126,5111,6742,8385,9795,10750,10960,14515,16854,17846,21899,24411,26065,26554,27569,28652,31210,34517],[127,5112,6743,8386,9796,10751,10961,14516,16855,17847,21900,24412,26066,26555,27570,28653,31211,34518],[128,5113,6744,8387,9696,10752,10962,14517,16856,17848,21901,24413,26067,26556,27571,28654,31212,34519],[129,5114,6745,8388,9697,10753,10963,14518,16857,17849,21902,24414,26068,26557,27572,28655,31213,34520],[130,5115,6746,8389,9698,10754,10964,14519,16858,17850,21903,24415,26069,26558,27472,28656,31214,34521],[131,5116,6747,8390,9699,10755,10965,14520,16859,17851,21904,24416,26070,26559,27473,28657,31215,34522],[132,5117,6748,8391,9700,10756,10966,14521,16860,17852,21905,24417,26071,26560,27474,28658,31216,34523],[133,5118,6749,8392,9701,10757,10967,14522,16861,17853,21906,24418,26072,26561,27475,28659,31217,34524],[134,5119,6750,8393,9702,10758,10968,14523,16862,17854,21907,24419,26073,26562,27476,28660,31218,34525],[135,5120,6751,8394,9703,10759,10969,14524,16863,17855,21908,24420,26074,26462,27477,28661,31219,34526],[136,5121,6752,8395,9704,10760,10970,14525,16864,17856,21909,24421,26075,26463,27478,28662,31220,34527],[137,5122,6753,8396,9705,10761,10971,14526,16865,17857,21910,24422,26076,26464,27479,28663,31221,34528],[138,5123,6754,8397,9706,10762,10972,14527,16866,17858,21911,24423,26077,26465,27480,28664,31222,34529],[139,5124,6755,8398,9707,10763,10973,14528,16766,17859,21912,24424,26078,26466,27481,28665,31223,34530],[140,5125,6756,8399,9708,10764,10974,14529,16767,17860,21913,24425,26079,26467,27482,28666,31224,34531],[141,5126,6757,8400,9709,10765,10975,14530,16768,17861,21914,24426,26080,26468,27483,28667,31225,34532],[498,1025,6055,7629,9327,10701,11688,11914,15366,18144,18782,22822,25279,27004,27440,28449,29580,32156],[499,1026,6056,7630,9328,10702,11689,11915,15367,18145,18783,22823,25280,27005,27441,28450,29581,32157],[500,1027,6057,7631,9329,10703,11690,11916,15368,18146,18784,22824,25281,27006,27442,28451,29582,32158],[501,1028,6058,7632,9330,10704,11691,11917,15369,18147,18785,22825,25282,27007,27443,28452,29583,32159],[502,1029,6059,7633,9331,10705,11692,11817,15370,18148,18685,22725,25283,27008,27444,28453,29584,32160],[503,1030,5959,7634,9332,10605,11693,11818,15371,18149,18686,22726,25284,27009,27445,28454,29585,32161],[504,1031,5960,7635,9333,10606,11694,11819,15372,18150,18687,22727,25285,27010,27446,28455,29586,32162],[404,1032,5961,7636,9334,10607,11695,11820,15373,18151,18688,22728,25286,27011,27447,28456,29587,32163],[405,1033,5962,7637,9335,10608,11696,11821,15374,18152,18689,22729,25287,27012,27448,28457,29588,32164],[406,1034,5963,7638,9336,10609,11697,11822,15375,18153,18690,22730,25288,27013,27449,28458,29589,32165],[407,1035,5964,7639,9337,10610,11698,11823,15376,18154,18691,22731,25289,27014,27450,28459,29590,32166],[408,1036,5965,7640,9338,10611,11699,11824,15377,18155,18692,22732,25290,27015,27451,28460,29591,32167],[409,1037,5966,7641,9339,10612,11700,11825,15378,18156,18693,22733,25291,27016,27452,28461,29592,32168],[410,1038,5967,7642,9340,10613,11701,11826,15379,18157,18694,22734,25292,27017,27453,28462,29492,32169],[411,1039,5968,7643,9341,10614,11702,11827,15380,18158,18695,22735,25293,27018,27454,28463,29493,32170],[412,1040,5969,7644,9342,10615,11703,11828,15381,18159,18696,22736,25294,27019,27455,28464,29494,32171],[413,1041,5970,7645,9343,10616,11704,11829,15382,18160,18697,22737,25295,27020,27456,28465,29495,32172],[414,1042,5971,7646,9344,10617,11705,11830,15383,18161,18698,22738,25296,27021,27457,28466,29496,32173],[415,1043,5972,7647,9345,10618,11706,11831,15384,18162,18699,22739,25297,27022,27458,28467,29497,32174],[416,1044,5973,7648,9346,10619,11707,11832,15385,18163,18700,22740,25298,27023,27459,28468,29498,32175],[417,1045,5974,7649,9347,10620,11708,11833,15386,18164,18701,22741,25299,27024,27460,28469,29499,32176],[418,1046,5975,7650,9348,10621,11709,11834,15387,18165,18702,22742,25300,27025,27461,28470,29500,32177],[419,1047,5976,7651,9349,10622,11710,11835,15388,18166,18703,22743,25301,27026,27462,28471,29501,32178],[420,1048,5977,7652,9350,10623,11711,11836,15389,18167,18704,22744,25302,27027,27463,28472,29502,32179],[421,1049,5978,7653,9351,10624,11712,11837,15390,18168,18705,22745,25303,27028,27464,28473,29503,32180],[422,1050,5979,7654,9352,10625,11713,11838,15391,18169,18706,22746,25304,27029,27465,28474,29504,32181],[423,1051,5980,7655,9353,10626,11714,11839,15392,18170,18707,22747,25305,27030,27466,28475,29505,32182],[424,1052,5981,7656,9354,10627,11715,11840,15393,18171,18708,22748,25306,27031,27467,28476,29506,32183],[425,1053,5982,7657,9355,10628,11615,11841,15394,18172,18709,22749,25307,27032,27468,28477,29507,32184],[426,1054,5983,7658,9356,10629,11616,11842,15395,18173,18710,22750,25308,27033,27469,28478,29508,32185],[427,1055,5984,7659,9357,10630,11617,11843,15396,18174,18711,22751,25309,27034,27470,28479,29509,32186],[428,1056,5985,7660,9358,10631,11618,11844,15397,18175,18712,22752,25310,27035,27471,28480,29510,32187],[429,1057,5986,7661,9359,10632,11619,11845,15398,18176,18713,22753,25311,27036,27371,28481,29511,32188],[430,1058,5987,7662,9360,10633,11620,11846,15399,18177,18714,22754,25312,27037,27372,28381,29512,32189],[431,1059,5988,7663,9361,10634,11621,11847,15400,18178,18715,22755,25313,27038,27373,28382,29513,32190],[432,1060,5989,7664,9362,10635,11622,11848,15401,18179,18716,22756,25314,27039,27374,28383,29514,32191],[433,1061,5990,7665,9363,10636,11623,11849,15402,18079,18717,22757,25315,27040,27375,28384,29515,32192],[434,1062,5991,7666,9364,10637,11624,11850,15403,18080,18718,22758,25316,27041,27376,28385,29516,32193],[435,1063,5992,7667,9365,10638,11625,11851,15404,18081,18719,22759,25317,27042,27377,28386,29517,32194],[436,1064,5993,7668,9366,10639,11626,11852,15405,18082,18720,22760,25318,27043,27378,28387,29518,32195],[437,1065,5994,7669,9367,10640,11627,11853,15406,18083,18721,22761,25319,27044,27379,28388,29519,32196],[438,1066,5995,7670,9368,10641,11628,11854,15407,18084,18722,22762,25320,27045,27380,28389,29520,32197],[439,1067,5996,7671,9369,10642,11629,11855,15408,18085,18723,22763,25321,27046,27381,28390,29521,32198],[440,1068,5997,7672,9370,10643,11630,11856,15409,18086,18724,22764,25322,27047,27382,28391,29522,32199],[441,1069,5998,7673,9371,10644,11631,11857,15410,18087,18725,22765,25323,27048,27383,28392,29523,32200],[442,1070,5999,7674,9372,10645,11632,11858,15411,18088,18726,22766,25324,27049,27384,28393,29524,32201],[443,1071,6000,7675,9373,10646,11633,11859,15412,18089,18727,22767,25325,27050,27385,28394,29525,32202],[444,1072,6001,7575,9374,10647,11634,11860,15413,18090,18728,22768,25326,27051,27386,28395,29526,32203],[445,1073,6002,7576,9375,10648,11635,11861,15414,18091,18729,22769,25327,27052,27387,28396,29527,32204],[446,1074,6003,7577,9376,10649,11636,11862,15415,18092,18730,22770,25328,27053,27388,28397,29528,32205],[447,1075,6004,7578,9377,10650,11637,11863,15416,18093,18731,22771,25329,27054,27389,28398,29529,32206],[448,1076,6005,7579,9378,10651,11638,11864,15417,18094,18732,22772,25330,27055,27390,28399,29530,32207],[449,1077,6006,7580,9379,10652,11639,11865,15418,18095,18733,22773,25331,27056,27391,28400,29531,32208],[450,1078,6007,7581,9380,10653,11640,11866,15419,18096,18734,22774,25332,27057,27392,28401,29532,32209],[451,1079,6008,7582,9381,10654,11641,11867,15420,18097,18735,22775,25333,27058,27393,28402,29533,32210],[452,1080,6009,7583,9382,10655,11642,11868,15421,18098,18736,22776,25334,27059,27394,28403,29534,32211],[453,1081,6010,7584,9383,10656,11643,11869,15422,18099,18737,22777,25335,27060,27395,28404,29535,32212],[454,1082,6011,7585,9384,10657,11644,11870,15423,18100,18738,22778,25336,27061,27396,28405,29536,32213],[455,1083,6012,7586,9385,10658,11645,11871,15424,18101,18739,22779,25337,27062,27397,28406,29537,32214],[456,1084,6013,7587,9386,10659,11646,11872,15425,18102,18740,22780,25338,27063,27398,28407,29538,32215],[457,1085,6014,7588,9387,10660,11647,11873,15426,18103,18741,22781,25339,27064,27399,28408,29539,32216],[458,1086,6015,7589,9388,10661,11648,11874,15427,18104,18742,22782,25340,27065,27400,28409,29540,32217],[459,1087,6016,7590,9389,10662,11649,11875,15428,18105,18743,22783,25341,27066,27401,28410,29541,32218],[460,1088,6017,7591,9390,10663,11650,11876,15429,18106,18744,22784,25342,27067,27402,28411,29542,32118],[461,1089,6018,7592,9391,10664,11651,11877,15430,18107,18745,22785,25343,26967,27403,28412,29543,32119],[462,1090,6019,7593,9392,10665,11652,11878,15431,18108,18746,22786,25344,26968,27404,28413,29544,32120],[463,1091,6020,7594,9292,10666,11653,11879,15432,18109,18747,22787,25345,26969,27405,28414,29545,32121],[464,1092,6021,7595,9293,10667,11654,11880,15433,18110,18748,22788,25346,26970,27406,28415,29546,32122],[465,1093,6022,7596,9294,10668,11655,11881,15434,18111,18749,22789,25347,26971,27407,28416,29547,32123],[466,1094,6023,7597,9295,10669,11656,11882,15435,18112,18750,22790,25348,26972,27408,28417,29548,32124],[467,1095,6024,7598,9296,10670,11657,11883,15436,18113,18751,22791,25349,26973,27409,28418,29549,32125],[468,1096,6025,7599,9297,10671,11658,11884,15437,18114,18752,22792,25350,26974,27410,28419,29550,32126],[469,1097,6026,7600,9298,10672,11659,11885,15438,18115,18753,22793,25250,26975,27411,28420,29551,32127],[470,1098,6027,7601,9299,10673,11660,11886,15439,18116,18754,22794,25251,26976,27412,28421,29552,32128],[471,1099,6028,7602,9300,10674,11661,11887,15440,18117,18755,22795,25252,26977,27413,28422,29553,32129],[472,1100,6029,7603,9301,10675,11662,11888,15441,18118,18756,22796,25253,26978,27414,28423,29554,32130],[473,1101,6030,7604,9302,10676,11663,11889,15442,18119,18757,22797,25254,26979,27415,28424,29555,32131],[474,1102,6031,7605,9303,10677,11664,11890,15443,18120,18758,22798,25255,26980,27416,28425,29556,32132],[475,1103,6032,7606,9304,10678,11665,11891,15444,18121,18759,22799,25256,26981,27417,28426,29557,32133],[476,1104,6033,7607,9305,10679,11666,11892,15445,18122,18760,22800,25257,26982,27418,28427,29558,32134],[477,1105,6034,7608,9306,10680,11667,11893,15446,18123,18761,22801,25258,26983,27419,28428,29559,32135],[478,1106,6035,7609,9307,10681,11668,11894,15447,18124,18762,22802,25259,26984,27420,28429,29560,32136],[479,1107,6036,7610,9308,10682,11669,11895,15448,18125,18763,22803,25260,26985,27421,28430,29561,32137],[480,1108,6037,7611,9309,10683,11670,11896,15449,18126,18764,22804,25261,26986,27422,28431,29562,32138],[481,1109,6038,7612,9310,10684,11671,11897,15450,18127,18765,22805,25262,26987,27423,28432,29563,32139],[482,1110,6039,7613,9311,10685,11672,11898,15451,18128,18766,22806,25263,26988,27424,28433,29564,32140],[483,1010,6040,7614,9312,10686,11673,11899,15452,18129,18767,22807,25264,26989,27425,28434,29565,32141],[484,1011,6041,7615,9313,10687,11674,11900,15352,18130,18768,22808,25265,26990,27426,28435,29566,32142],[485,1012,6042,7616,9314,10688,11675,11901,15353,18131,18769,22809,25266,26991,27427,28436,29567,32143],[486,1013,6043,7617,9315,10689,11676,11902,15354,18132,18770,22810,25267,26992,27428,28437,29568,32144],[487,1014,6044,7618,9316,10690,11677,11903,15355,18133,18771,22811,25268,26993,27429,28438,29569,32145],[488,1015,6045,7619,9317,10691,11678,11904,15356,18134,18772,22812,25269,26994,27430,28439,29570,32146],[489,1016,6046,7620,9318,10692,11679,11905,15357,18135,18773,22813,25270,26995,27431,28440,29571,32147],[490,1017,6047,7621,9319,10693,11680,11906,15358,18136,18774,22814,25271,26996,27432,28441,29572,32148],[491,1018,6048,7622,9320,10694,11681,11907,15359,18137,18775,22815,25272,26997,27433,28442,29573,32149],[492,1019,6049,7623,9321,10695,11682,11908,15360,18138,18776,22816,25273,26998,27434,28443,29574,32150],[493,1020,6050,7624,9322,10696,11683,11909,15361,18139,18777,22817,25274,26999,27435,28444,29575,32151],[494,1021,6051,7625,9323,10697,11684,11910,15362,18140,18778,22818,25275,27000,27436,28445,29576,32152],[495,1022,6052,7626,9324,10698,11685,11911,15363,18141,18779,22819,25276,27001,27437,28446,29577,32153],[496,1023,6053,7627,9325,10699,11686,11912,15364,18142,18780,22820,25277,27002,27438,28447,29578,32154],[497,1024,6054,7628,9326,10700,11687,11913,15365,18143,18781,22821,25278,27003,27439,28448,29579,32155],[1329,2009,6882,8500,10253,11591,12610,12751,16302,19004,19601,23729,26232,27927,28310,29313,30492,33086],[1330,2010,6883,8501,10254,11592,12611,12752,16303,19005,19602,23730,26233,27928,28311,29314,30493,33087],[1331,2011,6884,8502,10255,11593,12612,12753,16304,19006,19603,23731,26234,27929,28312,29315,30494,33088],[1332,2012,6885,8503,10256,11594,12613,12754,16305,19007,19604,23732,26235,27930,28313,29316,30495,33089],[1333,2013,6886,8504,10257,11595,12614,12755,16306,19008,19605,23733,26236,27931,28314,29317,30496,33090],[1334,2014,6887,8505,10258,11596,12615,12756,16307,19009,19606,23734,26237,27932,28315,29318,30497,33091],[1335,2015,6888,8506,10259,11597,12616,12757,16308,19010,19607,23634,26238,27933,28316,29319,30498,33092],[1336,2016,6889,8507,10260,11598,12617,12758,16309,19011,19608,23635,26239,27934,28317,29320,30499,33093],[1337,2017,6890,8508,10261,11599,12618,12759,16310,19012,19609,23636,26240,27935,28318,29321,30500,33094],[1338,2018,6891,8509,10262,11600,12619,12760,16311,19013,19610,23637,26241,27936,28319,29322,30501,33095],[1339,2019,6892,8510,10263,11601,12620,12761,16312,19014,19611,23638,26242,27937,28320,29323,30401,33096],[1340,1919,6893,8511,10264,11602,12621,12762,16313,19015,19612,23639,26243,27938,28321,29324,30402,33097],[1341,1920,6894,8512,10265,11603,12622,12763,16314,19016,19613,23640,26244,27939,28322,29325,30403,33098],[1342,1921,6895,8513,10266,11604,12623,12764,16315,19017,19614,23641,26245,27940,28323,29326,30404,33099],[1343,1922,6896,8514,10267,11605,12624,12765,16316,19018,19615,23642,26246,27941,28324,29327,30405,33100],[1344,1923,6897,8515,10268,11606,12524,12766,16317,19019,19616,23643,26247,27942,28325,29328,30406,33101],[1345,1924,6898,8516,10269,11607,12525,12767,16318,19020,19617,23644,26248,27943,28326,29329,30407,33102],[1346,1925,6899,8517,10270,11608,12526,12768,16319,19021,19618,23645,26249,27944,28327,29330,30408,33103],[1347,1926,6900,8518,10271,11609,12527,12769,16320,19022,19619,23646,26250,27945,28328,29331,30409,33104],[1348,1927,6901,8519,10272,11610,12528,12770,16321,19023,19620,23647,26251,27946,28329,29332,30410,33105],[1349,1928,6902,8520,10273,11611,12529,12771,16322,19024,19621,23648,26252,27947,28330,29333,30411,33106],[1350,1929,6903,8521,10274,11612,12530,12772,16323,19025,19622,23649,26253,27948,28331,29334,30412,33107],[1351,1930,6904,8522,10275,11613,12531,12773,16324,19026,19623,23650,26254,27949,28332,29335,30413,33108],[1352,1931,6905,8523,10276,11614,12532,12774,16325,19027,19624,23651,26255,27950,28333,29336,30414,33109],[1353,1932,6906,8524,10277,11514,12533,12775,16326,19028,19625,23652,26256,27951,28334,29337,30415,33110],[1354,1933,6907,8525,10278,11515,12534,12776,16327,19029,19626,23653,26257,27952,28335,29338,30416,33111],[1355,1934,6908,8526,10279,11516,12535,12777,16328,19030,19627,23654,26258,27953,28336,29339,30417,33112],[1356,1935,6909,8527,10280,11517,12536,12778,16329,19031,19628,23655,26259,27954,28337,29340,30418,33113],[1357,1936,6910,8528,10281,11518,12537,12779,16330,19032,19629,23656,26159,27955,28338,29341,30419,33114],[1358,1937,6911,8529,10282,11519,12538,12780,16331,19033,19630,23657,26160,27956,28339,29342,30420,33115],[1359,1938,6912,8530,10283,11520,12539,12781,16332,19034,19631,23658,26161,27957,28340,29343,30421,33116],[1360,1939,6913,8531,10284,11521,12540,12782,16333,19035,19632,23659,26162,27958,28341,29344,30422,33117],[1361,1940,6914,8532,10285,11522,12541,12783,16334,19036,19633,23660,26163,27959,28342,29345,30423,33118],[1362,1941,6915,8533,10286,11523,12542,12784,16335,19037,19634,23661,26164,27960,28343,29346,30424,33119],[1363,1942,6916,8534,10287,11524,12543,12785,16336,19038,19635,23662,26165,27961,28344,29347,30425,33120],[1364,1943,6917,8535,10288,11525,12544,12786,16337,19039,19636,23663,26166,27962,28345,29348,30426,33121],[1365,1944,6918,8536,10289,11526,12545,12787,16338,19040,19637,23664,26167,27963,28346,29349,30427,33122],[1366,1945,6919,8537,10290,11527,12546,12788,16339,19041,19638,23665,26168,27964,28347,29350,30428,33123],[1367,1946,6920,8538,10291,11528,12547,12789,16340,19042,19639,23666,26169,27965,28348,29351,30429,33124],[1368,1947,6921,8539,10292,11529,12548,12790,16341,19043,19640,23667,26170,27966,28349,29352,30430,33125],[1369,1948,6922,8540,10293,11530,12549,12791,16342,19044,19641,23668,26171,27967,28350,29353,30431,33126],[1370,1949,6923,8541,10294,11531,12550,12792,16343,19045,19642,23669,26172,27968,28351,29354,30432,33127],[1371,1950,6924,8542,10295,11532,12551,12793,16344,19046,19643,23670,26173,27969,28352,29355,30433,33027],[1372,1951,6925,8543,10296,11533,12552,12794,16345,19047,19644,23671,26174,27970,28353,29356,30434,33028],[1373,1952,6926,8544,10297,11534,12553,12795,16346,19048,19645,23672,26175,27971,28354,29357,30435,33029],[1374,1953,6927,8545,10298,11535,12554,12796,16347,19049,19646,23673,26176,27972,28355,29358,30436,33030],[1375,1954,6928,8546,10299,11536,12555,12797,16348,19050,19647,23674,26177,27973,28356,29359,30437,33031],[1376,1955,6929,8547,10300,11537,12556,12798,16349,19051,19648,23675,26178,27974,28357,29360,30438,33032],[1377,1956,6930,8548,10301,11538,12557,12799,16350,19052,19649,23676,26179,27975,28358,29361,30439,33033],[1378,1957,6931,8549,10201,11539,12558,12800,16351,19053,19650,23677,26180,27976,28359,29362,30440,33034],[1379,1958,6932,8550,10202,11540,12559,12801,16352,19054,19651,23678,26181,27876,28360,29363,30441,33035],[1380,1959,6933,8551,10203,11541,12560,12802,16353,19055,19652,23679,26182,27877,28361,29364,30442,33036],[1381,1960,6934,8552,10204,11542,12561,12803,16354,19056,19653,23680,26183,27878,28362,29365,30443,33037],[1382,1961,6935,8553,10205,11543,12562,12804,16355,19057,19654,23681,26184,27879,28363,29366,30444,33038],[1383,1962,6936,8554,10206,11544,12563,12805,16356,19058,19655,23682,26185,27880,28364,29367,30445,33039],[1384,1963,6937,8555,10207,11545,12564,12806,16357,19059,19656,23683,26186,27881,28365,29368,30446,33040],[1385,1964,6938,8556,10208,11546,12565,12807,16358,19060,19657,23684,26187,27882,28366,29369,30447,33041],[1386,1965,6939,8557,10209,11547,12566,12808,16359,19061,19658,23685,26188,27883,28367,29370,30448,33042],[1387,1966,6940,8558,10210,11548,12567,12809,16360,19062,19659,23686,26189,27884,28368,29371,30449,33043],[1388,1967,6941,8559,10211,11549,12568,12810,16361,19063,19660,23687,26190,27885,28369,29372,30450,33044],[1389,1968,6942,8560,10212,11550,12569,12811,16261,19064,19661,23688,26191,27886,28370,29373,30451,33045],[1390,1969,6943,8561,10213,11551,12570,12812,16262,19065,19662,23689,26192,27887,28371,29374,30452,33046],[1391,1970,6944,8562,10214,11552,12571,12813,16263,19066,19663,23690,26193,27888,28372,29375,30453,33047],[1392,1971,6945,8563,10215,11553,12572,12814,16264,19067,19664,23691,26194,27889,28373,29376,30454,33048],[1393,1972,6946,8564,10216,11554,12573,12815,16265,19068,19665,23692,26195,27890,28374,29377,30455,33049],[1394,1973,6947,8565,10217,11555,12574,12816,16266,19069,19666,23693,26196,27891,28375,29378,30456,33050],[1395,1974,6948,8566,10218,11556,12575,12817,16267,19070,19667,23694,26197,27892,28376,29379,30457,33051],[1396,1975,6949,8567,10219,11557,12576,12818,16268,19071,19668,23695,26198,27893,28377,29380,30458,33052],[1397,1976,6950,8568,10220,11558,12577,12819,16269,19072,19669,23696,26199,27894,28378,29381,30459,33053],[1398,1977,6951,8569,10221,11559,12578,12820,16270,19073,19670,23697,26200,27895,28379,29382,30460,33054],[1399,1978,6952,8570,10222,11560,12579,12821,16271,19074,19671,23698,26201,27896,28380,29383,30461,33055],[1400,1979,6953,8571,10223,11561,12580,12822,16272,19075,19672,23699,26202,27897,28280,29384,30462,33056],[1401,1980,6954,8572,10224,11562,12581,12823,16273,19076,19673,23700,26203,27898,28281,29385,30463,33057],[1402,1981,6955,8573,10225,11563,12582,12824,16274,19077,19674,23701,26204,27899,28282,29386,30464,33058],[1403,1982,6956,8574,10226,11564,12583,12825,16275,19078,19675,23702,26205,27900,28283,29387,30465,33059],[1404,1983,6957,8575,10227,11565,12584,12826,16276,19079,19676,23703,26206,27901,28284,29388,30466,33060],[1405,1984,6958,8576,10228,11566,12585,12726,16277,19080,19677,23704,26207,27902,28285,29389,30467,33061],[1406,1985,6959,8577,10229,11567,12586,12727,16278,19081,19678,23705,26208,27903,28286,29390,30468,33062],[1407,1986,6960,8578,10230,11568,12587,12728,16279,19082,19679,23706,26209,27904,28287,29290,30469,33063],[1408,1987,6961,8579,10231,11569,12588,12729,16280,19083,19680,23707,26210,27905,28288,29291,30470,33064],[1409,1988,6962,8580,10232,11570,12589,12730,16281,19084,19681,23708,26211,27906,28289,29292,30471,33065],[1410,1989,6963,8581,10233,11571,12590,12731,16282,19085,19682,23709,26212,27907,28290,29293,30472,33066],[1411,1990,6964,8582,10234,11572,12591,12732,16283,19086,19683,23710,26213,27908,28291,29294,30473,33067],[1412,1991,6965,8583,10235,11573,12592,12733,16284,19087,19684,23711,26214,27909,28292,29295,30474,33068],[1413,1992,6966,8584,10236,11574,12593,12734,16285,19088,19685,23712,26215,27910,28293,29296,30475,33069],[1313,1993,6967,8484,10237,11575,12594,12735,16286,18988,19686,23713,26216,27911,28294,29297,30476,33070],[1314,1994,6968,8485,10238,11576,12595,12736,16287,18989,19687,23714,26217,27912,28295,29298,30477,33071],[1315,1995,6868,8486,10239,11577,12596,12737,16288,18990,19688,23715,26218,27913,28296,29299,30478,33072],[1316,1996,6869,8487,10240,11578,12597,12738,16289,18991,19689,23716,26219,27914,28297,29300,30479,33073],[1317,1997,6870,8488,10241,11579,12598,12739,16290,18992,19690,23717,26220,27915,28298,29301,30480,33074],[1318,1998,6871,8489,10242,11580,12599,12740,16291,18993,19691,23718,26221,27916,28299,29302,30481,33075],[1319,1999,6872,8490,10243,11581,12600,12741,16292,18994,19692,23719,26222,27917,28300,29303,30482,33076],[1320,2000,6873,8491,10244,11582,12601,12742,16293,18995,19693,23720,26223,27918,28301,29304,30483,33077],[1321,2001,6874,8492,10245,11583,12602,12743,16294,18996,19694,23721,26224,27919,28302,29305,30484,33078],[1322,2002,6875,8493,10246,11584,12603,12744,16295,18997,19594,23722,26225,27920,28303,29306,30485,33079],[1323,2003,6876,8494,10247,11585,12604,12745,16296,18998,19595,23723,26226,27921,28304,29307,30486,33080],[1324,2004,6877,8495,10248,11586,12605,12746,16297,18999,19596,23724,26227,27922,28305,29308,30487,33081],[1325,2005,6878,8496,10249,11587,12606,12747,16298,19000,19597,23725,26228,27923,28306,29309,30488,33082],[1326,2006,6879,8497,10250,11588,12607,12748,16299,19001,19598,23726,26229,27924,28307,29310,30489,33083],[1327,2007,6880,8498,10251,11589,12608,12749,16300,19002,19599,23727,26230,27925,28308,29311,30490,33084],[1328,2008,6881,8499,10252,11590,12609,12750,16301,19003,19600,23728,26231,27926,28309,29312,30491,33085],[1448,4251,4973,5797,7244,8187,10299,15258,15624,18753,21579,22295,23036,24537,25519,27562,32605,32924],[1449,4252,4974,5798,7245,8188,10300,15259,15625,18754,21580,22296,23037,24538,25520,27563,32606,32925],[1450,4253,4975,5799,7246,8189,10301,15260,15626,18755,21581,22297,23038,24539,25521,27564,32607,32825],[1451,4254,4976,5800,7247,8190,10201,15261,15627,18756,21582,22298,23039,24540,25522,27565,32608,32826],[1452,4255,4977,5801,7248,8191,10202,15262,15628,18757,21583,22299,23040,24541,25523,27566,32609,32827],[1453,4256,4978,5802,7249,8192,10203,15263,15629,18758,21584,22300,23041,24542,25524,27567,32610,32828],[1454,4257,4979,5803,7250,8193,10204,15264,15630,18759,21585,22301,23042,24442,25525,27568,32611,32829],[1455,4258,4980,5804,7251,8194,10205,15265,15631,18760,21586,22302,23043,24443,25526,27569,32612,32830],[1456,4259,4981,5805,7252,8195,10206,15266,15632,18761,21587,22303,23044,24444,25527,27570,32613,32831],[1457,4260,4982,5806,7253,8196,10207,15267,15633,18762,21588,22304,23045,24445,25528,27571,32614,32832],[1458,4261,4983,5807,7254,8197,10208,15268,15634,18763,21589,22305,23046,24446,25529,27572,32615,32833],[1459,4262,4984,5808,7255,8198,10209,15269,15635,18764,21590,22306,23047,24447,25530,27472,32616,32834],[1460,4263,4985,5809,7256,8199,10210,15270,15636,18765,21591,22307,23048,24448,25531,27473,32617,32835],[1461,4264,4986,5810,7257,8200,10211,15271,15637,18766,21592,22308,23049,24449,25532,27474,32618,32836],[1462,4265,4987,5811,7258,8201,10212,15272,15638,18767,21593,22309,23050,24450,25533,27475,32619,32837],[1463,4266,4988,5812,7259,8202,10213,15273,15639,18768,21594,22310,23051,24451,25534,27476,32620,32838],[1464,4267,4989,5813,7260,8203,10214,15274,15640,18769,21595,22311,23052,24452,25535,27477,32621,32839],[1465,4268,4990,5814,7261,8204,10215,15275,15641,18770,21596,22312,23053,24453,25536,27478,32622,32840],[1466,4269,4991,5815,7262,8205,10216,15276,15642,18771,21597,22313,23054,24454,25537,27479,32522,32841],[1467,4270,4992,5816,7263,8206,10217,15277,15643,18772,21598,22314,23055,24455,25538,27480,32523,32842],[1468,4271,4993,5817,7264,8207,10218,15278,15644,18773,21599,22315,23056,24456,25539,27481,32524,32843],[1469,4272,4994,5818,7265,8208,10219,15279,15645,18774,21600,22316,23057,24457,25540,27482,32525,32844],[1470,4273,4995,5819,7266,8209,10220,15280,15646,18775,21601,22317,23058,24458,25541,27483,32526,32845],[1471,4274,4996,5820,7267,8210,10221,15281,15647,18776,21602,22318,23059,24459,25542,27484,32527,32846],[1472,4275,4997,5821,7268,8211,10222,15282,15648,18777,21603,22319,23060,24460,25543,27485,32528,32847],[1473,4276,4998,5822,7269,8212,10223,15283,15649,18778,21604,22320,23061,24461,25544,27486,32529,32848],[1474,4277,4999,5823,7270,8213,10224,15284,15650,18779,21605,22220,23062,24462,25545,27487,32530,32849],[1475,4278,5000,5824,7271,8214,10225,15285,15651,18780,21606,22221,23063,24463,25546,27488,32531,32850],[1476,4279,5001,5825,7171,8215,10226,15286,15652,18781,21607,22222,23064,24464,25547,27489,32532,32851],[1477,4280,5002,5826,7172,8216,10227,15287,15653,18782,21608,22223,23065,24465,25548,27490,32533,32852],[1478,4281,5003,5827,7173,8217,10228,15288,15654,18783,21609,22224,23066,24466,25549,27491,32534,32853],[1479,4282,5004,5828,7174,8218,10229,15289,15554,18784,21610,22225,23067,24467,25550,27492,32535,32854],[1480,4283,5005,5829,7175,8219,10230,15290,15555,18785,21611,22226,23068,24468,25551,27493,32536,32855],[1481,4284,5006,5830,7176,8220,10231,15291,15556,18685,21612,22227,23069,24469,25552,27494,32537,32856],[1482,4285,5007,5831,7177,8221,10232,15292,15557,18686,21613,22228,23070,24470,25452,27495,32538,32857],[1483,4286,5008,5832,7178,8222,10233,15293,15558,18687,21513,22229,23071,24471,25453,27496,32539,32858],[1484,4287,5009,5833,7179,8223,10234,15294,15559,18688,21514,22230,23072,24472,25454,27497,32540,32859],[1485,4288,5010,5834,7180,8224,10235,15295,15560,18689,21515,22231,23073,24473,25455,27498,32541,32860],[1486,4289,5011,5835,7181,8225,10236,15296,15561,18690,21516,22232,23074,24474,25456,27499,32542,32861],[1487,4290,5012,5836,7182,8226,10237,15297,15562,18691,21517,22233,23075,24475,25457,27500,32543,32862],[1488,4291,5013,5837,7183,8227,10238,15298,15563,18692,21518,22234,23076,24476,25458,27501,32544,32863],[1489,4292,5014,5838,7184,8228,10239,15299,15564,18693,21519,22235,23077,24477,25459,27502,32545,32864],[1490,4293,5015,5839,7185,8229,10240,15300,15565,18694,21520,22236,23078,24478,25460,27503,32546,32865],[1491,4294,5016,5840,7186,8230,10241,15301,15566,18695,21521,22237,23079,24479,25461,27504,32547,32866],[1492,4295,5017,5841,7187,8231,10242,15302,15567,18696,21522,22238,23080,24480,25462,27505,32548,32867],[1493,4296,5018,5842,7188,8232,10243,15303,15568,18697,21523,22239,23081,24481,25463,27506,32549,32868],[1494,4297,5019,5843,7189,8233,10244,15304,15569,18698,21524,22240,23082,24482,25464,27507,32550,32869],[1495,4298,5020,5844,7190,8234,10245,15305,15570,18699,21525,22241,23083,24483,25465,27508,32551,32870],[1496,4299,5021,5845,7191,8235,10246,15306,15571,18700,21526,22242,23084,24484,25466,27509,32552,32871],[1497,4300,5022,5846,7192,8236,10247,15307,15572,18701,21527,22243,23085,24485,25467,27510,32553,32872],[1498,4301,5023,5847,7193,8237,10248,15308,15573,18702,21528,22244,23086,24486,25468,27511,32554,32873],[1499,4302,5024,5848,7194,8238,10249,15309,15574,18703,21529,22245,23087,24487,25469,27512,32555,32874],[1500,4303,5025,5849,7195,8239,10250,15310,15575,18704,21530,22246,23088,24488,25470,27513,32556,32875],[1501,4304,5026,5850,7196,8240,10251,15311,15576,18705,21531,22247,23089,24489,25471,27514,32557,32876],[1502,4305,5027,5851,7197,8241,10252,15312,15577,18706,21532,22248,23090,24490,25472,27515,32558,32877],[1503,4306,5028,5852,7198,8242,10253,15313,15578,18707,21533,22249,23091,24491,25473,27516,32559,32878],[1504,4307,5029,5853,7199,8243,10254,15314,15579,18708,21534,22250,23092,24492,25474,27517,32560,32879],[1505,4308,5030,5854,7200,8244,10255,15315,15580,18709,21535,22251,23093,24493,25475,27518,32561,32880],[1506,4309,5031,5855,7201,8245,10256,15316,15581,18710,21536,22252,23094,24494,25476,27519,32562,32881],[1507,4310,5032,5856,7202,8246,10257,15317,15582,18711,21537,22253,23095,24495,25477,27520,32563,32882],[1508,4311,5033,5857,7203,8247,10258,15318,15583,18712,21538,22254,23096,24496,25478,27521,32564,32883],[1509,4312,5034,5757,7204,8248,10259,15319,15584,18713,21539,22255,23097,24497,25479,27522,32565,32884],[1510,4313,5035,5758,7205,8249,10260,15320,15585,18714,21540,22256,23098,24498,25480,27523,32566,32885],[1511,4314,5036,5759,7206,8250,10261,15321,15586,18715,21541,22257,23099,24499,25481,27524,32567,32886],[1512,4315,5037,5760,7207,8251,10262,15322,15587,18716,21542,22258,23100,24500,25482,27525,32568,32887],[1513,4316,5038,5761,7208,8252,10263,15323,15588,18717,21543,22259,23101,24501,25483,27526,32569,32888],[1514,4317,5039,5762,7209,8253,10264,15324,15589,18718,21544,22260,23102,24502,25484,27527,32570,32889],[1414,4318,5040,5763,7210,8254,10265,15325,15590,18719,21545,22261,23103,24503,25485,27528,32571,32890],[1415,4319,5041,5764,7211,8255,10266,15326,15591,18720,21546,22262,23104,24504,25486,27529,32572,32891],[1416,4320,5042,5765,7212,8256,10267,15327,15592,18721,21547,22263,23105,24505,25487,27530,32573,32892],[1417,4321,5043,5766,7213,8257,10268,15328,15593,18722,21548,22264,23106,24506,25488,27531,32574,32893],[1418,4322,5044,5767,7214,8258,10269,15329,15594,18723,21549,22265,23107,24507,25489,27532,32575,32894],[1419,4323,5045,5768,7215,8259,10270,15330,15595,18724,21550,22266,23108,24508,25490,27533,32576,32895],[1420,4324,5046,5769,7216,8260,10271,15331,15596,18725,21551,22267,23109,24509,25491,27534,32577,32896],[1421,4325,5047,5770,7217,8261,10272,15332,15597,18726,21552,22268,23110,24510,25492,27535,32578,32897],[1422,4326,5048,5771,7218,8262,10273,15333,15598,18727,21553,22269,23111,24511,25493,27536,32579,32898],[1423,4327,5049,5772,7219,8263,10274,15334,15599,18728,21554,22270,23112,24512,25494,27537,32580,32899],[1424,4328,4949,5773,7220,8264,10275,15335,15600,18729,21555,22271,23113,24513,25495,27538,32581,32900],[1425,4329,4950,5774,7221,8265,10276,15336,15601,18730,21556,22272,23114,24514,25496,27539,32582,32901],[1426,4330,4951,5775,7222,8266,10277,15337,15602,18731,21557,22273,23115,24515,25497,27540,32583,32902],[1427,4331,4952,5776,7223,8267,10278,15338,15603,18732,21558,22274,23116,24516,25498,27541,32584,32903],[1428,4332,4953,5777,7224,8268,10279,15339,15604,18733,21559,22275,23117,24517,25499,27542,32585,32904],[1429,4333,4954,5778,7225,8269,10280,15340,15605,18734,21560,22276,23118,24518,25500,27543,32586,32905],[1430,4334,4955,5779,7226,8270,10281,15341,15606,18735,21561,22277,23119,24519,25501,27544,32587,32906],[1431,4335,4956,5780,7227,8271,10282,15342,15607,18736,21562,22278,23120,24520,25502,27545,32588,32907],[1432,4336,4957,5781,7228,8272,10283,15343,15608,18737,21563,22279,23121,24521,25503,27546,32589,32908],[1433,4337,4958,5782,7229,8273,10284,15344,15609,18738,21564,22280,23122,24522,25504,27547,32590,32909],[1434,4338,4959,5783,7230,8274,10285,15345,15610,18739,21565,22281,23123,24523,25505,27548,32591,32910],[1435,4339,4960,5784,7231,8275,10286,15346,15611,18740,21566,22282,23124,24524,25506,27549,32592,32911],[1436,4340,4961,5785,7232,8276,10287,15347,15612,18741,21567,22283,23125,24525,25507,27550,32593,32912],[1437,4341,4962,5786,7233,8277,10288,15348,15613,18742,21568,22284,23126,24526,25508,27551,32594,32913],[1438,4342,4963,5787,7234,8278,10289,15349,15614,18743,21569,22285,23127,24527,25509,27552,32595,32914],[1439,4242,4964,5788,7235,8279,10290,15350,15615,18744,21570,22286,23128,24528,25510,27553,32596,32915],[1440,4243,4965,5789,7236,8280,10291,15351,15616,18745,21571,22287,23028,24529,25511,27554,32597,32916],[1441,4244,4966,5790,7237,8281,10292,15251,15617,18746,21572,22288,23029,24530,25512,27555,32598,32917],[1442,4245,4967,5791,7238,8181,10293,15252,15618,18747,21573,22289,23030,24531,25513,27556,32599,32918],[1443,4246,4968,5792,7239,8182,10294,15253,15619,18748,21574,22290,23031,24532,25514,27557,32600,32919],[1444,4247,4969,5793,7240,8183,10295,15254,15620,18749,21575,22291,23032,24533,25515,27558,32601,32920],[1445,4248,4970,5794,7241,8184,10296,15255,15621,18750,21576,22292,23033,24534,25516,27559,32602,32921],[1446,4249,4971,5795,7242,8185,10297,15256,15622,18751,21577,22293,23034,24535,25517,27560,32603,32922],[1447,4250,4972,5796,7243,8186,10298,15257,15623,18752,21578,22294,23035,24536,25518,27561,32604,32923],[2376,5242,5905,6668,8180,9125,11124,16180,16507,19673,22502,23207,23966,25397,26426,28426,33457,33794],[2377,5243,5906,6669,8080,9126,11125,16181,16508,19674,22503,23208,23967,25398,26427,28427,33458,33795],[2378,5244,5907,6670,8081,9127,11126,16182,16509,19675,22504,23209,23968,25399,26428,28428,33459,33796],[2379,5245,5908,6671,8082,9128,11127,16183,16510,19676,22505,23210,23969,25400,26429,28429,33460,33797],[2380,5246,5909,6672,8083,9129,11128,16184,16511,19677,22506,23211,23970,25401,26430,28430,33461,33798],[2381,5247,5910,6673,8084,9130,11129,16185,16512,19678,22507,23212,23971,25402,26431,28431,33462,33799],[2382,5248,5911,6674,8085,9131,11130,16186,16513,19679,22508,23213,23972,25403,26432,28432,33463,33800],[2383,5249,5912,6675,8086,9132,11131,16187,16514,19680,22509,23214,23973,25404,26433,28433,33464,33801],[2384,5250,5913,6676,8087,9133,11132,16188,16515,19681,22510,23215,23974,25405,26434,28434,33465,33802],[2385,5251,5914,6677,8088,9134,11133,16189,16516,19682,22511,23216,23975,25406,26435,28435,33466,33803],[2386,5151,5915,6678,8089,9135,11134,16190,16517,19683,22512,23217,23976,25407,26436,28436,33467,33804],[2387,5152,5916,6679,8090,9136,11135,16191,16518,19684,22513,23218,23977,25408,26437,28437,33468,33805],[2388,5153,5917,6680,8091,9137,11136,16192,16519,19685,22514,23219,23978,25409,26438,28438,33469,33806],[2389,5154,5918,6681,8092,9138,11137,16193,16520,19686,22515,23220,23979,25410,26439,28439,33470,33807],[2390,5155,5919,6682,8093,9139,11138,16194,16521,19687,22516,23221,23980,25411,26440,28440,33471,33808],[2391,5156,5920,6683,8094,9140,11139,16195,16522,19688,22517,23222,23981,25412,26441,28441,33472,33809],[2392,5157,5921,6684,8095,9141,11140,16196,16523,19689,22518,23223,23982,25413,26442,28442,33473,33810],[2393,5158,5922,6685,8096,9142,11141,16197,16524,19690,22519,23224,23983,25414,26443,28443,33474,33811],[2394,5159,5923,6686,8097,9143,11142,16198,16525,19691,22520,23225,23984,25415,26444,28444,33475,33812],[2395,5160,5924,6687,8098,9144,11143,16199,16526,19692,22521,23226,23985,25416,26445,28445,33476,33813],[2396,5161,5925,6688,8099,9145,11144,16200,16527,19693,22522,23227,23986,25417,26446,28446,33477,33814],[2397,5162,5926,6689,8100,9146,11145,16201,16528,19694,22422,23228,23987,25418,26447,28447,33478,33815],[2398,5163,5927,6690,8101,9147,11146,16202,16529,19594,22423,23229,23988,25419,26448,28448,33479,33816],[2399,5164,5928,6691,8102,9148,11147,16203,16530,19595,22424,23129,23989,25420,26449,28449,33480,33817],[2400,5165,5929,6692,8103,9149,11148,16204,16531,19596,22425,23130,23990,25421,26450,28450,33481,33818],[2401,5166,5930,6693,8104,9150,11149,16205,16532,19597,22426,23131,23991,25422,26451,28451,33482,33819],[2402,5167,5931,6694,8105,9151,11150,16206,16533,19598,22427,23132,23992,25423,26452,28452,33483,33820],[2403,5168,5932,6695,8106,9152,11151,16207,16534,19599,22428,23133,23993,25424,26453,28453,33484,33821],[2404,5169,5933,6696,8107,9153,11152,16208,16535,19600,22429,23134,23994,25425,26454,28454,33485,33822],[2405,5170,5934,6697,8108,9154,11153,16209,16536,19601,22430,23135,23995,25426,26455,28455,33486,33823],[2406,5171,5935,6698,8109,9155,11154,16210,16537,19602,22431,23136,23996,25427,26456,28456,33487,33824],[2407,5172,5936,6699,8110,9156,11155,16211,16538,19603,22432,23137,23997,25428,26457,28457,33488,33825],[2408,5173,5937,6700,8111,9157,11156,16212,16539,19604,22433,23138,23998,25429,26458,28458,33489,33826],[2409,5174,5938,6701,8112,9158,11157,16213,16540,19605,22434,23139,23999,25430,26459,28459,33490,33827],[2410,5175,5939,6702,8113,9159,11158,16214,16541,19606,22435,23140,24000,25431,26460,28460,33491,33828],[2411,5176,5940,6703,8114,9160,11159,16215,16542,19607,22436,23141,24001,25432,26461,28461,33492,33829],[2412,5177,5941,6704,8115,9161,11160,16216,16543,19608,22437,23142,24002,25433,26361,28462,33493,33830],[2413,5178,5942,6705,8116,9162,11161,16217,16544,19609,22438,23143,24003,25434,26362,28463,33494,33831],[2414,5179,5943,6706,8117,9163,11162,16218,16545,19610,22439,23144,24004,25435,26363,28464,33495,33832],[2415,5180,5944,6707,8118,9164,11163,16219,16546,19611,22440,23145,24005,25436,26364,28465,33496,33833],[2416,5181,5945,6708,8119,9165,11164,16220,16547,19612,22441,23146,24006,25437,26365,28466,33497,33834],[2417,5182,5946,6709,8120,9166,11165,16221,16548,19613,22442,23147,24007,25438,26366,28467,33498,33734],[2418,5183,5947,6710,8121,9167,11166,16222,16549,19614,22443,23148,24008,25439,26367,28468,33499,33735],[2419,5184,5948,6711,8122,9168,11167,16223,16550,19615,22444,23149,24009,25440,26368,28469,33500,33736],[2420,5185,5949,6712,8123,9169,11168,16224,16551,19616,22445,23150,24010,25441,26369,28470,33501,33737],[2421,5186,5950,6713,8124,9170,11169,16225,16552,19617,22446,23151,24011,25442,26370,28471,33502,33738],[2422,5187,5951,6714,8125,9171,11170,16226,16553,19618,22447,23152,24012,25443,26371,28472,33503,33739],[2423,5188,5952,6715,8126,9172,11171,16227,16554,19619,22448,23153,24013,25444,26372,28473,33504,33740],[2323,5189,5953,6716,8127,9173,11172,16228,16555,19620,22449,23154,24014,25445,26373,28474,33505,33741],[2324,5190,5954,6717,8128,9174,11173,16229,16556,19621,22450,23155,24015,25446,26374,28475,33506,33742],[2325,5191,5955,6718,8129,9175,11174,16230,16557,19622,22451,23156,24016,25447,26375,28476,33507,33743],[2326,5192,5956,6719,8130,9176,11175,16231,16558,19623,22452,23157,24017,25448,26376,28477,33508,33744],[2327,5193,5957,6720,8131,9177,11176,16232,16559,19624,22453,23158,24018,25449,26377,28478,33509,33745],[2328,5194,5958,6721,8132,9178,11177,16233,16560,19625,22454,23159,24019,25450,26378,28479,33510,33746],[2329,5195,5858,6722,8133,9179,11178,16234,16561,19626,22455,23160,24020,25451,26379,28480,33511,33747],[2330,5196,5859,6723,8134,9180,11179,16235,16562,19627,22456,23161,24021,25351,26380,28481,33512,33748],[2331,5197,5860,6724,8135,9181,11180,16236,16563,19628,22457,23162,24022,25352,26381,28381,33513,33749],[2332,5198,5861,6725,8136,9182,11181,16237,16463,19629,22458,23163,24023,25353,26382,28382,33514,33750],[2333,5199,5862,6726,8137,9183,11182,16238,16464,19630,22459,23164,24024,25354,26383,28383,33515,33751],[2334,5200,5863,6727,8138,9184,11183,16239,16465,19631,22460,23165,24025,25355,26384,28384,33516,33752],[2335,5201,5864,6728,8139,9185,11184,16240,16466,19632,22461,23166,24026,25356,26385,28385,33517,33753],[2336,5202,5865,6729,8140,9186,11185,16241,16467,19633,22462,23167,24027,25357,26386,28386,33518,33754],[2337,5203,5866,6730,8141,9187,11186,16242,16468,19634,22463,23168,24028,25358,26387,28387,33519,33755],[2338,5204,5867,6731,8142,9188,11187,16243,16469,19635,22464,23169,24029,25359,26388,28388,33520,33756],[2339,5205,5868,6732,8143,9189,11188,16244,16470,19636,22465,23170,24030,25360,26389,28389,33521,33757],[2340,5206,5869,6733,8144,9190,11189,16245,16471,19637,22466,23171,24031,25361,26390,28390,33522,33758],[2341,5207,5870,6734,8145,9090,11190,16246,16472,19638,22467,23172,24032,25362,26391,28391,33523,33759],[2342,5208,5871,6735,8146,9091,11191,16247,16473,19639,22468,23173,24033,25363,26392,28392,33524,33760],[2343,5209,5872,6736,8147,9092,11192,16248,16474,19640,22469,23174,24034,25364,26393,28393,33525,33761],[2344,5210,5873,6737,8148,9093,11193,16249,16475,19641,22470,23175,24035,25365,26394,28394,33526,33762],[2345,5211,5874,6738,8149,9094,11194,16250,16476,19642,22471,23176,24036,25366,26395,28395,33527,33763],[2346,5212,5875,6739,8150,9095,11195,16251,16477,19643,22472,23177,24037,25367,26396,28396,33528,33764],[2347,5213,5876,6740,8151,9096,11196,16252,16478,19644,22473,23178,23937,25368,26397,28397,33529,33765],[2348,5214,5877,6741,8152,9097,11197,16253,16479,19645,22474,23179,23938,25369,26398,28398,33530,33766],[2349,5215,5878,6742,8153,9098,11198,16254,16480,19646,22475,23180,23939,25370,26399,28399,33531,33767],[2350,5216,5879,6743,8154,9099,11199,16255,16481,19647,22476,23181,23940,25371,26400,28400,33431,33768],[2351,5217,5880,6744,8155,9100,11200,16256,16482,19648,22477,23182,23941,25372,26401,28401,33432,33769],[2352,5218,5881,6745,8156,9101,11201,16257,16483,19649,22478,23183,23942,25373,26402,28402,33433,33770],[2353,5219,5882,6746,8157,9102,11202,16258,16484,19650,22479,23184,23943,25374,26403,28403,33434,33771],[2354,5220,5883,6747,8158,9103,11203,16259,16485,19651,22480,23185,23944,25375,26404,28404,33435,33772],[2355,5221,5884,6748,8159,9104,11204,16260,16486,19652,22481,23186,23945,25376,26405,28405,33436,33773],[2356,5222,5885,6749,8160,9105,11205,16160,16487,19653,22482,23187,23946,25377,26406,28406,33437,33774],[2357,5223,5886,6750,8161,9106,11206,16161,16488,19654,22483,23188,23947,25378,26407,28407,33438,33775],[2358,5224,5887,6751,8162,9107,11207,16162,16489,19655,22484,23189,23948,25379,26408,28408,33439,33776],[2359,5225,5888,6752,8163,9108,11208,16163,16490,19656,22485,23190,23949,25380,26409,28409,33440,33777],[2360,5226,5889,6753,8164,9109,11209,16164,16491,19657,22486,23191,23950,25381,26410,28410,33441,33778],[2361,5227,5890,6754,8165,9110,11210,16165,16492,19658,22487,23192,23951,25382,26411,28411,33442,33779],[2362,5228,5891,6755,8166,9111,11110,16166,16493,19659,22488,23193,23952,25383,26412,28412,33443,33780],[2363,5229,5892,6756,8167,9112,11111,16167,16494,19660,22489,23194,23953,25384,26413,28413,33444,33781],[2364,5230,5893,6757,8168,9113,11112,16168,16495,19661,22490,23195,23954,25385,26414,28414,33445,33782],[2365,5231,5894,6758,8169,9114,11113,16169,16496,19662,22491,23196,23955,25386,26415,28415,33446,33783],[2366,5232,5895,6759,8170,9115,11114,16170,16497,19663,22492,23197,23956,25387,26416,28416,33447,33784],[2367,5233,5896,6760,8171,9116,11115,16171,16498,19664,22493,23198,23957,25388,26417,28417,33448,33785],[2368,5234,5897,6761,8172,9117,11116,16172,16499,19665,22494,23199,23958,25389,26418,28418,33449,33786],[2369,5235,5898,6762,8173,9118,11117,16173,16500,19666,22495,23200,23959,25390,26419,28419,33450,33787],[2370,5236,5899,6763,8174,9119,11118,16174,16501,19667,22496,23201,23960,25391,26420,28420,33451,33788],[2371,5237,5900,6764,8175,9120,11119,16175,16502,19668,22497,23202,23961,25392,26421,28421,33452,33789],[2372,5238,5901,6765,8176,9121,11120,16176,16503,19669,22498,23203,23962,25393,26422,28422,33453,33790],[2373,5239,5902,6766,8177,9122,11121,16177,16504,19670,22499,23204,23963,25394,26423,28423,33454,33791],[2374,5240,5903,6666,8178,9123,11122,16178,16505,19671,22500,23205,23964,25395,26424,28424,33455,33792],[2375,5241,5904,6667,8179,9124,11123,16179,16506,19672,22501,23206,23965,25396,26425,28425,33456,33793],[108,3304,6132,6837,7640,9015,10063,12050,17102,17427,20593,23425,24119,24896,26358,27333,29290,34410],[109,3305,6133,6838,7641,9016,10064,12051,17103,17428,20594,23426,24120,24897,26359,27334,29291,34411],[110,3306,6134,6839,7642,9017,10065,12052,17104,17429,20595,23427,24121,24898,26360,27335,29292,34412],[111,3307,6135,6840,7643,9018,10066,12053,17105,17430,20596,23428,24122,24899,26260,27336,29293,34413],[112,3308,6136,6841,7644,9019,10067,12054,17106,17431,20597,23429,24123,24900,26261,27337,29294,34414],[113,3309,6137,6842,7645,9020,10068,12055,17107,17432,20598,23430,24124,24901,26262,27338,29295,34415],[114,3310,6138,6843,7646,9021,10069,12056,17108,17433,20599,23431,24125,24902,26263,27339,29296,34416],[115,3311,6139,6844,7647,9022,10070,12057,17109,17434,20600,23331,24126,24903,26264,27340,29297,34417],[116,3312,6140,6845,7648,9023,10071,12058,17110,17435,20601,23332,24127,24904,26265,27341,29298,34418],[117,3313,6141,6846,7649,9024,10072,12059,17111,17436,20602,23333,24128,24905,26266,27342,29299,34419],[118,3314,6142,6847,7650,9025,10073,12060,17112,17437,20603,23334,24129,24906,26267,27343,29300,34420],[119,3315,6143,6848,7651,9026,10074,12061,17113,17438,20503,23335,24130,24907,26268,27344,29301,34421],[120,3316,6144,6849,7652,9027,10075,12062,17114,17439,20504,23336,24131,24908,26269,27345,29302,34422],[121,3317,6145,6850,7653,9028,10076,12063,17115,17440,20505,23337,24132,24909,26270,27346,29303,34423],[122,3318,6146,6851,7654,9029,10077,12064,17116,17441,20506,23338,24133,24910,26271,27347,29304,34424],[123,3319,6147,6852,7655,9030,10078,12065,17117,17442,20507,23339,24134,24911,26272,27348,29305,34425],[124,3320,6148,6853,7656,9031,10079,12066,17118,17443,20508,23340,24135,24912,26273,27349,29306,34426],[125,3321,6149,6854,7657,9032,10080,12067,17119,17444,20509,23341,24136,24913,26274,27350,29307,34427],[126,3322,6150,6855,7658,9033,10081,12068,17120,17445,20510,23342,24137,24914,26275,27351,29308,34428],[127,3323,6151,6856,7659,9034,10082,12069,17121,17446,20511,23343,24138,24915,26276,27352,29309,34429],[128,3324,6152,6857,7660,9035,10083,12070,17122,17447,20512,23344,24038,24916,26277,27353,29310,34430],[129,3325,6153,6858,7661,9036,10084,12071,17123,17448,20513,23345,24039,24917,26278,27354,29311,34431],[130,3326,6154,6859,7662,9037,10085,12072,17124,17449,20514,23346,24040,24918,26279,27355,29312,34432],[131,3327,6155,6860,7663,9038,10086,12073,17125,17450,20515,23347,24041,24919,26280,27356,29313,34433],[132,3328,6156,6861,7664,9039,10087,12074,17126,17451,20516,23348,24042,24920,26281,27357,29314,34434],[133,3329,6157,6862,7665,9040,10088,12075,17127,17452,20517,23349,24043,24921,26282,27358,29315,34435],[134,3330,6158,6863,7666,9041,10089,12076,17128,17453,20518,23350,24044,24922,26283,27359,29316,34436],[135,3331,6159,6864,7667,9042,10090,12077,17129,17454,20519,23351,24045,24923,26284,27360,29317,34437],[136,3332,6160,6865,7668,9043,10091,12078,17130,17455,20520,23352,24046,24924,26285,27361,29318,34438],[137,3232,6060,6866,7669,9044,10092,12079,17131,17456,20521,23353,24047,24925,26286,27362,29319,34439],[138,3233,6061,6867,7670,9045,10093,12080,17132,17457,20522,23354,24048,24926,26287,27363,29320,34440],[139,3234,6062,6767,7671,9046,10094,12081,17133,17458,20523,23355,24049,24927,26288,27364,29321,34340],[140,3235,6063,6768,7672,9047,10095,12082,17134,17459,20524,23356,24050,24928,26289,27365,29322,34341],[141,3236,6064,6769,7673,9048,10096,12083,17135,17460,20525,23357,24051,24929,26290,27366,29323,34342],[142,3237,6065,6770,7674,9049,10097,12084,17136,17461,20526,23358,24052,24930,26291,27367,29324,34343],[143,3238,6066,6771,7675,9050,10098,12085,17137,17462,20527,23359,24053,24931,26292,27368,29325,34344],[144,3239,6067,6772,7575,9051,10099,12086,17138,17463,20528,23360,24054,24932,26293,27369,29326,34345],[145,3240,6068,6773,7576,9052,9999,12087,17139,17464,20529,23361,24055,24933,26294,27370,29327,34346],[146,3241,6069,6774,7577,9053,10000,12088,17140,17465,20530,23362,24056,24934,26295,27270,29328,34347],[147,3242,6070,6775,7578,9054,10001,12089,17141,17466,20531,23363,24057,24935,26296,27271,29329,34348],[148,3243,6071,6776,7579,9055,10002,12090,17142,17467,20532,23364,24058,24936,26297,27272,29330,34349],[149,3244,6072,6777,7580,9056,10003,12091,17143,17468,20533,23365,24059,24937,26298,27273,29331,34350],[150,3245,6073,6778,7581,9057,10004,12092,17144,17469,20534,23366,24060,24938,26299,27274,29332,34351],[151,3246,6074,6779,7582,9058,10005,12093,17145,17470,20535,23367,24061,24939,26300,27275,29333,34352],[152,3247,6075,6780,7583,9059,10006,12094,17146,17471,20536,23368,24062,24940,26301,27276,29334,34353],[153,3248,6076,6781,7584,9060,10007,12095,17147,17472,20537,23369,24063,24941,26302,27277,29335,34354],[154,3249,6077,6782,7585,9061,10008,12096,17148,17372,20538,23370,24064,24942,26303,27278,29336,34355],[155,3250,6078,6783,7586,9062,10009,12097,17149,17373,20539,23371,24065,24943,26304,27279,29337,34356],[156,3251,6079,6784,7587,9063,10010,12098,17150,17374,20540,23372,24066,24944,26305,27280,29338,34357],[157,3252,6080,6785,7588,9064,10011,12099,17151,17375,20541,23373,24067,24945,26306,27281,29339,34358],[158,3253,6081,6786,7589,9065,10012,12100,17152,17376,20542,23374,24068,24946,26307,27282,29340,34359],[159,3254,6082,6787,7590,9066,10013,12101,17153,17377,20543,23375,24069,24846,26308,27283,29341,34360],[160,3255,6083,6788,7591,9067,10014,12102,17154,17378,20544,23376,24070,24847,26309,27284,29342,34361],[161,3256,6084,6789,7592,9068,10015,12103,17155,17379,20545,23377,24071,24848,26310,27285,29343,34362],[162,3257,6085,6790,7593,9069,10016,12104,17156,17380,20546,23378,24072,24849,26311,27286,29344,34363],[163,3258,6086,6791,7594,9070,10017,12105,17157,17381,20547,23379,24073,24850,26312,27287,29345,34364],[164,3259,6087,6792,7595,9071,10018,12106,17158,17382,20548,23380,24074,24851,26313,27288,29346,34365],[165,3260,6088,6793,7596,9072,10019,12107,17159,17383,20549,23381,24075,24852,26314,27289,29347,34366],[166,3261,6089,6794,7597,9073,10020,12108,17160,17384,20550,23382,24076,24853,26315,27290,29348,34367],[167,3262,6090,6795,7598,9074,10021,12109,17161,17385,20551,23383,24077,24854,26316,27291,29349,34368],[168,3263,6091,6796,7599,9075,10022,12110,17162,17386,20552,23384,24078,24855,26317,27292,29350,34369],[169,3264,6092,6797,7600,9076,10023,12111,17163,17387,20553,23385,24079,24856,26318,27293,29351,34370],[170,3265,6093,6798,7601,9077,10024,12112,17164,17388,20554,23386,24080,24857,26319,27294,29352,34371],[171,3266,6094,6799,7602,9078,10025,12113,17165,17389,20555,23387,24081,24858,26320,27295,29353,34372],[172,3267,6095,6800,7603,9079,10026,12114,17166,17390,20556,23388,24082,24859,26321,27296,29354,34373],[173,3268,6096,6801,7604,9080,10027,12115,17167,17391,20557,23389,24083,24860,26322,27297,29355,34374],[174,3269,6097,6802,7605,9081,10028,12116,17168,17392,20558,23390,24084,24861,26323,27298,29356,34375],[175,3270,6098,6803,7606,9082,10029,12117,17169,17393,20559,23391,24085,24862,26324,27299,29357,34376],[176,3271,6099,6804,7607,9083,10030,12118,17069,17394,20560,23392,24086,24863,26325,27300,29358,34377],[177,3272,6100,6805,7608,9084,10031,12119,17070,17395,20561,23393,24087,24864,26326,27301,29359,34378],[178,3273,6101,6806,7609,9085,10032,12019,17071,17396,20562,23394,24088,24865,26327,27302,29360,34379],[179,3274,6102,6807,7610,9086,10033,12020,17072,17397,20563,23395,24089,24866,26328,27303,29361,34380],[180,3275,6103,6808,7611,9087,10034,12021,17073,17398,20564,23396,24090,24867,26329,27304,29362,34381],[181,3276,6104,6809,7612,9088,10035,12022,17074,17399,20565,23397,24091,24868,26330,27305,29363,34382],[182,3277,6105,6810,7613,9089,10036,12023,17075,17400,20566,23398,24092,24869,26331,27306,29364,34383],[183,3278,6106,6811,7614,8989,10037,12024,17076,17401,20567,23399,24093,24870,26332,27307,29365,34384],[184,3279,6107,6812,7615,8990,10038,12025,17077,17402,20568,23400,24094,24871,26333,27308,29366,34385],[185,3280,6108,6813,7616,8991,10039,12026,17078,17403,20569,23401,24095,24872,26334,27309,29367,34386],[186,3281,6109,6814,7617,8992,10040,12027,17079,17404,20570,23402,24096,24873,26335,27310,29368,34387],[187,3282,6110,6815,7618,8993,10041,12028,17080,17405,20571,23403,24097,24874,26336,27311,29369,34388],[188,3283,6111,6816,7619,8994,10042,12029,17081,17406,20572,23404,24098,24875,26337,27312,29370,34389],[189,3284,6112,6817,7620,8995,10043,12030,17082,17407,20573,23405,24099,24876,26338,27313,29371,34390],[190,3285,6113,6818,7621,8996,10044,12031,17083,17408,20574,23406,24100,24877,26339,27314,29372,34391],[191,3286,6114,6819,7622,8997,10045,12032,17084,17409,20575,23407,24101,24878,26340,27315,29373,34392],[192,3287,6115,6820,7623,8998,10046,12033,17085,17410,20576,23408,24102,24879,26341,27316,29374,34393],[193,3288,6116,6821,7624,8999,10047,12034,17086,17411,20577,23409,24103,24880,26342,27317,29375,34394],[194,3289,6117,6822,7625,9000,10048,12035,17087,17412,20578,23410,24104,24881,26343,27318,29376,34395],[195,3290,6118,6823,7626,9001,10049,12036,17088,17413,20579,23411,24105,24882,26344,27319,29377,34396],[196,3291,6119,6824,7627,9002,10050,12037,17089,17414,20580,23412,24106,24883,26345,27320,29378,34397],[197,3292,6120,6825,7628,9003,10051,12038,17090,17415,20581,23413,24107,24884,26346,27321,29379,34398],[198,3293,6121,6826,7629,9004,10052,12039,17091,17416,20582,23414,24108,24885,26347,27322,29380,34399],[199,3294,6122,6827,7630,9005,10053,12040,17092,17417,20583,23415,24109,24886,26348,27323,29381,34400],[200,3295,6123,6828,7631,9006,10054,12041,17093,17418,20584,23416,24110,24887,26349,27324,29382,34401],[201,3296,6124,6829,7632,9007,10055,12042,17094,17419,20585,23417,24111,24888,26350,27325,29383,34402],[101,3297,6125,6830,7633,9008,10056,12043,17095,17420,20586,23418,24112,24889,26351,27326,29384,34403],[102,3298,6126,6831,7634,9009,10057,12044,17096,17421,20587,23419,24113,24890,26352,27327,29385,34404],[103,3299,6127,6832,7635,9010,10058,12045,17097,17422,20588,23420,24114,24891,26353,27328,29386,34405],[104,3300,6128,6833,7636,9011,10059,12046,17098,17423,20589,23421,24115,24892,26354,27329,29387,34406],[105,3301,6129,6834,7637,9012,10060,12047,17099,17424,20590,23422,24116,24893,26355,27330,29388,34407],[106,3302,6130,6835,7638,9013,10061,12048,17100,17425,20591,23423,24117,24894,26356,27331,29389,34408],[107,3303,6131,6836,7639,9014,10062,12049,17101,17426,20592,23424,24118,24895,26357,27332,29390,34409],[708,1092,4232,7022,7769,8511,9951,11001,12976,18064,18297,21412,24247,25031,25826,27218,28240,30255],[709,1093,4233,7023,7770,8512,9952,11002,12977,18065,18298,21413,24248,25032,25827,27219,28241,30256],[710,1094,4234,7024,7771,8513,9953,11003,12978,18066,18299,21414,24249,25033,25828,27220,28242,30257],[711,1095,4235,7025,7772,8514,9954,11004,12979,18067,18300,21415,24250,25034,25829,27221,28243,30258],[712,1096,4236,7026,7773,8515,9955,11005,12980,18068,18301,21416,24251,25035,25830,27222,28244,30259],[713,1097,4237,7027,7774,8516,9956,11006,12981,18069,18302,21417,24252,25036,25831,27223,28245,30260],[714,1098,4238,7028,7775,8517,9957,11007,12982,18070,18303,21418,24253,25037,25832,27224,28246,30261],[715,1099,4239,7029,7776,8518,9958,11008,12983,18071,18304,21419,24254,25038,25833,27225,28247,30262],[716,1100,4240,7030,7676,8519,9959,10908,12984,18072,18305,21420,24255,25039,25834,27226,28248,30263],[717,1101,4241,7031,7677,8520,9960,10909,12985,18073,18306,21421,24256,25040,25835,27227,28249,30264],[718,1102,4141,7032,7678,8521,9961,10910,12986,18074,18307,21422,24257,25041,25836,27228,28250,30265],[719,1103,4142,7033,7679,8522,9962,10911,12987,18075,18308,21423,24258,25042,25837,27229,28251,30266],[720,1104,4143,7034,7680,8523,9963,10912,12988,18076,18309,21424,24259,25043,25838,27230,28252,30267],[721,1105,4144,7035,7681,8524,9964,10913,12989,18077,18310,21425,24260,25044,25839,27231,28253,30268],[722,1106,4145,7036,7682,8525,9965,10914,12990,18078,18311,21426,24261,25045,25840,27232,28254,30269],[723,1107,4146,7037,7683,8526,9966,10915,12991,17978,18312,21427,24262,25046,25841,27233,28255,30270],[724,1108,4147,7038,7684,8527,9967,10916,12992,17979,18313,21428,24263,25047,25842,27234,28256,30271],[725,1109,4148,7039,7685,8528,9968,10917,12993,17980,18314,21429,24264,24947,25843,27235,28257,30272],[726,1110,4149,7040,7686,8529,9969,10918,12994,17981,18315,21430,24265,24948,25844,27236,28258,30273],[727,1010,4150,7041,7687,8530,9970,10919,12995,17982,18316,21431,24266,24949,25845,27237,28259,30274],[728,1011,4151,7042,7688,8531,9971,10920,12996,17983,18317,21432,24267,24950,25846,27238,28260,30275],[729,1012,4152,7043,7689,8532,9972,10921,12997,17984,18318,21433,24268,24951,25847,27239,28261,30276],[730,1013,4153,7044,7690,8533,9973,10922,12998,17985,18319,21434,24269,24952,25848,27240,28262,30277],[731,1014,4154,7045,7691,8534,9974,10923,12999,17986,18320,21435,24270,24953,25849,27241,28263,30278],[732,1015,4155,7046,7692,8535,9975,10924,13000,17987,18321,21436,24271,24954,25850,27242,28264,30279],[733,1016,4156,7047,7693,8536,9976,10925,13001,17988,18322,21437,24272,24955,25851,27243,28265,30280],[734,1017,4157,7048,7694,8537,9977,10926,13002,17989,18323,21438,24273,24956,25852,27244,28266,30281],[735,1018,4158,7049,7695,8538,9978,10927,13003,17990,18324,21439,24274,24957,25853,27245,28267,30282],[736,1019,4159,7050,7696,8539,9979,10928,13004,17991,18325,21440,24275,24958,25854,27246,28268,30283],[737,1020,4160,7051,7697,8540,9980,10929,13005,17992,18326,21441,24276,24959,25855,27247,28269,30284],[738,1021,4161,7052,7698,8541,9981,10930,13006,17993,18327,21442,24277,24960,25755,27248,28270,30285],[739,1022,4162,7053,7699,8542,9982,10931,13007,17994,18328,21443,24278,24961,25756,27249,28271,30286],[740,1023,4163,7054,7700,8543,9983,10932,13008,17995,18329,21444,24279,24962,25757,27250,28272,30287],[741,1024,4164,7055,7701,8544,9984,10933,13009,17996,18330,21445,24280,24963,25758,27251,28273,30288],[742,1025,4165,7056,7702,8545,9985,10934,13010,17997,18331,21446,24281,24964,25759,27252,28274,30289],[743,1026,4166,7057,7703,8546,9986,10935,13011,17998,18332,21447,24282,24965,25760,27253,28275,30290],[744,1027,4167,7058,7704,8547,9987,10936,13012,17999,18333,21448,24283,24966,25761,27254,28276,30291],[745,1028,4168,7059,7705,8548,9988,10937,13013,18000,18334,21449,24284,24967,25762,27255,28277,30292],[746,1029,4169,7060,7706,8549,9989,10938,13014,18001,18335,21450,24285,24968,25763,27256,28278,30293],[747,1030,4170,7061,7707,8550,9990,10939,13015,18002,18336,21451,24286,24969,25764,27257,28279,30294],[748,1031,4171,7062,7708,8551,9991,10940,13016,18003,18337,21452,24287,24970,25765,27258,28179,30295],[749,1032,4172,7063,7709,8552,9992,10941,13017,18004,18338,21453,24288,24971,25766,27259,28180,30296],[750,1033,4173,7064,7710,8553,9993,10942,13018,18005,18339,21454,24289,24972,25767,27260,28181,30297],[751,1034,4174,7065,7711,8554,9994,10943,13019,18006,18340,21455,24290,24973,25768,27261,28182,30298],[752,1035,4175,7066,7712,8555,9995,10944,13020,18007,18341,21456,24291,24974,25769,27262,28183,30299],[753,1036,4176,7067,7713,8556,9996,10945,13021,18008,18342,21457,24292,24975,25770,27263,28184,30199],[754,1037,4177,7068,7714,8557,9997,10946,13022,18009,18343,21458,24293,24976,25771,27264,28185,30200],[755,1038,4178,7069,7715,8558,9998,10947,13023,18010,18344,21459,24294,24977,25772,27265,28186,30201],[756,1039,4179,6969,7716,8559,9898,10948,13024,18011,18345,21460,24295,24978,25773,27266,28187,30202],[757,1040,4180,6970,7717,8560,9899,10949,13025,18012,18346,21461,24296,24979,25774,27267,28188,30203],[758,1041,4181,6971,7718,8561,9900,10950,13026,18013,18347,21462,24297,24980,25775,27268,28189,30204],[759,1042,4182,6972,7719,8562,9901,10951,13027,18014,18348,21463,24298,24981,25776,27269,28190,30205],[760,1043,4183,6973,7720,8563,9902,10952,13028,18015,18349,21464,24299,24982,25777,27169,28191,30206],[761,1044,4184,6974,7721,8564,9903,10953,12928,18016,18350,21465,24300,24983,25778,27170,28192,30207],[762,1045,4185,6975,7722,8565,9904,10954,12929,18017,18351,21466,24301,24984,25779,27171,28193,30208],[763,1046,4186,6976,7723,8566,9905,10955,12930,18018,18352,21467,24302,24985,25780,27172,28194,30209],[764,1047,4187,6977,7724,8567,9906,10956,12931,18019,18353,21468,24303,24986,25781,27173,28195,30210],[765,1048,4188,6978,7725,8568,9907,10957,12932,18020,18354,21469,24304,24987,25782,27174,28196,30211],[766,1049,4189,6979,7726,8569,9908,10958,12933,18021,18355,21470,24305,24988,25783,27175,28197,30212],[767,1050,4190,6980,7727,8570,9909,10959,12934,18022,18356,21471,24306,24989,25784,27176,28198,30213],[768,1051,4191,6981,7728,8571,9910,10960,12935,18023,18357,21472,24307,24990,25785,27177,28199,30214],[769,1052,4192,6982,7729,8572,9911,10961,12936,18024,18358,21473,24308,24991,25786,27178,28200,30215],[770,1053,4193,6983,7730,8573,9912,10962,12937,18025,18359,21474,24309,24992,25787,27179,28201,30216],[771,1054,4194,6984,7731,8574,9913,10963,12938,18026,18360,21475,24310,24993,25788,27180,28202,30217],[772,1055,4195,6985,7732,8575,9914,10964,12939,18027,18361,21476,24311,24994,25789,27181,28203,30218],[773,1056,4196,6986,7733,8576,9915,10965,12940,18028,18362,21477,24312,24995,25790,27182,28204,30219],[774,1057,4197,6987,7734,8577,9916,10966,12941,18029,18363,21478,24313,24996,25791,27183,28205,30220],[775,1058,4198,6988,7735,8578,9917,10967,12942,18030,18364,21479,24314,24997,25792,27184,28206,30221],[776,1059,4199,6989,7736,8579,9918,10968,12943,18031,18365,21480,24315,24998,25793,27185,28207,30222],[777,1060,4200,6990,7737,8580,9919,10969,12944,18032,18366,21481,24316,24999,25794,27186,28208,30223],[778,1061,4201,6991,7738,8581,9920,10970,12945,18033,18367,21482,24317,25000,25795,27187,28209,30224],[779,1062,4202,6992,7739,8582,9921,10971,12946,18034,18368,21483,24318,25001,25796,27188,28210,30225],[780,1063,4203,6993,7740,8583,9922,10972,12947,18035,18369,21484,24319,25002,25797,27189,28211,30226],[781,1064,4204,6994,7741,8584,9923,10973,12948,18036,18370,21485,24320,25003,25798,27190,28212,30227],[782,1065,4205,6995,7742,8484,9924,10974,12949,18037,18371,21486,24321,25004,25799,27191,28213,30228],[783,1066,4206,6996,7743,8485,9925,10975,12950,18038,18372,21487,24322,25005,25800,27192,28214,30229],[784,1067,4207,6997,7744,8486,9926,10976,12951,18039,18373,21488,24323,25006,25801,27193,28215,30230],[785,1068,4208,6998,7745,8487,9927,10977,12952,18040,18374,21489,24324,25007,25802,27194,28216,30231],[786,1069,4209,6999,7746,8488,9928,10978,12953,18041,18375,21490,24325,25008,25803,27195,28217,30232],[787,1070,4210,7000,7747,8489,9929,10979,12954,18042,18376,21491,24326,25009,25804,27196,28218,30233],[788,1071,4211,7001,7748,8490,9930,10980,12955,18043,18377,21492,24327,25010,25805,27197,28219,30234],[789,1072,4212,7002,7749,8491,9931,10981,12956,18044,18378,21493,24328,25011,25806,27198,28220,30235],[790,1073,4213,7003,7750,8492,9932,10982,12957,18045,18379,21494,24329,25012,25807,27199,28221,30236],[791,1074,4214,7004,7751,8493,9933,10983,12958,18046,18380,21495,24330,25013,25808,27200,28222,30237],[792,1075,4215,7005,7752,8494,9934,10984,12959,18047,18381,21496,24331,25014,25809,27201,28223,30238],[793,1076,4216,7006,7753,8495,9935,10985,12960,18048,18281,21497,24332,25015,25810,27202,28224,30239],[794,1077,4217,7007,7754,8496,9936,10986,12961,18049,18282,21498,24333,25016,25811,27203,28225,30240],[795,1078,4218,7008,7755,8497,9937,10987,12962,18050,18283,21499,24334,25017,25812,27204,28226,30241],[796,1079,4219,7009,7756,8498,9938,10988,12963,18051,18284,21500,24335,25018,25813,27205,28227,30242],[797,1080,4220,7010,7757,8499,9939,10989,12964,18052,18285,21501,24336,25019,25814,27206,28228,30243],[798,1081,4221,7011,7758,8500,9940,10990,12965,18053,18286,21502,24337,25020,25815,27207,28229,30244],[799,1082,4222,7012,7759,8501,9941,10991,12966,18054,18287,21503,24338,25021,25816,27208,28230,30245],[800,1083,4223,7013,7760,8502,9942,10992,12967,18055,18288,21504,24339,25022,25817,27209,28231,30246],[801,1084,4224,7014,7761,8503,9943,10993,12968,18056,18289,21505,24340,25023,25818,27210,28232,30247],[802,1085,4225,7015,7762,8504,9944,10994,12969,18057,18290,21506,24240,25024,25819,27211,28233,30248],[803,1086,4226,7016,7763,8505,9945,10995,12970,18058,18291,21507,24241,25025,25820,27212,28234,30249],[804,1087,4227,7017,7764,8506,9946,10996,12971,18059,18292,21508,24242,25026,25821,27213,28235,30250],[805,1088,4228,7018,7765,8507,9947,10997,12972,18060,18293,21509,24243,25027,25822,27214,28236,30251],[806,1089,4229,7019,7766,8508,9948,10998,12973,18061,18294,21510,24244,25028,25823,27215,28237,30252],[807,1090,4230,7020,7767,8509,9949,10999,12974,18062,18295,21511,24245,25029,25824,27216,28238,30253],[707,1091,4231,7021,7768,8510,9950,11000,12975,18063,18296,21512,24246,25030,25825,27217,28239,30254],[1630,1975,5059,7912,8600,9483,10887,11838,13902,18916,19268,22332,25170,25943,26756,28078,29147,31119],[1631,1976,5060,7913,8601,9484,10888,11839,13903,18917,19269,22333,25171,25944,26757,28079,29148,31120],[1632,1977,5061,7914,8602,9485,10889,11840,13904,18918,19270,22334,25172,25945,26758,28080,29149,31121],[1633,1978,5062,7915,8603,9486,10890,11841,13905,18919,19271,22335,25173,25946,26759,28081,29150,31122],[1634,1979,5063,7916,8604,9487,10891,11842,13906,18920,19272,22336,25174,25947,26760,28082,29151,31123],[1635,1980,5064,7917,8605,9488,10892,11843,13907,18921,19273,22337,25175,25948,26761,28083,29152,31124],[1636,1981,5065,7918,8606,9489,10893,11844,13908,18922,19274,22338,25176,25949,26762,28084,29153,31125],[1637,1982,5066,7919,8607,9490,10894,11845,13909,18923,19275,22339,25177,25950,26763,28085,29154,31126],[1638,1983,5067,7920,8608,9491,10895,11846,13910,18924,19276,22340,25178,25951,26764,28086,29155,31127],[1639,1984,5068,7921,8609,9492,10896,11847,13911,18925,19277,22341,25179,25952,26664,28087,29156,31128],[1640,1985,5069,7922,8610,9493,10897,11848,13912,18926,19278,22342,25180,25953,26665,28088,29157,31129],[1641,1986,5070,7923,8611,9393,10898,11849,13913,18927,19279,22343,25181,25954,26666,28089,29158,31130],[1642,1987,5071,7924,8612,9394,10899,11850,13914,18928,19280,22344,25182,25955,26667,28090,29159,31131],[1643,1988,5072,7925,8613,9395,10900,11851,13915,18929,19281,22345,25183,25956,26668,28091,29160,31132],[1644,1989,5073,7926,8614,9396,10901,11852,13916,18930,19282,22346,25184,25856,26669,28092,29161,31133],[1645,1990,5074,7927,8615,9397,10902,11853,13917,18931,19283,22347,25185,25857,26670,28093,29162,31134],[1646,1991,5075,7928,8616,9398,10903,11854,13918,18932,19284,22348,25186,25858,26671,28094,29163,31135],[1647,1992,5076,7929,8617,9399,10904,11855,13919,18933,19285,22349,25187,25859,26672,28095,29164,31136],[1648,1993,5077,7930,8618,9400,10905,11856,13920,18934,19286,22350,25188,25860,26673,28096,29165,31137],[1649,1994,5078,7931,8619,9401,10906,11857,13921,18935,19287,22351,25189,25861,26674,28097,29166,31138],[1650,1995,5079,7932,8620,9402,10907,11858,13922,18936,19288,22352,25190,25862,26675,28098,29167,31139],[1651,1996,5080,7933,8621,9403,10807,11859,13923,18937,19289,22353,25191,25863,26676,28099,29168,31140],[1652,1997,5081,7934,8622,9404,10808,11860,13924,18938,19290,22354,25192,25864,26677,28100,29169,31141],[1653,1998,5082,7935,8623,9405,10809,11861,13925,18939,19190,22355,25193,25865,26678,28101,29170,31142],[1654,1999,5083,7936,8624,9406,10810,11862,13926,18940,19191,22356,25194,25866,26679,28102,29171,31143],[1655,2000,5084,7937,8625,9407,10811,11863,13927,18941,19192,22357,25195,25867,26680,28103,29172,31144],[1656,2001,5085,7938,8626,9408,10812,11864,13928,18942,19193,22358,25196,25868,26681,28104,29173,31145],[1657,2002,5086,7939,8627,9409,10813,11865,13929,18943,19194,22359,25197,25869,26682,28105,29174,31146],[1658,2003,5087,7940,8628,9410,10814,11866,13930,18944,19195,22360,25198,25870,26683,28106,29175,31147],[1659,2004,5088,7941,8629,9411,10815,11867,13931,18945,19196,22361,25199,25871,26684,28107,29176,31148],[1660,2005,5089,7942,8630,9412,10816,11868,13932,18946,19197,22362,25200,25872,26685,28108,29177,31149],[1661,2006,5090,7943,8631,9413,10817,11869,13933,18947,19198,22363,25201,25873,26686,28109,29178,31150],[1662,2007,5091,7944,8632,9414,10818,11870,13934,18948,19199,22364,25202,25874,26687,28110,29179,31151],[1663,2008,5092,7945,8633,9415,10819,11871,13935,18949,19200,22365,25203,25875,26688,28111,29180,31152],[1664,2009,5093,7946,8634,9416,10820,11872,13936,18950,19201,22366,25204,25876,26689,28112,29181,31153],[1665,2010,5094,7947,8635,9417,10821,11873,13937,18951,19202,22367,25205,25877,26690,28113,29182,31154],[1666,2011,5095,7948,8636,9418,10822,11874,13837,18952,19203,22368,25206,25878,26691,28114,29183,31155],[1667,2012,5096,7949,8637,9419,10823,11875,13838,18953,19204,22369,25207,25879,26692,28115,29184,31156],[1668,2013,5097,7950,8638,9420,10824,11876,13839,18954,19205,22370,25208,25880,26693,28116,29185,31157],[1669,2014,5098,7951,8639,9421,10825,11877,13840,18955,19206,22371,25209,25881,26694,28117,29186,31158],[1670,2015,5099,7952,8640,9422,10826,11878,13841,18956,19207,22372,25210,25882,26695,28118,29187,31159],[1671,2016,5100,7953,8641,9423,10827,11879,13842,18957,19208,22373,25211,25883,26696,28119,29188,31160],[1672,2017,5101,7954,8642,9424,10828,11880,13843,18958,19209,22374,25212,25884,26697,28120,29088,31161],[1673,2018,5102,7955,8643,9425,10829,11881,13844,18959,19210,22375,25213,25885,26698,28121,29089,31162],[1674,2019,5103,7956,8644,9426,10830,11882,13845,18960,19211,22376,25214,25886,26699,28122,29090,31163],[1675,1919,5104,7957,8645,9427,10831,11883,13846,18961,19212,22377,25215,25887,26700,28123,29091,31164],[1676,1920,5105,7958,8646,9428,10832,11884,13847,18962,19213,22378,25216,25888,26701,28124,29092,31165],[1677,1921,5106,7959,8647,9429,10833,11885,13848,18963,19214,22379,25217,25889,26702,28125,29093,31166],[1678,1922,5107,7960,8648,9430,10834,11886,13849,18964,19215,22380,25218,25890,26703,28126,29094,31167],[1679,1923,5108,7961,8649,9431,10835,11887,13850,18965,19216,22381,25219,25891,26704,28127,29095,31168],[1680,1924,5109,7962,8650,9432,10836,11888,13851,18966,19217,22382,25220,25892,26705,28128,29096,31169],[1681,1925,5110,7963,8651,9433,10837,11889,13852,18967,19218,22383,25221,25893,26706,28129,29097,31170],[1682,1926,5111,7964,8652,9434,10838,11890,13853,18968,19219,22384,25222,25894,26707,28130,29098,31171],[1683,1927,5112,7965,8653,9435,10839,11891,13854,18969,19220,22385,25223,25895,26708,28131,29099,31172],[1684,1928,5113,7966,8654,9436,10840,11892,13855,18970,19221,22386,25224,25896,26709,28132,29100,31173],[1685,1929,5114,7967,8655,9437,10841,11893,13856,18971,19222,22387,25225,25897,26710,28133,29101,31174],[1686,1930,5115,7968,8656,9438,10842,11894,13857,18972,19223,22388,25226,25898,26711,28134,29102,31175],[1687,1931,5116,7969,8657,9439,10843,11895,13858,18973,19224,22389,25227,25899,26712,28135,29103,31176],[1688,1932,5117,7970,8658,9440,10844,11896,13859,18974,19225,22390,25228,25900,26713,28136,29104,31177],[1689,1933,5118,7971,8659,9441,10845,11897,13860,18975,19226,22391,25229,25901,26714,28137,29105,31178],[1690,1934,5119,7972,8660,9442,10846,11898,13861,18976,19227,22392,25230,25902,26715,28138,29106,31179],[1691,1935,5120,7973,8661,9443,10847,11899,13862,18977,19228,22393,25231,25903,26716,28139,29107,31180],[1692,1936,5121,7974,8662,9444,10848,11900,13863,18978,19229,22394,25232,25904,26717,28140,29108,31181],[1693,1937,5122,7975,8663,9445,10849,11901,13864,18979,19230,22395,25233,25905,26718,28141,29109,31182],[1694,1938,5123,7976,8664,9446,10850,11902,13865,18980,19231,22396,25234,25906,26719,28142,29110,31183],[1695,1939,5124,7977,8665,9447,10851,11903,13866,18981,19232,22397,25235,25907,26720,28143,29111,31184],[1696,1940,5125,7978,8666,9448,10852,11904,13867,18982,19233,22398,25236,25908,26721,28144,29112,31185],[1697,1941,5126,7878,8667,9449,10853,11905,13868,18983,19234,22399,25237,25909,26722,28145,29113,31186],[1698,1942,5127,7879,8668,9450,10854,11906,13869,18984,19235,22400,25238,25910,26723,28146,29114,31187],[1699,1943,5128,7880,8669,9451,10855,11907,13870,18985,19236,22401,25239,25911,26724,28147,29115,31188],[1700,1944,5129,7881,8670,9452,10856,11908,13871,18986,19237,22402,25240,25912,26725,28148,29116,31189],[1701,1945,5130,7882,8671,9453,10857,11909,13872,18987,19238,22403,25241,25913,26726,28149,29117,31190],[1702,1946,5131,7883,8672,9454,10858,11910,13873,18887,19239,22404,25242,25914,26727,28150,29118,31191],[1703,1947,5132,7884,8673,9455,10859,11911,13874,18888,19240,22405,25243,25915,26728,28151,29119,31192],[1704,1948,5133,7885,8674,9456,10860,11912,13875,18889,19241,22406,25244,25916,26729,28152,29120,31193],[1705,1949,5134,7886,8675,9457,10861,11913,13876,18890,19242,22407,25245,25917,26730,28153,29121,31194],[1706,1950,5135,7887,8676,9458,10862,11914,13877,18891,19243,22408,25246,25918,26731,28154,29122,31195],[1707,1951,5136,7888,8677,9459,10863,11915,13878,18892,19244,22409,25247,25919,26732,28155,29123,31196],[1708,1952,5137,7889,8678,9460,10864,11916,13879,18893,19245,22410,25248,25920,26733,28156,29124,31197],[1709,1953,5138,7890,8679,9461,10865,11917,13880,18894,19246,22411,25249,25921,26734,28157,29125,31198],[1710,1954,5139,7891,8680,9462,10866,11817,13881,18895,19247,22412,25149,25922,26735,28158,29126,31199],[1711,1955,5140,7892,8681,9463,10867,11818,13882,18896,19248,22413,25150,25923,26736,28159,29127,31200],[1712,1956,5141,7893,8682,9464,10868,11819,13883,18897,19249,22414,25151,25924,26737,28160,29128,31201],[1713,1957,5142,7894,8683,9465,10869,11820,13884,18898,19250,22415,25152,25925,26738,28161,29129,31202],[1714,1958,5143,7895,8684,9466,10870,11821,13885,18899,19251,22416,25153,25926,26739,28162,29130,31203],[1715,1959,5144,7896,8685,9467,10871,11822,13886,18900,19252,22417,25154,25927,26740,28163,29131,31204],[1716,1960,5145,7897,8585,9468,10872,11823,13887,18901,19253,22418,25155,25928,26741,28164,29132,31205],[1616,1961,5146,7898,8586,9469,10873,11824,13888,18902,19254,22419,25156,25929,26742,28165,29133,31206],[1617,1962,5147,7899,8587,9470,10874,11825,13889,18903,19255,22420,25157,25930,26743,28166,29134,31207],[1618,1963,5148,7900,8588,9471,10875,11826,13890,18904,19256,22421,25158,25931,26744,28167,29135,31208],[1619,1964,5149,7901,8589,9472,10876,11827,13891,18905,19257,22321,25159,25932,26745,28168,29136,31108],[1620,1965,5150,7902,8590,9473,10877,11828,13892,18906,19258,22322,25160,25933,26746,28169,29137,31109],[1621,1966,5050,7903,8591,9474,10878,11829,13893,18907,19259,22323,25161,25934,26747,28170,29138,31110],[1622,1967,5051,7904,8592,9475,10879,11830,13894,18908,19260,22324,25162,25935,26748,28171,29139,31111],[1623,1968,5052,7905,8593,9476,10880,11831,13895,18909,19261,22325,25163,25936,26749,28172,29140,31112],[1624,1969,5053,7906,8594,9477,10881,11832,13896,18910,19262,22326,25164,25937,26750,28173,29141,31113],[1625,1970,5054,7907,8595,9478,10882,11833,13897,18911,19263,22327,25165,25938,26751,28174,29142,31114],[1626,1971,5055,7908,8596,9479,10883,11834,13898,18912,19264,22328,25166,25939,26752,28175,29143,31115],[1627,1972,5056,7909,8597,9480,10884,11835,13899,18913,19265,22329,25167,25940,26753,28176,29144,31116],[1628,1973,5057,7910,8598,9481,10885,11836,13900,18914,19266,22330,25168,25941,26754,28177,29145,31117],[1629,1974,5058,7911,8599,9482,10886,11837,13901,18915,19267,22331,25169,25942,26755,28178,29146,31118],[2552,2858,5987,8802,9532,10354,11722,12776,14828,19869,20138,23252,26093,26855,27585,29039,30054,32084],[2553,2859,5988,8803,9533,10355,11723,12777,14829,19870,20139,23253,26094,26856,27586,29040,30055,32085],[2554,2860,5989,8804,9534,10356,11724,12778,14830,19871,20140,23254,26095,26857,27587,29041,30056,32086],[2555,2861,5990,8805,9535,10357,11725,12779,14831,19872,20141,23255,26096,26858,27588,29042,30057,32087],[2556,2862,5991,8806,9536,10358,11726,12780,14832,19873,20142,23256,26097,26859,27589,29043,30058,32088],[2557,2863,5992,8807,9537,10359,11727,12781,14833,19874,20143,23257,26098,26860,27590,29044,30059,32089],[2558,2864,5993,8808,9538,10360,11728,12782,14834,19875,20144,23258,26099,26861,27591,29045,30060,32090],[2559,2865,5994,8809,9539,10361,11729,12783,14835,19876,20145,23259,26100,26862,27592,29046,30061,32091],[2560,2866,5995,8810,9540,10362,11730,12784,14836,19877,20146,23260,26101,26863,27593,29047,30062,32092],[2561,2867,5996,8811,9541,10363,11731,12785,14837,19878,20147,23261,26102,26864,27594,29048,30063,32093],[2562,2868,5997,8812,9542,10364,11732,12786,14838,19879,20148,23262,26103,26865,27595,29049,30064,32094],[2563,2869,5998,8813,9543,10365,11733,12787,14839,19880,20149,23263,26104,26765,27596,29050,30065,32095],[2564,2870,5999,8814,9544,10366,11734,12788,14840,19881,20150,23264,26105,26766,27597,29051,30066,32096],[2565,2871,6000,8815,9545,10367,11735,12789,14841,19882,20151,23265,26106,26767,27598,29052,30067,32097],[2566,2872,6001,8816,9546,10368,11736,12790,14842,19883,20152,23266,26107,26768,27599,29053,30068,32098],[2567,2873,6002,8817,9547,10369,11737,12791,14843,19884,20153,23267,26108,26769,27600,29054,30069,32099],[2568,2874,6003,8818,9548,10370,11738,12792,14844,19885,20154,23268,26109,26770,27601,29055,30070,32100],[2569,2875,6004,8819,9549,10371,11739,12793,14845,19886,20155,23269,26110,26771,27602,29056,30071,32101],[2570,2876,6005,8820,9550,10372,11740,12794,14846,19887,20156,23270,26111,26772,27603,29057,30072,32102],[2571,2877,6006,8821,9551,10373,11741,12795,14746,19888,20157,23271,26112,26773,27604,29058,30073,32103],[2572,2878,6007,8822,9552,10374,11742,12796,14747,19889,20158,23272,26113,26774,27605,29059,30074,32104],[2573,2879,6008,8823,9553,10375,11743,12797,14748,19890,20159,23273,26114,26775,27606,29060,30075,32105],[2574,2880,6009,8824,9554,10376,11744,12798,14749,19891,20160,23274,26115,26776,27607,29061,30076,32106],[2575,2881,6010,8825,9555,10377,11745,12799,14750,19892,20161,23275,26116,26777,27608,29062,30077,32107],[2576,2882,6011,8826,9556,10378,11746,12800,14751,19893,20162,23276,26117,26778,27609,29063,30078,32108],[2577,2883,6012,8827,9557,10379,11747,12801,14752,19894,20163,23277,26118,26779,27610,29064,30079,32109],[2578,2884,6013,8828,9558,10380,11748,12802,14753,19895,20164,23278,26119,26780,27611,29065,30080,32110],[2579,2885,6014,8829,9559,10381,11749,12803,14754,19896,20165,23279,26120,26781,27612,29066,30081,32111],[2580,2886,6015,8830,9560,10382,11750,12804,14755,19796,20166,23280,26121,26782,27613,29067,30082,32112],[2581,2887,6016,8831,9561,10383,11751,12805,14756,19797,20167,23281,26122,26783,27614,29068,30083,32113],[2582,2888,6017,8832,9562,10384,11752,12806,14757,19798,20168,23282,26123,26784,27615,29069,30084,32114],[2583,2889,6018,8833,9563,10385,11753,12807,14758,19799,20169,23283,26124,26785,27616,29070,30085,32115],[2584,2890,6019,8834,9564,10386,11754,12808,14759,19800,20170,23284,26125,26786,27617,29071,30086,32116],[2585,2891,6020,8835,9565,10387,11755,12809,14760,19801,20171,23285,26126,26787,27618,29072,30087,32117],[2586,2892,6021,8836,9566,10388,11756,12810,14761,19802,20172,23286,26127,26788,27619,29073,30088,32017],[2587,2893,6022,8837,9567,10389,11757,12811,14762,19803,20173,23287,26128,26789,27620,29074,30089,32018],[2588,2894,6023,8838,9568,10390,11758,12812,14763,19804,20174,23288,26129,26790,27621,29075,30090,32019],[2589,2895,6024,8839,9569,10391,11759,12813,14764,19805,20175,23289,26130,26791,27622,29076,30091,32020],[2590,2896,6025,8840,9570,10392,11760,12814,14765,19806,20176,23290,26131,26792,27623,29077,30092,32021],[2591,2897,6026,8841,9571,10393,11761,12815,14766,19807,20177,23291,26132,26793,27624,29078,30093,32022],[2592,2898,6027,8842,9572,10394,11762,12816,14767,19808,20178,23292,26133,26794,27625,29079,30094,32023],[2593,2899,6028,8843,9573,10395,11763,12817,14768,19809,20179,23293,26134,26795,27626,29080,30095,32024],[2594,2900,6029,8844,9574,10396,11764,12818,14769,19810,20180,23294,26135,26796,27627,29081,30096,32025],[2595,2901,6030,8845,9575,10397,11765,12819,14770,19811,20181,23295,26136,26797,27628,29082,30097,32026],[2596,2902,6031,8846,9576,10398,11766,12820,14771,19812,20182,23296,26137,26798,27629,29083,29997,32027],[2597,2903,6032,8847,9577,10399,11767,12821,14772,19813,20183,23297,26138,26799,27630,29084,29998,32028],[2598,2904,6033,8848,9578,10400,11768,12822,14773,19814,20184,23298,26139,26800,27631,29085,29999,32029],[2599,2905,6034,8849,9579,10401,11769,12823,14774,19815,20185,23299,26140,26801,27632,29086,30000,32030],[2600,2906,6035,8850,9580,10402,11770,12824,14775,19816,20186,23300,26141,26802,27633,29087,30001,32031],[2601,2907,6036,8851,9581,10302,11771,12825,14776,19817,20187,23301,26142,26803,27634,28987,30002,32032],[2602,2908,6037,8852,9582,10303,11772,12826,14777,19818,20188,23302,26143,26804,27635,28988,30003,32033],[2603,2909,6038,8853,9583,10304,11773,12726,14778,19819,20189,23303,26144,26805,27636,28989,30004,32034],[2604,2910,6039,8854,9584,10305,11774,12727,14779,19820,20190,23304,26145,26806,27637,28990,30005,32035],[2605,2911,6040,8855,9585,10306,11775,12728,14780,19821,20191,23305,26146,26807,27638,28991,30006,32036],[2606,2912,6041,8856,9586,10307,11776,12729,14781,19822,20192,23306,26147,26808,27639,28992,30007,32037],[2607,2913,6042,8857,9587,10308,11777,12730,14782,19823,20193,23307,26148,26809,27640,28993,30008,32038],[2608,2914,6043,8858,9588,10309,11778,12731,14783,19824,20194,23308,26149,26810,27641,28994,30009,32039],[2609,2915,6044,8859,9589,10310,11779,12732,14784,19825,20195,23309,26150,26811,27642,28995,30010,32040],[2610,2916,6045,8860,9590,10311,11780,12733,14785,19826,20196,23310,26151,26812,27643,28996,30011,32041],[2611,2917,6046,8861,9591,10312,11781,12734,14786,19827,20197,23311,26152,26813,27644,28997,30012,32042],[2612,2918,6047,8862,9592,10313,11782,12735,14787,19828,20198,23312,26153,26814,27645,28998,30013,32043],[2613,2919,6048,8863,9593,10314,11783,12736,14788,19829,20199,23313,26154,26815,27646,28999,30014,32044],[2614,2920,6049,8864,9594,10315,11784,12737,14789,19830,20099,23314,26155,26816,27647,29000,30015,32045],[2615,2921,6050,8865,9494,10316,11785,12738,14790,19831,20100,23315,26156,26817,27648,29001,30016,32046],[2616,2922,6051,8866,9495,10317,11786,12739,14791,19832,20101,23316,26157,26818,27649,29002,30017,32047],[2617,2923,6052,8867,9496,10318,11787,12740,14792,19833,20102,23317,26158,26819,27650,29003,30018,32048],[2618,2924,6053,8868,9497,10319,11788,12741,14793,19834,20103,23318,26058,26820,27651,29004,30019,32049],[2619,2925,6054,8869,9498,10320,11789,12742,14794,19835,20104,23319,26059,26821,27652,29005,30020,32050],[2620,2926,6055,8870,9499,10321,11790,12743,14795,19836,20105,23320,26060,26822,27653,29006,30021,32051],[2621,2927,6056,8871,9500,10322,11791,12744,14796,19837,20106,23321,26061,26823,27654,29007,30022,32052],[2622,2928,6057,8872,9501,10323,11792,12745,14797,19838,20107,23322,26062,26824,27655,29008,30023,32053],[2623,2828,6058,8873,9502,10324,11793,12746,14798,19839,20108,23323,26063,26825,27656,29009,30024,32054],[2624,2829,6059,8874,9503,10325,11794,12747,14799,19840,20109,23324,26064,26826,27657,29010,30025,32055],[2625,2830,5959,8875,9504,10326,11795,12748,14800,19841,20110,23325,26065,26827,27658,29011,30026,32056],[2525,2831,5960,8876,9505,10327,11796,12749,14801,19842,20111,23326,26066,26828,27659,29012,30027,32057],[2526,2832,5961,8877,9506,10328,11797,12750,14802,19843,20112,23327,26067,26829,27660,29013,30028,32058],[2527,2833,5962,8878,9507,10329,11798,12751,14803,19844,20113,23328,26068,26830,27661,29014,30029,32059],[2528,2834,5963,8879,9508,10330,11799,12752,14804,19845,20114,23329,26069,26831,27662,29015,30030,32060],[2529,2835,5964,8880,9509,10331,11800,12753,14805,19846,20115,23330,26070,26832,27663,29016,30031,32061],[2530,2836,5965,8881,9510,10332,11801,12754,14806,19847,20116,23230,26071,26833,27664,29017,30032,32062],[2531,2837,5966,8882,9511,10333,11802,12755,14807,19848,20117,23231,26072,26834,27665,29018,30033,32063],[2532,2838,5967,8883,9512,10334,11803,12756,14808,19849,20118,23232,26073,26835,27666,29019,30034,32064],[2533,2839,5968,8884,9513,10335,11804,12757,14809,19850,20119,23233,26074,26836,27667,29020,30035,32065],[2534,2840,5969,8885,9514,10336,11805,12758,14810,19851,20120,23234,26075,26837,27668,29021,30036,32066],[2535,2841,5970,8886,9515,10337,11806,12759,14811,19852,20121,23235,26076,26838,27669,29022,30037,32067],[2536,2842,5971,8887,9516,10338,11807,12760,14812,19853,20122,23236,26077,26839,27670,29023,30038,32068],[2537,2843,5972,8787,9517,10339,11808,12761,14813,19854,20123,23237,26078,26840,27671,29024,30039,32069],[2538,2844,5973,8788,9518,10340,11809,12762,14814,19855,20124,23238,26079,26841,27672,29025,30040,32070],[2539,2845,5974,8789,9519,10341,11810,12763,14815,19856,20125,23239,26080,26842,27673,29026,30041,32071],[2540,2846,5975,8790,9520,10342,11811,12764,14816,19857,20126,23240,26081,26843,27573,29027,30042,32072],[2541,2847,5976,8791,9521,10343,11812,12765,14817,19858,20127,23241,26082,26844,27574,29028,30043,32073],[2542,2848,5977,8792,9522,10344,11813,12766,14818,19859,20128,23242,26083,26845,27575,29029,30044,32074],[2543,2849,5978,8793,9523,10345,11814,12767,14819,19860,20129,23243,26084,26846,27576,29030,30045,32075],[2544,2850,5979,8794,9524,10346,11815,12768,14820,19861,20130,23244,26085,26847,27577,29031,30046,32076],[2545,2851,5980,8795,9525,10347,11816,12769,14821,19862,20131,23245,26086,26848,27578,29032,30047,32077],[2546,2852,5981,8796,9526,10348,11716,12770,14822,19863,20132,23246,26087,26849,27579,29033,30048,32078],[2547,2853,5982,8797,9527,10349,11717,12771,14823,19864,20133,23247,26088,26850,27580,29034,30049,32079],[2548,2854,5983,8798,9528,10350,11718,12772,14824,19865,20134,23248,26089,26851,27581,29035,30050,32080],[2549,2855,5984,8799,9529,10351,11719,12773,14825,19866,20135,23249,26090,26852,27582,29036,30051,32081],[2550,2856,5985,8800,9530,10352,11720,12774,14826,19867,20136,23250,26091,26853,27583,29037,30052,32082],[2551,2857,5986,8801,9531,10353,11721,12775,14827,19868,20137,23251,26092,26854,27584,29038,30053,32083],[3474,3741,6915,9793,10464,11225,12658,13714,15754,20721,21008,24172,27016,27767,28515,29899,30961,32948],[3475,3742,6916,9794,10465,11226,12659,13715,15755,20722,21009,24173,27017,27768,28516,29900,30962,32949],[3476,3743,6917,9795,10466,11227,12660,13716,15655,20723,21010,24174,27018,27769,28517,29901,30963,32950],[3477,3744,6918,9796,10467,11228,12661,13717,15656,20724,21011,24175,27019,27770,28518,29902,30964,32951],[3478,3745,6919,9696,10468,11229,12662,13718,15657,20725,21012,24176,27020,27771,28519,29903,30965,32952],[3479,3746,6920,9697,10469,11230,12663,13719,15658,20726,21013,24177,27021,27772,28520,29904,30966,32953],[3480,3747,6921,9698,10470,11231,12664,13720,15659,20727,21014,24178,27022,27773,28521,29905,30967,32954],[3481,3748,6922,9699,10471,11232,12665,13721,15660,20728,21015,24179,27023,27774,28522,29906,30968,32955],[3482,3749,6923,9700,10472,11233,12666,13722,15661,20729,21016,24180,27024,27674,28523,29907,30969,32956],[3483,3750,6924,9701,10473,11234,12667,13723,15662,20730,21017,24181,27025,27675,28524,29908,30970,32957],[3484,3751,6925,9702,10474,11235,12668,13724,15663,20731,21018,24182,27026,27676,28525,29909,30971,32958],[3485,3752,6926,9703,10475,11236,12669,13725,15664,20732,21019,24183,27027,27677,28526,29910,30972,32959],[3486,3753,6927,9704,10476,11237,12670,13726,15665,20733,21020,24184,27028,27678,28527,29911,30973,32960],[3487,3754,6928,9705,10477,11238,12671,13727,15666,20734,21021,24185,27029,27679,28528,29912,30974,32961],[3488,3755,6929,9706,10478,11239,12672,13728,15667,20735,21022,24186,27030,27680,28529,29913,30975,32962],[3489,3756,6930,9707,10479,11240,12673,13729,15668,20736,21023,24187,27031,27681,28530,29914,30976,32963],[3490,3757,6931,9708,10480,11241,12674,13730,15669,20737,21024,24188,27032,27682,28531,29915,30977,32964],[3491,3758,6932,9709,10481,11242,12675,13731,15670,20738,21025,24189,27033,27683,28532,29916,30978,32965],[3492,3759,6933,9710,10482,11243,12676,13732,15671,20739,21026,24190,27034,27684,28533,29917,30979,32966],[3493,3760,6934,9711,10483,11244,12677,13733,15672,20740,21027,24191,27035,27685,28534,29918,30980,32967],[3494,3761,6935,9712,10484,11245,12678,13734,15673,20741,21028,24192,27036,27686,28535,29919,30981,32968],[3495,3762,6936,9713,10485,11246,12679,13735,15674,20742,21029,24193,27037,27687,28536,29920,30982,32969],[3496,3763,6937,9714,10486,11247,12680,13635,15675,20743,21030,24194,27038,27688,28537,29921,30983,32970],[3497,3764,6938,9715,10487,11248,12681,13636,15676,20744,21031,24195,27039,27689,28538,29922,30984,32971],[3498,3765,6939,9716,10488,11249,12682,13637,15677,20745,21032,24196,27040,27690,28539,29923,30985,32972],[3499,3766,6940,9717,10489,11250,12683,13638,15678,20746,21033,24197,27041,27691,28540,29924,30986,32973],[3500,3767,6941,9718,10490,11251,12684,13639,15679,20747,21034,24198,27042,27692,28541,29925,30987,32974],[3501,3768,6942,9719,10491,11252,12685,13640,15680,20748,21035,24199,27043,27693,28542,29926,30988,32975],[3502,3769,6943,9720,10492,11253,12686,13641,15681,20749,21036,24200,27044,27694,28543,29927,30989,32976],[3503,3770,6944,9721,10493,11254,12687,13642,15682,20750,21037,24201,27045,27695,28544,29928,30990,32977],[3504,3771,6945,9722,10494,11255,12688,13643,15683,20751,21038,24202,27046,27696,28545,29929,30991,32978],[3505,3772,6946,9723,10495,11256,12689,13644,15684,20752,21039,24203,27047,27697,28546,29930,30992,32979],[3506,3773,6947,9724,10496,11257,12690,13645,15685,20753,21040,24204,27048,27698,28547,29931,30993,32980],[3507,3774,6948,9725,10497,11258,12691,13646,15686,20754,21041,24205,27049,27699,28548,29932,30994,32981],[3508,3775,6949,9726,10498,11259,12692,13647,15687,20755,21042,24206,27050,27700,28549,29933,30995,32982],[3509,3776,6950,9727,10499,11260,12693,13648,15688,20756,21043,24207,27051,27701,28550,29934,30996,32983],[3510,3777,6951,9728,10500,11261,12694,13649,15689,20757,21044,24208,27052,27702,28551,29935,30997,32984],[3511,3778,6952,9729,10501,11262,12695,13650,15690,20758,21045,24209,27053,27703,28552,29936,30998,32985],[3512,3779,6953,9730,10502,11263,12696,13651,15691,20759,21046,24210,27054,27704,28553,29937,30999,32986],[3513,3780,6954,9731,10503,11264,12697,13652,15692,20760,21047,24211,27055,27705,28554,29938,31000,32987],[3514,3781,6955,9732,10403,11265,12698,13653,15693,20761,21048,24212,27056,27706,28555,29939,31001,32988],[3515,3782,6956,9733,10404,11266,12699,13654,15694,20762,21049,24213,27057,27707,28556,29940,31002,32989],[3516,3783,6957,9734,10405,11267,12700,13655,15695,20763,21050,24214,27058,27708,28557,29941,31003,32990],[3517,3784,6958,9735,10406,11268,12701,13656,15696,20764,21051,24215,27059,27709,28558,29942,31004,32991],[3518,3785,6959,9736,10407,11269,12702,13657,15697,20765,21052,24216,27060,27710,28559,29943,31005,32992],[3519,3786,6960,9737,10408,11270,12703,13658,15698,20766,21053,24217,27061,27711,28560,29944,31006,32993],[3520,3787,6961,9738,10409,11271,12704,13659,15699,20767,21054,24218,27062,27712,28561,29945,30906,32994],[3521,3788,6962,9739,10410,11272,12705,13660,15700,20768,21055,24219,27063,27713,28562,29946,30907,32995],[3522,3789,6963,9740,10411,11273,12706,13661,15701,20769,21056,24220,27064,27714,28563,29947,30908,32996],[3523,3790,6964,9741,10412,11274,12707,13662,15702,20770,21057,24221,27065,27715,28564,29948,30909,32997],[3524,3791,6965,9742,10413,11275,12708,13663,15703,20771,21058,24222,27066,27716,28565,29949,30910,32998],[3525,3792,6966,9743,10414,11276,12709,13664,15704,20772,21059,24223,27067,27717,28566,29950,30911,32999],[3526,3793,6967,9744,10415,11277,12710,13665,15705,20773,21060,24224,26967,27718,28567,29951,30912,33000],[3527,3794,6968,9745,10416,11278,12711,13666,15706,20774,21061,24225,26968,27719,28568,29952,30913,33001],[3528,3795,6868,9746,10417,11279,12712,13667,15707,20775,21062,24226,26969,27720,28569,29953,30914,33002],[3529,3796,6869,9747,10418,11280,12713,13668,15708,20776,21063,24227,26970,27721,28570,29954,30915,33003],[3530,3797,6870,9748,10419,11281,12714,13669,15709,20777,21064,24228,26971,27722,28571,29955,30916,33004],[3531,3798,6871,9749,10420,11282,12715,13670,15710,20778,21065,24229,26972,27723,28572,29956,30917,33005],[3532,3799,6872,9750,10421,11283,12716,13671,15711,20779,21066,24230,26973,27724,28573,29957,30918,33006],[3533,3800,6873,9751,10422,11284,12717,13672,15712,20780,21067,24231,26974,27725,28574,29958,30919,33007],[3534,3801,6874,9752,10423,11285,12718,13673,15713,20781,21068,24232,26975,27726,28575,29959,30920,33008],[3434,3802,6875,9753,10424,11286,12719,13674,15714,20782,21069,24233,26976,27727,28576,29960,30921,33009],[3435,3803,6876,9754,10425,11287,12720,13675,15715,20783,21070,24234,26977,27728,28577,29961,30922,33010],[3436,3804,6877,9755,10426,11288,12721,13676,15716,20784,21071,24235,26978,27729,28578,29962,30923,33011],[3437,3805,6878,9756,10427,11289,12722,13677,15717,20785,21072,24236,26979,27730,28579,29963,30924,33012],[3438,3806,6879,9757,10428,11290,12723,13678,15718,20786,21073,24237,26980,27731,28580,29964,30925,33013],[3439,3807,6880,9758,10429,11291,12724,13679,15719,20787,21074,24238,26981,27732,28581,29965,30926,33014],[3440,3808,6881,9759,10430,11292,12725,13680,15720,20788,21075,24239,26982,27733,28582,29966,30927,33015],[3441,3809,6882,9760,10431,11293,12625,13681,15721,20789,21076,24139,26983,27734,28482,29967,30928,33016],[3442,3810,6883,9761,10432,11294,12626,13682,15722,20790,21077,24140,26984,27735,28483,29968,30929,33017],[3443,3811,6884,9762,10433,11295,12627,13683,15723,20791,21078,24141,26985,27736,28484,29969,30930,33018],[3444,3812,6885,9763,10434,11296,12628,13684,15724,20792,21079,24142,26986,27737,28485,29970,30931,33019],[3445,3813,6886,9764,10435,11297,12629,13685,15725,20793,21080,24143,26987,27738,28486,29971,30932,33020],[3446,3814,6887,9765,10436,11298,12630,13686,15726,20794,21081,24144,26988,27739,28487,29972,30933,33021],[3447,3815,6888,9766,10437,11299,12631,13687,15727,20795,21082,24145,26989,27740,28488,29973,30934,33022],[3448,3816,6889,9767,10438,11300,12632,13688,15728,20796,21083,24146,26990,27741,28489,29974,30935,33023],[3449,3817,6890,9768,10439,11301,12633,13689,15729,20797,21084,24147,26991,27742,28490,29975,30936,33024],[3450,3818,6891,9769,10440,11302,12634,13690,15730,20798,21085,24148,26992,27743,28491,29976,30937,33025],[3451,3819,6892,9770,10441,11303,12635,13691,15731,20799,21086,24149,26993,27744,28492,29977,30938,33026],[3452,3820,6893,9771,10442,11304,12636,13692,15732,20800,21087,24150,26994,27745,28493,29978,30939,32926],[3453,3821,6894,9772,10443,11305,12637,13693,15733,20801,21088,24151,26995,27746,28494,29979,30940,32927],[3454,3822,6895,9773,10444,11306,12638,13694,15734,20802,21089,24152,26996,27747,28495,29980,30941,32928],[3455,3823,6896,9774,10445,11307,12639,13695,15735,20803,21090,24153,26997,27748,28496,29981,30942,32929],[3456,3824,6897,9775,10446,11308,12640,13696,15736,20804,21091,24154,26998,27749,28497,29982,30943,32930],[3457,3825,6898,9776,10447,11309,12641,13697,15737,20805,21092,24155,26999,27750,28498,29983,30944,32931],[3458,3826,6899,9777,10448,11310,12642,13698,15738,20705,21093,24156,27000,27751,28499,29984,30945,32932],[3459,3827,6900,9778,10449,11311,12643,13699,15739,20706,21094,24157,27001,27752,28500,29985,30946,32933],[3460,3828,6901,9779,10450,11211,12644,13700,15740,20707,21095,24158,27002,27753,28501,29986,30947,32934],[3461,3829,6902,9780,10451,11212,12645,13701,15741,20708,21096,24159,27003,27754,28502,29987,30948,32935],[3462,3830,6903,9781,10452,11213,12646,13702,15742,20709,21097,24160,27004,27755,28503,29988,30949,32936],[3463,3831,6904,9782,10453,11214,12647,13703,15743,20710,21098,24161,27005,27756,28504,29989,30950,32937],[3464,3832,6905,9783,10454,11215,12648,13704,15744,20711,21099,24162,27006,27757,28505,29990,30951,32938],[3465,3833,6906,9784,10455,11216,12649,13705,15745,20712,21100,24163,27007,27758,28506,29991,30952,32939],[3466,3834,6907,9785,10456,11217,12650,13706,15746,20713,21101,24164,27008,27759,28507,29992,30953,32940],[3467,3835,6908,9786,10457,11218,12651,13707,15747,20714,21102,24165,27009,27760,28508,29993,30954,32941],[3468,3836,6909,9787,10458,11219,12652,13708,15748,20715,21103,24166,27010,27761,28509,29994,30955,32942],[3469,3837,6910,9788,10459,11220,12653,13709,15749,20716,21104,24167,27011,27762,28510,29995,30956,32943],[3470,3737,6911,9789,10460,11221,12654,13710,15750,20717,21105,24168,27012,27763,28511,29996,30957,32944],[3471,3738,6912,9790,10461,11222,12655,13711,15751,20718,21106,24169,27013,27764,28512,29896,30958,32945],[3472,3739,6913,9791,10462,11223,12656,13712,15752,20719,21107,24170,27014,27765,28513,29897,30959,32946],[3473,3740,6914,9792,10463,11224,12657,13713,15753,20720,21108,24171,27015,27766,28514,29898,30960,32947],[4396,4725,7843,10683,11396,12197,13594,14551,16579,21674,21979,25092,27939,28679,29445,30860,31868,33913],[4397,4726,7844,10684,11397,12198,13595,14552,16580,21675,21980,25093,27940,28680,29446,30861,31869,33914],[4398,4727,7845,10685,11398,12199,13596,14553,16581,21676,21981,25094,27941,28681,29447,30862,31870,33915],[4399,4728,7846,10686,11399,12200,13597,14554,16582,21677,21982,25095,27942,28682,29448,30863,31871,33916],[4400,4729,7847,10687,11400,12201,13598,14555,16583,21678,21983,25096,27943,28683,29449,30864,31872,33917],[4401,4730,7848,10688,11401,12202,13599,14556,16584,21679,21984,25097,27944,28583,29450,30865,31873,33918],[4402,4731,7849,10689,11402,12203,13600,14557,16585,21680,21985,25098,27945,28584,29451,30866,31874,33919],[4403,4732,7850,10690,11403,12204,13601,14558,16586,21681,21986,25099,27946,28585,29452,30867,31875,33920],[4404,4733,7851,10691,11404,12205,13602,14559,16587,21682,21987,25100,27947,28586,29453,30868,31876,33921],[4405,4734,7852,10692,11405,12206,13603,14560,16588,21683,21988,25101,27948,28587,29454,30869,31877,33922],[4406,4735,7853,10693,11406,12207,13604,14561,16589,21684,21989,25102,27949,28588,29455,30870,31878,33923],[4407,4736,7854,10694,11407,12208,13605,14562,16590,21685,21990,25103,27950,28589,29456,30871,31879,33924],[4408,4737,7855,10695,11408,12209,13606,14563,16591,21686,21991,25104,27951,28590,29457,30872,31880,33925],[4409,4738,7856,10696,11409,12210,13607,14564,16592,21687,21992,25105,27952,28591,29458,30873,31881,33926],[4410,4739,7857,10697,11410,12211,13608,14565,16593,21688,21993,25106,27953,28592,29459,30874,31882,33927],[4411,4740,7858,10698,11411,12212,13609,14566,16594,21689,21994,25107,27954,28593,29460,30875,31883,33928],[4412,4741,7859,10699,11412,12213,13610,14567,16595,21690,21995,25108,27955,28594,29461,30876,31884,33929],[4413,4742,7860,10700,11312,12214,13611,14568,16596,21691,21996,25109,27956,28595,29462,30877,31885,33930],[4414,4743,7861,10701,11313,12215,13612,14569,16597,21692,21997,25110,27957,28596,29463,30878,31886,33931],[4415,4744,7862,10702,11314,12216,13613,14570,16598,21693,21998,25111,27958,28597,29464,30879,31887,33932],[4416,4745,7863,10703,11315,12217,13614,14571,16599,21694,21999,25112,27959,28598,29465,30880,31888,33933],[4417,4746,7864,10704,11316,12218,13615,14572,16600,21695,22000,25113,27960,28599,29466,30881,31889,33934],[4418,4646,7865,10705,11317,12219,13616,14573,16601,21696,22001,25114,27961,28600,29467,30882,31890,33935],[4419,4647,7866,10605,11318,12220,13617,14574,16602,21697,22002,25115,27962,28601,29468,30883,31891,33835],[4420,4648,7867,10606,11319,12120,13618,14575,16603,21698,22003,25116,27963,28602,29469,30884,31892,33836],[4421,4649,7868,10607,11320,12121,13619,14576,16604,21699,22004,25117,27964,28603,29470,30885,31893,33837],[4422,4650,7869,10608,11321,12122,13620,14577,16605,21700,22005,25118,27965,28604,29471,30886,31894,33838],[4423,4651,7870,10609,11322,12123,13621,14578,16606,21701,22006,25119,27966,28605,29472,30887,31895,33839],[4424,4652,7871,10610,11323,12124,13622,14579,16607,21702,22007,25120,27967,28606,29473,30888,31896,33840],[4425,4653,7872,10611,11324,12125,13623,14580,16608,21703,22008,25121,27968,28607,29474,30889,31897,33841],[4426,4654,7873,10612,11325,12126,13624,14581,16609,21704,22009,25122,27969,28608,29475,30890,31898,33842],[4427,4655,7874,10613,11326,12127,13625,14582,16610,21705,22010,25123,27970,28609,29476,30891,31899,33843],[4428,4656,7875,10614,11327,12128,13626,14583,16611,21706,22011,25124,27971,28610,29477,30892,31900,33844],[4429,4657,7876,10615,11328,12129,13627,14584,16612,21707,22012,25125,27972,28611,29478,30893,31901,33845],[4430,4658,7877,10616,11329,12130,13628,14585,16613,21708,22013,25126,27973,28612,29479,30894,31902,33846],[4431,4659,7777,10617,11330,12131,13629,14586,16614,21709,22014,25127,27974,28613,29480,30895,31903,33847],[4432,4660,7778,10618,11331,12132,13630,14587,16615,21710,22015,25128,27975,28614,29481,30896,31904,33848],[4433,4661,7779,10619,11332,12133,13631,14588,16616,21711,22016,25129,27976,28615,29482,30897,31905,33849],[4434,4662,7780,10620,11333,12134,13632,14589,16617,21712,22017,25130,27876,28616,29483,30898,31906,33850],[4435,4663,7781,10621,11334,12135,13633,14590,16618,21713,21917,25131,27877,28617,29484,30899,31907,33851],[4436,4664,7782,10622,11335,12136,13634,14591,16619,21714,21918,25132,27878,28618,29485,30900,31908,33852],[4437,4665,7783,10623,11336,12137,13534,14592,16620,21614,21919,25133,27879,28619,29486,30901,31909,33853],[4438,4666,7784,10624,11337,12138,13535,14593,16621,21615,21920,25134,27880,28620,29487,30902,31910,33854],[4439,4667,7785,10625,11338,12139,13536,14594,16622,21616,21921,25135,27881,28621,29488,30903,31911,33855],[4440,4668,7786,10626,11339,12140,13537,14595,16623,21617,21922,25136,27882,28622,29489,30904,31912,33856],[4441,4669,7787,10627,11340,12141,13538,14596,16624,21618,21923,25137,27883,28623,29490,30905,31913,33857],[4442,4670,7788,10628,11341,12142,13539,14597,16625,21619,21924,25138,27884,28624,29491,30805,31914,33858],[4443,4671,7789,10629,11342,12143,13540,14598,16626,21620,21925,25139,27885,28625,29391,30806,31915,33859],[4343,4672,7790,10630,11343,12144,13541,14599,16627,21621,21926,25140,27886,28626,29392,30807,31815,33860],[4344,4673,7791,10631,11344,12145,13542,14600,16628,21622,21927,25141,27887,28627,29393,30808,31816,33861],[4345,4674,7792,10632,11345,12146,13543,14601,16629,21623,21928,25142,27888,28628,29394,30809,31817,33862],[4346,4675,7793,10633,11346,12147,13544,14602,16630,21624,21929,25143,27889,28629,29395,30810,31818,33863],[4347,4676,7794,10634,11347,12148,13545,14603,16631,21625,21930,25144,27890,28630,29396,30811,31819,33864],[4348,4677,7795,10635,11348,12149,13546,14604,16632,21626,21931,25145,27891,28631,29397,30812,31820,33865],[4349,4678,7796,10636,11349,12150,13547,14605,16633,21627,21932,25146,27892,28632,29398,30813,31821,33866],[4350,4679,7797,10637,11350,12151,13548,14606,16634,21628,21933,25147,27893,28633,29399,30814,31822,33867],[4351,4680,7798,10638,11351,12152,13549,14607,16635,21629,21934,25148,27894,28634,29400,30815,31823,33868],[4352,4681,7799,10639,11352,12153,13550,14608,16636,21630,21935,25048,27895,28635,29401,30816,31824,33869],[4353,4682,7800,10640,11353,12154,13551,14609,16637,21631,21936,25049,27896,28636,29402,30817,31825,33870],[4354,4683,7801,10641,11354,12155,13552,14610,16638,21632,21937,25050,27897,28637,29403,30818,31826,33871],[4355,4684,7802,10642,11355,12156,13553,14611,16639,21633,21938,25051,27898,28638,29404,30819,31827,33872],[4356,4685,7803,10643,11356,12157,13554,14612,16640,21634,21939,25052,27899,28639,29405,30820,31828,33873],[4357,4686,7804,10644,11357,12158,13555,14613,16641,21635,21940,25053,27900,28640,29406,30821,31829,33874],[4358,4687,7805,10645,11358,12159,13556,14614,16642,21636,21941,25054,27901,28641,29407,30822,31830,33875],[4359,4688,7806,10646,11359,12160,13557,14615,16643,21637,21942,25055,27902,28642,29408,30823,31831,33876],[4360,4689,7807,10647,11360,12161,13558,14616,16644,21638,21943,25056,27903,28643,29409,30824,31832,33877],[4361,4690,7808,10648,11361,12162,13559,14617,16645,21639,21944,25057,27904,28644,29410,30825,31833,33878],[4362,4691,7809,10649,11362,12163,13560,14618,16646,21640,21945,25058,27905,28645,29411,30826,31834,33879],[4363,4692,7810,10650,11363,12164,13561,14619,16647,21641,21946,25059,27906,28646,29412,30827,31835,33880],[4364,4693,7811,10651,11364,12165,13562,14620,16648,21642,21947,25060,27907,28647,29413,30828,31836,33881],[4365,4694,7812,10652,11365,12166,13563,14621,16649,21643,21948,25061,27908,28648,29414,30829,31837,33882],[4366,4695,7813,10653,11366,12167,13564,14622,16650,21644,21949,25062,27909,28649,29415,30830,31838,33883],[4367,4696,7814,10654,11367,12168,13565,14623,16651,21645,21950,25063,27910,28650,29416,30831,31839,33884],[4368,4697,7815,10655,11368,12169,13566,14624,16652,21646,21951,25064,27911,28651,29417,30832,31840,33885],[4369,4698,7816,10656,11369,12170,13567,14625,16653,21647,21952,25065,27912,28652,29418,30833,31841,33886],[4370,4699,7817,10657,11370,12171,13568,14626,16654,21648,21953,25066,27913,28653,29419,30834,31842,33887],[4371,4700,7818,10658,11371,12172,13569,14627,16655,21649,21954,25067,27914,28654,29420,30835,31843,33888],[4372,4701,7819,10659,11372,12173,13570,14628,16656,21650,21955,25068,27915,28655,29421,30836,31844,33889],[4373,4702,7820,10660,11373,12174,13571,14629,16657,21651,21956,25069,27916,28656,29422,30837,31845,33890],[4374,4703,7821,10661,11374,12175,13572,14630,16658,21652,21957,25070,27917,28657,29423,30838,31846,33891],[4375,4704,7822,10662,11375,12176,13573,14631,16659,21653,21958,25071,27918,28658,29424,30839,31847,33892],[4376,4705,7823,10663,11376,12177,13574,14632,16660,21654,21959,25072,27919,28659,29425,30840,31848,33893],[4377,4706,7824,10664,11377,12178,13575,14633,16661,21655,21960,25073,27920,28660,29426,30841,31849,33894],[4378,4707,7825,10665,11378,12179,13576,14634,16662,21656,21961,25074,27921,28661,29427,30842,31850,33895],[4379,4708,7826,10666,11379,12180,13577,14635,16663,21657,21962,25075,27922,28662,29428,30843,31851,33896],[4380,4709,7827,10667,11380,12181,13578,14636,16664,21658,21963,25076,27923,28663,29429,30844,31852,33897],[4381,4710,7828,10668,11381,12182,13579,14637,16564,21659,21964,25077,27924,28664,29430,30845,31853,33898],[4382,4711,7829,10669,11382,12183,13580,14638,16565,21660,21965,25078,27925,28665,29431,30846,31854,33899],[4383,4712,7830,10670,11383,12184,13581,14639,16566,21661,21966,25079,27926,28666,29432,30847,31855,33900],[4384,4713,7831,10671,11384,12185,13582,14640,16567,21662,21967,25080,27927,28667,29433,30848,31856,33901],[4385,4714,7832,10672,11385,12186,13583,14641,16568,21663,21968,25081,27928,28668,29434,30849,31857,33902],[4386,4715,7833,10673,11386,12187,13584,14642,16569,21664,21969,25082,27929,28669,29435,30850,31858,33903],[4387,4716,7834,10674,11387,12188,13585,14643,16570,21665,21970,25083,27930,28670,29436,30851,31859,33904],[4388,4717,7835,10675,11388,12189,13586,14644,16571,21666,21971,25084,27931,28671,29437,30852,31860,33905],[4389,4718,7836,10676,11389,12190,13587,14544,16572,21667,21972,25085,27932,28672,29438,30853,31861,33906],[4390,4719,7837,10677,11390,12191,13588,14545,16573,21668,21973,25086,27933,28673,29439,30854,31862,33907],[4391,4720,7838,10678,11391,12192,13589,14546,16574,21669,21974,25087,27934,28674,29440,30855,31863,33908],[4392,4721,7839,10679,11392,12193,13590,14547,16575,21670,21975,25088,27935,28675,29441,30856,31864,33909],[4393,4722,7840,10680,11393,12194,13591,14548,16576,21671,21976,25089,27936,28676,29442,30857,31865,33910],[4394,4723,7841,10681,11394,12195,13592,14549,16577,21672,21977,25090,27937,28677,29443,30858,31866,33911],[4395,4724,7842,10682,11395,12196,13593,14550,16578,21673,21978,25091,27938,28678,29444,30859,31867,33912],[214,5318,5608,8771,11573,12227,13068,14530,15489,17553,22526,22849,26012,28862,29591,30375,31720,32775],[215,5319,5609,8772,11574,12228,13069,14531,15490,17554,22527,22850,26013,28863,29592,30376,31721,32776],[216,5320,5610,8773,11575,12229,13070,14532,15491,17555,22528,22851,26014,28864,29492,30377,31722,32777],[217,5321,5611,8774,11576,12230,13071,14533,15492,17556,22529,22852,26015,28865,29493,30378,31723,32778],[218,5322,5612,8775,11577,12231,13072,14534,15493,17557,22530,22853,26016,28866,29494,30379,31724,32779],[219,5323,5613,8776,11578,12232,13073,14535,15494,17558,22531,22854,26017,28867,29495,30380,31725,32780],[220,5324,5614,8777,11579,12233,13074,14536,15495,17559,22532,22855,26018,28868,29496,30381,31726,32781],[221,5325,5615,8778,11580,12234,13075,14537,15496,17560,22533,22856,26019,28869,29497,30382,31727,32782],[222,5326,5616,8779,11581,12235,13076,14538,15497,17561,22534,22857,26020,28870,29498,30383,31728,32783],[223,5327,5617,8780,11582,12236,13077,14539,15498,17562,22535,22858,26021,28871,29499,30384,31729,32784],[224,5328,5618,8781,11583,12237,13078,14540,15499,17563,22536,22859,26022,28872,29500,30385,31730,32785],[225,5329,5619,8782,11584,12238,13079,14541,15500,17564,22537,22860,26023,28873,29501,30386,31731,32786],[226,5330,5620,8783,11585,12239,13080,14542,15501,17565,22538,22861,26024,28874,29502,30387,31732,32787],[227,5331,5621,8784,11586,12240,13081,14543,15502,17566,22539,22862,26025,28875,29503,30388,31733,32788],[228,5332,5622,8785,11587,12241,13082,14443,15503,17567,22540,22863,26026,28876,29504,30389,31734,32789],[229,5333,5623,8786,11588,12242,13083,14444,15504,17568,22541,22864,26027,28877,29505,30390,31735,32790],[230,5334,5624,8686,11589,12243,13084,14445,15505,17569,22542,22865,26028,28878,29506,30391,31736,32791],[231,5335,5625,8687,11590,12244,13085,14446,15506,17570,22543,22866,26029,28879,29507,30392,31737,32792],[232,5336,5626,8688,11591,12245,13086,14447,15507,17571,22544,22867,26030,28880,29508,30393,31738,32793],[233,5337,5627,8689,11592,12246,13087,14448,15508,17572,22545,22868,26031,28881,29509,30394,31739,32794],[234,5338,5628,8690,11593,12247,13088,14449,15509,17573,22546,22869,26032,28882,29510,30395,31740,32795],[235,5339,5629,8691,11594,12248,13089,14450,15510,17473,22547,22870,26033,28883,29511,30396,31741,32796],[236,5340,5630,8692,11595,12249,13090,14451,15511,17474,22548,22871,26034,28884,29512,30397,31742,32797],[237,5341,5631,8693,11596,12250,13091,14452,15512,17475,22549,22872,26035,28885,29513,30398,31743,32798],[238,5342,5632,8694,11597,12251,13092,14453,15513,17476,22550,22873,26036,28785,29514,30399,31744,32799],[239,5343,5633,8695,11598,12252,13093,14454,15514,17477,22551,22874,26037,28786,29515,30400,31745,32800],[240,5344,5634,8696,11599,12253,13094,14455,15515,17478,22552,22875,26038,28787,29516,30300,31746,32801],[241,5345,5635,8697,11600,12254,13095,14456,15516,17479,22553,22876,26039,28788,29517,30301,31747,32802],[242,5346,5636,8698,11601,12255,13096,14457,15517,17480,22554,22877,26040,28789,29518,30302,31748,32803],[243,5347,5637,8699,11602,12256,13097,14458,15518,17481,22555,22878,26041,28790,29519,30303,31749,32804],[244,5348,5638,8700,11603,12257,13098,14459,15519,17482,22556,22879,26042,28791,29520,30304,31750,32805],[245,5349,5639,8701,11604,12258,13099,14460,15520,17483,22557,22880,26043,28792,29521,30305,31751,32806],[246,5350,5640,8702,11605,12259,13100,14461,15521,17484,22558,22881,26044,28793,29522,30306,31752,32807],[247,5351,5641,8703,11606,12260,13101,14462,15522,17485,22559,22882,26045,28794,29523,30307,31753,32808],[248,5352,5642,8704,11607,12261,13102,14463,15523,17486,22560,22883,26046,28795,29524,30308,31754,32809],[249,5252,5643,8705,11608,12262,13103,14464,15524,17487,22561,22884,26047,28796,29525,30309,31755,32810],[250,5253,5644,8706,11609,12263,13104,14465,15525,17488,22562,22885,26048,28797,29526,30310,31756,32811],[251,5254,5645,8707,11610,12264,13105,14466,15526,17489,22563,22886,26049,28798,29527,30311,31757,32812],[252,5255,5646,8708,11611,12265,13106,14467,15527,17490,22564,22887,26050,28799,29528,30312,31758,32813],[253,5256,5647,8709,11612,12266,13107,14468,15528,17491,22565,22888,26051,28800,29529,30313,31759,32814],[254,5257,5648,8710,11613,12267,13108,14469,15529,17492,22566,22889,26052,28801,29530,30314,31760,32815],[255,5258,5649,8711,11614,12268,13109,14470,15530,17493,22567,22890,26053,28802,29531,30315,31761,32816],[256,5259,5650,8712,11514,12269,13110,14471,15531,17494,22568,22891,26054,28803,29532,30316,31762,32817],[257,5260,5651,8713,11515,12270,13111,14472,15532,17495,22569,22892,26055,28804,29533,30317,31763,32818],[258,5261,5652,8714,11516,12271,13112,14473,15533,17496,22570,22893,26056,28805,29534,30318,31764,32819],[259,5262,5653,8715,11517,12272,13113,14474,15534,17497,22571,22894,26057,28806,29535,30319,31765,32820],[260,5263,5654,8716,11518,12273,13114,14475,15535,17498,22572,22895,25957,28807,29536,30320,31766,32821],[261,5264,5655,8717,11519,12274,13115,14476,15536,17499,22573,22896,25958,28808,29537,30321,31767,32822],[262,5265,5555,8718,11520,12275,13116,14477,15537,17500,22574,22897,25959,28809,29538,30322,31768,32823],[263,5266,5556,8719,11521,12276,13117,14478,15538,17501,22575,22898,25960,28810,29539,30323,31769,32824],[264,5267,5557,8720,11522,12277,13118,14479,15539,17502,22576,22899,25961,28811,29540,30324,31770,32724],[265,5268,5558,8721,11523,12278,13119,14480,15540,17503,22577,22900,25962,28812,29541,30325,31771,32725],[266,5269,5559,8722,11524,12279,13120,14481,15541,17504,22578,22901,25963,28813,29542,30326,31772,32726],[267,5270,5560,8723,11525,12280,13121,14482,15542,17505,22579,22902,25964,28814,29543,30327,31773,32727],[268,5271,5561,8724,11526,12281,13122,14483,15543,17506,22580,22903,25965,28815,29544,30328,31774,32728],[269,5272,5562,8725,11527,12282,13123,14484,15544,17507,22581,22904,25966,28816,29545,30329,31775,32729],[270,5273,5563,8726,11528,12283,13124,14485,15545,17508,22582,22905,25967,28817,29546,30330,31776,32730],[271,5274,5564,8727,11529,12284,13125,14486,15546,17509,22583,22906,25968,28818,29547,30331,31777,32731],[272,5275,5565,8728,11530,12285,13126,14487,15547,17510,22584,22907,25969,28819,29548,30332,31778,32732],[273,5276,5566,8729,11531,12286,13127,14488,15548,17511,22585,22908,25970,28820,29549,30333,31779,32733],[274,5277,5567,8730,11532,12287,13128,14489,15549,17512,22586,22909,25971,28821,29550,30334,31780,32734],[275,5278,5568,8731,11533,12288,13129,14490,15550,17513,22587,22910,25972,28822,29551,30335,31781,32735],[276,5279,5569,8732,11534,12289,13029,14491,15551,17514,22588,22911,25973,28823,29552,30336,31782,32736],[277,5280,5570,8733,11535,12290,13030,14492,15552,17515,22589,22912,25974,28824,29553,30337,31783,32737],[278,5281,5571,8734,11536,12291,13031,14493,15553,17516,22590,22913,25975,28825,29554,30338,31784,32738],[279,5282,5572,8735,11537,12292,13032,14494,15453,17517,22591,22914,25976,28826,29555,30339,31785,32739],[280,5283,5573,8736,11538,12293,13033,14495,15454,17518,22592,22915,25977,28827,29556,30340,31786,32740],[281,5284,5574,8737,11539,12294,13034,14496,15455,17519,22593,22916,25978,28828,29557,30341,31787,32741],[282,5285,5575,8738,11540,12295,13035,14497,15456,17520,22594,22917,25979,28829,29558,30342,31788,32742],[283,5286,5576,8739,11541,12296,13036,14498,15457,17521,22595,22918,25980,28830,29559,30343,31789,32743],[284,5287,5577,8740,11542,12297,13037,14499,15458,17522,22596,22919,25981,28831,29560,30344,31790,32744],[285,5288,5578,8741,11543,12298,13038,14500,15459,17523,22597,22920,25982,28832,29561,30345,31791,32745],[286,5289,5579,8742,11544,12299,13039,14501,15460,17524,22598,22921,25983,28833,29562,30346,31792,32746],[287,5290,5580,8743,11545,12300,13040,14502,15461,17525,22599,22922,25984,28834,29563,30347,31793,32747],[288,5291,5581,8744,11546,12301,13041,14503,15462,17526,22600,22923,25985,28835,29564,30348,31794,32748],[289,5292,5582,8745,11547,12302,13042,14504,15463,17527,22601,22924,25986,28836,29565,30349,31795,32749],[290,5293,5583,8746,11548,12303,13043,14505,15464,17528,22602,22925,25987,28837,29566,30350,31796,32750],[291,5294,5584,8747,11549,12304,13044,14506,15465,17529,22603,22926,25988,28838,29567,30351,31797,32751],[292,5295,5585,8748,11550,12305,13045,14507,15466,17530,22604,22826,25989,28839,29568,30352,31798,32752],[293,5296,5586,8749,11551,12306,13046,14508,15467,17531,22605,22827,25990,28840,29569,30353,31799,32753],[294,5297,5587,8750,11552,12307,13047,14509,15468,17532,22606,22828,25991,28841,29570,30354,31800,32754],[295,5298,5588,8751,11553,12308,13048,14510,15469,17533,22607,22829,25992,28842,29571,30355,31801,32755],[296,5299,5589,8752,11554,12309,13049,14511,15470,17534,22608,22830,25993,28843,29572,30356,31802,32756],[297,5300,5590,8753,11555,12310,13050,14512,15471,17535,22609,22831,25994,28844,29573,30357,31803,32757],[298,5301,5591,8754,11556,12311,13051,14513,15472,17536,22610,22832,25995,28845,29574,30358,31804,32758],[299,5302,5592,8755,11557,12312,13052,14514,15473,17537,22611,22833,25996,28846,29575,30359,31805,32759],[300,5303,5593,8756,11558,12313,13053,14515,15474,17538,22612,22834,25997,28847,29576,30360,31806,32760],[301,5304,5594,8757,11559,12314,13054,14516,15475,17539,22613,22835,25998,28848,29577,30361,31807,32761],[302,5305,5595,8758,11560,12315,13055,14517,15476,17540,22614,22836,25999,28849,29578,30362,31808,32762],[202,5306,5596,8759,11561,12316,13056,14518,15477,17541,22615,22837,26000,28850,29579,30363,31809,32763],[203,5307,5597,8760,11562,12317,13057,14519,15478,17542,22616,22838,26001,28851,29580,30364,31810,32764],[204,5308,5598,8761,11563,12318,13058,14520,15479,17543,22617,22839,26002,28852,29581,30365,31811,32765],[205,5309,5599,8762,11564,12319,13059,14521,15480,17544,22618,22840,26003,28853,29582,30366,31812,32766],[206,5310,5600,8763,11565,12320,13060,14522,15481,17545,22619,22841,26004,28854,29583,30367,31813,32767],[207,5311,5601,8764,11566,12321,13061,14523,15482,17546,22620,22842,26005,28855,29584,30368,31814,32768],[208,5312,5602,8765,11567,12221,13062,14524,15483,17547,22621,22843,26006,28856,29585,30369,31714,32769],[209,5313,5603,8766,11568,12222,13063,14525,15484,17548,22622,22844,26007,28857,29586,30370,31715,32770],[210,5314,5604,8767,11569,12223,13064,14526,15485,17549,22623,22845,26008,28858,29587,30371,31716,32771],[211,5315,5605,8768,11570,12224,13065,14527,15486,17550,22523,22846,26009,28859,29588,30372,31717,32772],[212,5316,5606,8769,11571,12225,13066,14528,15487,17551,22524,22847,26010,28860,29589,30373,31718,32773],[213,5317,5607,8770,11572,12226,13067,14529,15488,17552,22525,22848,26011,28861,29590,30374,31719,32774],[1140,6240,6491,9598,12463,13159,13939,15365,16427,18417,23479,23820,26932,29785,30402,31305,32681,33682],[1141,6241,6492,9599,12464,13160,13940,15366,16428,18418,23480,23821,26933,29786,30403,31306,32682,33683],[1142,6242,6493,9600,12465,13161,13941,15367,16429,18419,23481,23822,26934,29787,30404,31307,32683,33684],[1143,6243,6494,9601,12466,13162,13942,15368,16430,18420,23482,23823,26935,29788,30405,31308,32684,33685],[1144,6244,6495,9602,12467,13163,13943,15369,16431,18421,23483,23824,26936,29789,30406,31309,32685,33686],[1145,6245,6496,9603,12468,13164,13944,15370,16432,18422,23484,23825,26937,29790,30407,31209,32686,33687],[1146,6246,6497,9604,12469,13165,13945,15371,16433,18423,23485,23826,26938,29791,30408,31210,32687,33688],[1147,6247,6498,9605,12470,13166,13946,15372,16434,18424,23486,23827,26939,29792,30409,31211,32688,33689],[1148,6248,6499,9606,12471,13167,13947,15373,16435,18425,23487,23828,26940,29793,30410,31212,32689,33690],[1149,6249,6500,9607,12472,13168,13948,15374,16436,18426,23488,23829,26941,29794,30411,31213,32690,33691],[1150,6250,6501,9608,12473,13169,13949,15375,16437,18427,23489,23830,26942,29694,30412,31214,32691,33692],[1151,6251,6502,9609,12474,13170,13950,15376,16438,18428,23490,23831,26943,29695,30413,31215,32692,33693],[1152,6252,6503,9610,12475,13171,13951,15377,16439,18429,23491,23832,26944,29696,30414,31216,32693,33694],[1153,6253,6504,9611,12476,13172,13952,15378,16440,18430,23492,23833,26945,29697,30415,31217,32694,33695],[1154,6254,6505,9612,12477,13173,13953,15379,16441,18431,23493,23834,26946,29698,30416,31218,32695,33696],[1155,6255,6506,9613,12478,13174,13954,15380,16442,18432,23494,23835,26947,29699,30417,31219,32696,33697],[1156,6256,6507,9614,12479,13175,13955,15381,16443,18433,23495,23735,26948,29700,30418,31220,32697,33698],[1157,6257,6508,9615,12480,13176,13956,15382,16444,18434,23496,23736,26949,29701,30419,31221,32698,33699],[1158,6258,6509,9616,12481,13177,13957,15383,16445,18435,23497,23737,26950,29702,30420,31222,32699,33700],[1159,6259,6510,9617,12482,13178,13958,15384,16446,18436,23498,23738,26951,29703,30421,31223,32700,33701],[1160,6260,6511,9618,12483,13179,13959,15385,16447,18437,23499,23739,26952,29704,30422,31224,32701,33702],[1161,6261,6512,9619,12484,13180,13960,15386,16448,18438,23500,23740,26953,29705,30423,31225,32702,33703],[1162,6161,6513,9620,12485,13181,13961,15387,16449,18439,23501,23741,26954,29706,30424,31226,32703,33704],[1163,6162,6514,9621,12486,13182,13962,15388,16450,18440,23502,23742,26955,29707,30425,31227,32704,33705],[1164,6163,6515,9622,12487,13183,13963,15389,16451,18441,23503,23743,26956,29708,30426,31228,32705,33706],[1165,6164,6516,9623,12488,13184,13964,15390,16452,18442,23504,23744,26957,29709,30427,31229,32706,33707],[1166,6165,6517,9624,12489,13185,13965,15391,16453,18443,23505,23745,26958,29710,30428,31230,32707,33708],[1167,6166,6518,9625,12490,13186,13966,15392,16454,18444,23506,23746,26959,29711,30429,31231,32708,33709],[1168,6167,6519,9626,12491,13187,13967,15393,16455,18445,23507,23747,26960,29712,30430,31232,32709,33710],[1169,6168,6520,9627,12492,13188,13968,15394,16456,18446,23508,23748,26961,29713,30431,31233,32710,33711],[1170,6169,6521,9628,12493,13189,13969,15395,16457,18447,23509,23749,26962,29714,30432,31234,32711,33712],[1171,6170,6522,9629,12494,13190,13970,15396,16458,18448,23510,23750,26963,29715,30433,31235,32712,33713],[1172,6171,6523,9630,12495,13191,13971,15397,16459,18449,23511,23751,26964,29716,30434,31236,32713,33714],[1173,6172,6524,9631,12496,13192,13972,15398,16460,18450,23512,23752,26965,29717,30435,31237,32714,33715],[1174,6173,6525,9632,12497,13193,13973,15399,16461,18451,23513,23753,26966,29718,30436,31238,32715,33716],[1175,6174,6526,9633,12498,13194,13974,15400,16462,18452,23514,23754,26866,29719,30437,31239,32716,33717],[1176,6175,6527,9634,12499,13195,13975,15401,16362,18453,23515,23755,26867,29720,30438,31240,32717,33718],[1177,6176,6528,9635,12500,13196,13976,15402,16363,18454,23516,23756,26868,29721,30439,31241,32718,33719],[1178,6177,6529,9636,12501,13197,13977,15403,16364,18455,23517,23757,26869,29722,30440,31242,32719,33720],[1179,6178,6530,9637,12502,13198,13978,15404,16365,18456,23518,23758,26870,29723,30441,31243,32720,33721],[1180,6179,6531,9638,12503,13199,13979,15405,16366,18457,23519,23759,26871,29724,30442,31244,32721,33722],[1181,6180,6532,9639,12504,13200,13980,15406,16367,18458,23520,23760,26872,29725,30443,31245,32722,33723],[1182,6181,6533,9640,12505,13201,13981,15407,16368,18459,23521,23761,26873,29726,30444,31246,32723,33724],[1183,6182,6534,9641,12506,13202,13982,15408,16369,18460,23522,23762,26874,29727,30445,31247,32623,33725],[1184,6183,6535,9642,12507,13203,13983,15409,16370,18461,23523,23763,26875,29728,30446,31248,32624,33726],[1185,6184,6536,9643,12508,13204,13984,15410,16371,18462,23524,23764,26876,29729,30447,31249,32625,33727],[1186,6185,6537,9644,12509,13205,13985,15411,16372,18463,23525,23765,26877,29730,30448,31250,32626,33728],[1187,6186,6538,9645,12510,13206,13986,15412,16373,18464,23526,23766,26878,29731,30449,31251,32627,33729],[1188,6187,6539,9646,12511,13207,13987,15413,16374,18465,23527,23767,26879,29732,30450,31252,32628,33730],[1189,6188,6540,9647,12512,13208,13988,15414,16375,18466,23528,23768,26880,29733,30451,31253,32629,33731],[1190,6189,6541,9648,12513,13209,13989,15415,16376,18467,23529,23769,26881,29734,30452,31254,32630,33732],[1191,6190,6542,9649,12514,13210,13990,15416,16377,18468,23530,23770,26882,29735,30453,31255,32631,33733],[1192,6191,6543,9650,12515,13211,13991,15417,16378,18469,23531,23771,26883,29736,30454,31256,32632,33633],[1193,6192,6544,9651,12516,13212,13992,15418,16379,18470,23532,23772,26884,29737,30455,31257,32633,33634],[1194,6193,6545,9652,12517,13213,13993,15419,16380,18471,23432,23773,26885,29738,30456,31258,32634,33635],[1195,6194,6546,9653,12518,13214,13994,15420,16381,18472,23433,23774,26886,29739,30457,31259,32635,33636],[1196,6195,6547,9654,12519,13215,13995,15421,16382,18473,23434,23775,26887,29740,30458,31260,32636,33637],[1197,6196,6548,9655,12520,13216,13996,15422,16383,18474,23435,23776,26888,29741,30459,31261,32637,33638],[1198,6197,6549,9656,12521,13217,13997,15423,16384,18475,23436,23777,26889,29742,30460,31262,32638,33639],[1199,6198,6550,9657,12522,13218,13998,15424,16385,18476,23437,23778,26890,29743,30461,31263,32639,33640],[1200,6199,6551,9658,12523,13219,13999,15425,16386,18477,23438,23779,26891,29744,30462,31264,32640,33641],[1201,6200,6552,9659,12423,13220,14000,15426,16387,18478,23439,23780,26892,29745,30463,31265,32641,33642],[1202,6201,6553,9660,12424,13221,14001,15427,16388,18479,23440,23781,26893,29746,30464,31266,32642,33643],[1203,6202,6554,9661,12425,13222,14002,15428,16389,18480,23441,23782,26894,29747,30465,31267,32643,33644],[1204,6203,6555,9662,12426,13223,14003,15429,16390,18481,23442,23783,26895,29748,30466,31268,32644,33645],[1205,6204,6556,9663,12427,13224,14004,15430,16391,18482,23443,23784,26896,29749,30467,31269,32645,33646],[1206,6205,6557,9664,12428,13225,14005,15431,16392,18382,23444,23785,26897,29750,30468,31270,32646,33647],[1207,6206,6558,9665,12429,13226,14006,15432,16393,18383,23445,23786,26898,29751,30469,31271,32647,33648],[1208,6207,6559,9666,12430,13227,14007,15433,16394,18384,23446,23787,26899,29752,30470,31272,32648,33649],[1209,6208,6560,9667,12431,13228,14008,15434,16395,18385,23447,23788,26900,29753,30471,31273,32649,33650],[1210,6209,6561,9668,12432,13229,14009,15435,16396,18386,23448,23789,26901,29754,30472,31274,32650,33651],[1211,6210,6562,9669,12433,13230,14010,15436,16397,18387,23449,23790,26902,29755,30473,31275,32651,33652],[1111,6211,6563,9670,12434,13130,14011,15437,16398,18388,23450,23791,26903,29756,30474,31276,32652,33653],[1112,6212,6564,9671,12435,13131,14012,15438,16399,18389,23451,23792,26904,29757,30475,31277,32653,33654],[1113,6213,6464,9672,12436,13132,14013,15439,16400,18390,23452,23793,26905,29758,30476,31278,32654,33655],[1114,6214,6465,9673,12437,13133,14014,15440,16401,18391,23453,23794,26906,29759,30477,31279,32655,33656],[1115,6215,6466,9674,12438,13134,14015,15441,16402,18392,23454,23795,26907,29760,30478,31280,32656,33657],[1116,6216,6467,9675,12439,13135,14016,15442,16403,18393,23455,23796,26908,29761,30479,31281,32657,33658],[1117,6217,6468,9676,12440,13136,14017,15443,16404,18394,23456,23797,26909,29762,30480,31282,32658,33659],[1118,6218,6469,9677,12441,13137,14018,15444,16405,18395,23457,23798,26910,29763,30481,31283,32659,33660],[1119,6219,6470,9678,12442,13138,14019,15445,16406,18396,23458,23799,26911,29764,30482,31284,32660,33661],[1120,6220,6471,9679,12443,13139,14020,15446,16407,18397,23459,23800,26912,29765,30483,31285,32661,33662],[1121,6221,6472,9680,12444,13140,14021,15447,16408,18398,23460,23801,26913,29766,30484,31286,32662,33663],[1122,6222,6473,9681,12445,13141,14022,15448,16409,18399,23461,23802,26914,29767,30485,31287,32663,33664],[1123,6223,6474,9682,12446,13142,14023,15449,16410,18400,23462,23803,26915,29768,30486,31288,32664,33665],[1124,6224,6475,9683,12447,13143,14024,15450,16411,18401,23463,23804,26916,29769,30487,31289,32665,33666],[1125,6225,6476,9684,12448,13144,14025,15451,16412,18402,23464,23805,26917,29770,30488,31290,32666,33667],[1126,6226,6477,9685,12449,13145,14026,15452,16413,18403,23465,23806,26918,29771,30489,31291,32667,33668],[1127,6227,6478,9686,12450,13146,14027,15352,16414,18404,23466,23807,26919,29772,30490,31292,32668,33669],[1128,6228,6479,9687,12451,13147,14028,15353,16415,18405,23467,23808,26920,29773,30491,31293,32669,33670],[1129,6229,6480,9688,12452,13148,14029,15354,16416,18406,23468,23809,26921,29774,30492,31294,32670,33671],[1130,6230,6481,9689,12453,13149,14030,15355,16417,18407,23469,23810,26922,29775,30493,31295,32671,33672],[1131,6231,6482,9690,12454,13150,14031,15356,16418,18408,23470,23811,26923,29776,30494,31296,32672,33673],[1132,6232,6483,9691,12455,13151,14032,15357,16419,18409,23471,23812,26924,29777,30495,31297,32673,33674],[1133,6233,6484,9692,12456,13152,14033,15358,16420,18410,23472,23813,26925,29778,30496,31298,32674,33675],[1134,6234,6485,9693,12457,13153,14034,15359,16421,18411,23473,23814,26926,29779,30497,31299,32675,33676],[1135,6235,6486,9694,12458,13154,14035,15360,16422,18412,23474,23815,26927,29780,30498,31300,32676,33677],[1136,6236,6487,9695,12459,13155,14036,15361,16423,18413,23475,23816,26928,29781,30499,31301,32677,33678],[1137,6237,6488,9595,12460,13156,14037,15362,16424,18414,23476,23817,26929,29782,30500,31302,32678,33679],[1138,6238,6489,9596,12461,13157,14038,15363,16425,18415,23477,23818,26930,29783,30501,31303,32679,33680],[1139,6239,6490,9597,12462,13158,13938,15364,16426,18416,23478,23819,26931,29784,30401,31304,32680,33681],[48,2066,7162,7374,10526,13353,14091,14911,16301,17356,19382,24432,24690,27852,30607,31314,32134,33541],[49,2067,7163,7375,10527,13354,14092,14912,16302,17357,19383,24433,24691,27853,30608,31315,32135,33542],[50,2068,7164,7376,10528,13355,14093,14913,16303,17358,19384,24434,24692,27854,30609,31316,32136,33543],[51,2069,7165,7377,10529,13356,14094,14914,16304,17359,19385,24435,24693,27855,30610,31317,32137,33544],[52,2070,7166,7378,10530,13357,14095,14915,16305,17360,19386,24436,24694,27856,30611,31318,32138,33545],[53,2071,7167,7379,10531,13358,14096,14916,16306,17361,19387,24437,24695,27857,30612,31319,32139,33546],[54,2072,7168,7380,10532,13359,14097,14917,16307,17362,19388,24438,24696,27858,30613,31320,32140,33547],[55,2073,7169,7381,10533,13360,14098,14918,16308,17363,19389,24439,24697,27859,30614,31321,32141,33548],[56,2074,7170,7382,10534,13361,14099,14919,16309,17364,19390,24440,24698,27860,30615,31322,32142,33549],[57,2075,7070,7383,10535,13362,14100,14920,16310,17365,19391,24441,24699,27861,30616,31323,32143,33550],[58,2076,7071,7384,10536,13363,14101,14921,16311,17366,19291,24341,24700,27862,30617,31324,32144,33551],[59,2077,7072,7385,10537,13364,14102,14922,16312,17367,19292,24342,24701,27863,30618,31325,32145,33552],[60,2078,7073,7386,10538,13365,14103,14923,16313,17368,19293,24343,24702,27864,30619,31326,32146,33553],[61,2079,7074,7387,10539,13366,14104,14924,16314,17369,19294,24344,24703,27865,30620,31327,32147,33554],[62,2080,7075,7388,10540,13367,14105,14925,16315,17370,19295,24345,24704,27866,30621,31328,32148,33555],[63,2081,7076,7389,10541,13368,14106,14926,16316,17371,19296,24346,24705,27867,30622,31329,32149,33556],[64,2082,7077,7390,10542,13369,14107,14927,16317,17271,19297,24347,24706,27868,30623,31330,32150,33557],[65,2083,7078,7391,10543,13370,14108,14928,16318,17272,19298,24348,24707,27869,30624,31331,32151,33558],[66,2084,7079,7392,10544,13371,14109,14929,16319,17273,19299,24349,24708,27870,30625,31332,32152,33559],[67,2085,7080,7393,10545,13372,14110,14930,16320,17274,19300,24350,24709,27871,30626,31333,32153,33560],[68,2086,7081,7394,10546,13373,14111,14931,16321,17275,19301,24351,24710,27872,30627,31334,32154,33561],[69,2087,7082,7395,10547,13374,14112,14932,16322,17276,19302,24352,24711,27873,30628,31335,32155,33562],[70,2088,7083,7396,10548,13375,14113,14933,16323,17277,19303,24353,24712,27874,30629,31336,32156,33563],[71,2089,7084,7397,10549,13376,14114,14934,16324,17278,19304,24354,24713,27875,30630,31337,32157,33564],[72,2090,7085,7398,10550,13377,14115,14935,16325,17279,19305,24355,24714,27775,30631,31338,32158,33565],[73,2091,7086,7399,10551,13378,14116,14936,16326,17280,19306,24356,24715,27776,30632,31339,32159,33566],[74,2092,7087,7400,10552,13379,14117,14937,16327,17281,19307,24357,24716,27777,30633,31340,32160,33567],[75,2093,7088,7401,10553,13380,14118,14938,16328,17282,19308,24358,24717,27778,30634,31341,32161,33568],[76,2094,7089,7402,10554,13381,14119,14939,16329,17283,19309,24359,24718,27779,30635,31342,32162,33569],[77,2095,7090,7403,10555,13382,14120,14940,16330,17284,19310,24360,24719,27780,30636,31343,32163,33570],[78,2096,7091,7404,10556,13383,14121,14941,16331,17285,19311,24361,24720,27781,30637,31344,32164,33571],[79,2097,7092,7405,10557,13384,14122,14942,16332,17286,19312,24362,24721,27782,30638,31345,32165,33572],[80,2098,7093,7406,10558,13385,14123,14943,16333,17287,19313,24363,24722,27783,30639,31346,32166,33573],[81,2099,7094,7407,10559,13386,14124,14944,16334,17288,19314,24364,24723,27784,30640,31347,32167,33574],[82,2100,7095,7408,10560,13387,14125,14945,16335,17289,19315,24365,24724,27785,30641,31348,32168,33575],[83,2101,7096,7409,10561,13388,14126,14946,16336,17290,19316,24366,24725,27786,30642,31349,32169,33576],[84,2102,7097,7410,10562,13389,14127,14947,16337,17291,19317,24367,24726,27787,30643,31350,32170,33577],[85,2103,7098,7411,10563,13390,14128,14847,16338,17292,19318,24368,24727,27788,30644,31351,32171,33578],[86,2104,7099,7412,10564,13391,14129,14848,16339,17293,19319,24369,24728,27789,30645,31352,32172,33579],[87,2105,7100,7413,10565,13392,14130,14849,16340,17294,19320,24370,24729,27790,30646,31353,32173,33580],[88,2106,7101,7414,10566,13393,14131,14850,16341,17295,19321,24371,24730,27791,30647,31354,32174,33581],[89,2107,7102,7415,10567,13394,14132,14851,16342,17296,19322,24372,24731,27792,30648,31355,32175,33582],[90,2108,7103,7416,10568,13395,14133,14852,16343,17297,19323,24373,24732,27793,30649,31356,32176,33583],[91,2109,7104,7417,10569,13396,14134,14853,16344,17298,19324,24374,24733,27794,30650,31357,32177,33584],[92,2110,7105,7418,10570,13397,14135,14854,16345,17299,19325,24375,24734,27795,30651,31358,32178,33585],[93,2111,7106,7419,10571,13398,14136,14855,16346,17300,19326,24376,24735,27796,30652,31359,32179,33586],[94,2112,7107,7420,10572,13399,14137,14856,16347,17301,19327,24377,24736,27797,30653,31360,32180,33587],[95,2113,7108,7421,10573,13400,14138,14857,16348,17302,19328,24378,24737,27798,30654,31361,32181,33588],[96,2114,7109,7422,10574,13401,14139,14858,16349,17303,19329,24379,24738,27799,30655,31362,32182,33589],[97,2115,7110,7423,10575,13402,14039,14859,16350,17304,19330,24380,24739,27800,30656,31363,32183,33590],[98,2116,7111,7424,10576,13403,14040,14860,16351,17305,19331,24381,24740,27801,30657,31364,32184,33591],[99,2117,7112,7425,10577,13404,14041,14861,16352,17306,19332,24382,24741,27802,30658,31365,32185,33592],[100,2118,7113,7426,10578,13405,14042,14862,16353,17307,19333,24383,24742,27803,30659,31366,32186,33593],[0,2119,7114,7427,10579,13406,14043,14863,16354,17308,19334,24384,24743,27804,30660,31367,32187,33594],[1,2120,7115,7428,10580,13407,14044,14864,16355,17309,19335,24385,24744,27805,30661,31368,32188,33595],[2,2020,7116,7429,10581,13408,14045,14865,16356,17310,19336,24386,24644,27806,30662,31369,32189,33596],[3,2021,7117,7430,10582,13409,14046,14866,16357,17311,19337,24387,24645,27807,30663,31370,32190,33597],[4,2022,7118,7431,10583,13410,14047,14867,16358,17312,19338,24388,24646,27808,30664,31371,32191,33598],[5,2023,7119,7432,10584,13411,14048,14868,16359,17313,19339,24389,24647,27809,30665,31372,32192,33599],[6,2024,7120,7433,10585,13412,14049,14869,16360,17314,19340,24390,24648,27810,30666,31373,32193,33600],[7,2025,7121,7434,10586,13413,14050,14870,16361,17315,19341,24391,24649,27811,30667,31374,32194,33601],[8,2026,7122,7435,10587,13414,14051,14871,16261,17316,19342,24392,24650,27812,30668,31375,32195,33602],[9,2027,7123,7436,10588,13415,14052,14872,16262,17317,19343,24393,24651,27813,30669,31376,32196,33603],[10,2028,7124,7437,10589,13416,14053,14873,16263,17318,19344,24394,24652,27814,30670,31377,32197,33604],[11,2029,7125,7438,10590,13417,14054,14874,16264,17319,19345,24395,24653,27815,30671,31378,32198,33605],[12,2030,7126,7439,10591,13418,14055,14875,16265,17320,19346,24396,24654,27816,30672,31379,32199,33606],[13,2031,7127,7440,10592,13419,14056,14876,16266,17321,19347,24397,24655,27817,30673,31380,32200,33607],[14,2032,7128,7441,10593,13420,14057,14877,16267,17322,19348,24398,24656,27818,30674,31381,32201,33608],[15,2033,7129,7442,10594,13421,14058,14878,16268,17323,19349,24399,24657,27819,30675,31382,32202,33609],[16,2034,7130,7443,10595,13422,14059,14879,16269,17324,19350,24400,24658,27820,30676,31383,32203,33610],[17,2035,7131,7444,10596,13423,14060,14880,16270,17325,19351,24401,24659,27821,30677,31384,32204,33611],[18,2036,7132,7445,10597,13424,14061,14881,16271,17326,19352,24402,24660,27822,30678,31385,32205,33612],[19,2037,7133,7446,10598,13425,14062,14882,16272,17327,19353,24403,24661,27823,30679,31386,32206,33613],[20,2038,7134,7447,10599,13426,14063,14883,16273,17328,19354,24404,24662,27824,30680,31387,32207,33614],[21,2039,7135,7448,10600,13427,14064,14884,16274,17329,19355,24405,24663,27825,30681,31388,32208,33615],[22,2040,7136,7449,10601,13428,14065,14885,16275,17330,19356,24406,24664,27826,30682,31389,32209,33616],[23,2041,7137,7450,10602,13429,14066,14886,16276,17331,19357,24407,24665,27827,30683,31390,32210,33617],[24,2042,7138,7451,10603,13430,14067,14887,16277,17332,19358,24408,24666,27828,30684,31391,32211,33618],[25,2043,7139,7452,10604,13431,14068,14888,16278,17333,19359,24409,24667,27829,30685,31392,32212,33619],[26,2044,7140,7453,10504,13432,14069,14889,16279,17334,19360,24410,24668,27830,30686,31393,32213,33620],[27,2045,7141,7454,10505,13332,14070,14890,16280,17335,19361,24411,24669,27831,30687,31394,32214,33621],[28,2046,7142,7455,10506,13333,14071,14891,16281,17336,19362,24412,24670,27832,30688,31395,32215,33622],[29,2047,7143,7456,10507,13334,14072,14892,16282,17337,19363,24413,24671,27833,30689,31396,32216,33623],[30,2048,7144,7457,10508,13335,14073,14893,16283,17338,19364,24414,24672,27834,30690,31397,32217,33624],[31,2049,7145,7458,10509,13336,14074,14894,16284,17339,19365,24415,24673,27835,30691,31398,32218,33625],[32,2050,7146,7459,10510,13337,14075,14895,16285,17340,19366,24416,24674,27836,30692,31399,32118,33626],[33,2051,7147,7460,10511,13338,14076,14896,16286,17341,19367,24417,24675,27837,30693,31400,32119,33627],[34,2052,7148,7461,10512,13339,14077,14897,16287,17342,19368,24418,24676,27838,30694,31401,32120,33628],[35,2053,7149,7462,10513,13340,14078,14898,16288,17343,19369,24419,24677,27839,30695,31402,32121,33629],[36,2054,7150,7463,10514,13341,14079,14899,16289,17344,19370,24420,24678,27840,30696,31403,32122,33630],[37,2055,7151,7464,10515,13342,14080,14900,16290,17345,19371,24421,24679,27841,30697,31404,32123,33631],[38,2056,7152,7465,10516,13343,14081,14901,16291,17346,19372,24422,24680,27842,30698,31405,32124,33632],[39,2057,7153,7466,10517,13344,14082,14902,16292,17347,19373,24423,24681,27843,30699,31406,32125,33532],[40,2058,7154,7467,10518,13345,14083,14903,16293,17348,19374,24424,24682,27844,30700,31407,32126,33533],[41,2059,7155,7468,10519,13346,14084,14904,16294,17349,19375,24425,24683,27845,30701,31408,32127,33534],[42,2060,7156,7469,10520,13347,14085,14905,16295,17350,19376,24426,24684,27846,30702,31409,32128,33535],[43,2061,7157,7470,10521,13348,14086,14906,16296,17351,19377,24427,24685,27847,30703,31410,32129,33536],[44,2062,7158,7471,10522,13349,14087,14907,16297,17352,19378,24428,24686,27848,30603,31310,32130,33537],[45,2063,7159,7472,10523,13350,14088,14908,16298,17353,19379,24429,24687,27849,30604,31311,32131,33538],[46,2064,7160,7473,10524,13351,14089,14909,16299,17354,19380,24430,24688,27850,30605,31312,32132,33539],[47,2065,7161,7373,10525,13352,14090,14910,16300,17355,19381,24431,24689,27851,30606,31313,32133,33540],[986,2992,7983,8358,11454,14243,15023,15782,17237,18263,20246,25284,25560,28772,31530,32226,33064,34502],[987,2993,7984,8359,11455,14244,15024,15783,17238,18264,20247,25285,25561,28773,31531,32227,33065,34503],[988,2994,7985,8360,11456,14245,15025,15784,17239,18265,20248,25286,25562,28774,31532,32228,33066,34504],[989,2995,7986,8361,11457,14246,15026,15785,17240,18266,20249,25287,25563,28775,31533,32229,33067,34505],[990,2996,7987,8362,11458,14247,15027,15786,17241,18267,20250,25288,25564,28776,31534,32230,33068,34506],[991,2997,7988,8363,11459,14248,15028,15787,17242,18268,20251,25289,25565,28777,31535,32231,33069,34507],[992,2998,7989,8364,11460,14249,15029,15788,17243,18269,20252,25290,25566,28778,31536,32232,33070,34508],[993,2999,7990,8365,11461,14250,15030,15789,17244,18270,20253,25291,25567,28779,31537,32233,33071,34509],[994,3000,7991,8366,11462,14251,15031,15790,17245,18271,20254,25292,25568,28780,31538,32234,33072,34510],[995,3001,7992,8367,11463,14252,15032,15791,17246,18272,20255,25293,25569,28781,31539,32235,33073,34511],[996,3002,7993,8368,11464,14253,15033,15792,17247,18273,20256,25294,25570,28782,31540,32236,33074,34512],[997,3003,7994,8369,11465,14254,15034,15793,17248,18274,20257,25295,25571,28783,31541,32237,33075,34513],[998,3004,7995,8370,11466,14255,15035,15794,17249,18275,20258,25296,25572,28784,31542,32238,33076,34514],[999,3005,7996,8371,11467,14256,15036,15795,17250,18276,20259,25297,25573,28684,31543,32239,33077,34515],[1000,3006,7997,8372,11468,14257,15037,15796,17251,18277,20260,25298,25574,28685,31544,32240,33078,34516],[1001,3007,7998,8373,11469,14258,15038,15797,17252,18278,20261,25299,25575,28686,31545,32241,33079,34517],[1002,3008,7999,8374,11470,14259,15039,15798,17253,18279,20262,25300,25576,28687,31546,32242,33080,34518],[1003,3009,8000,8375,11471,14260,15040,15799,17254,18280,20263,25301,25577,28688,31547,32243,33081,34519],[1004,3010,8001,8376,11472,14261,15041,15800,17255,18180,20264,25302,25578,28689,31548,32244,33082,34520],[1005,3011,8002,8377,11473,14262,15042,15801,17256,18181,20265,25303,25579,28690,31549,32245,33083,34521],[1006,3012,8003,8378,11474,14263,15043,15802,17257,18182,20266,25304,25580,28691,31550,32246,33084,34522],[1007,3013,8004,8379,11475,14264,15044,15803,17258,18183,20267,25305,25581,28692,31551,32247,33085,34523],[1008,3014,8005,8380,11476,14265,15045,15804,17259,18184,20268,25306,25582,28693,31552,32248,33086,34524],[1009,3015,8006,8381,11477,14266,15046,15805,17260,18185,20269,25307,25583,28694,31553,32249,33087,34525],[909,3016,8007,8382,11478,14267,15047,15806,17261,18186,20270,25308,25584,28695,31554,32250,33088,34526],[910,3017,8008,8282,11479,14268,15048,15807,17262,18187,20271,25309,25585,28696,31555,32251,33089,34527],[911,3018,8009,8283,11480,14269,14948,15808,17263,18188,20272,25310,25586,28697,31556,32252,33090,34528],[912,3019,8010,8284,11481,14270,14949,15809,17264,18189,20273,25311,25587,28698,31557,32253,33091,34529],[913,3020,8011,8285,11482,14271,14950,15810,17265,18190,20274,25312,25588,28699,31558,32254,33092,34530],[914,3021,8012,8286,11483,14272,14951,15811,17266,18191,20275,25313,25589,28700,31559,32255,33093,34531],[915,3022,8013,8287,11484,14273,14952,15812,17267,18192,20276,25314,25590,28701,31560,32256,33094,34532],[916,3023,8014,8288,11485,14274,14953,15813,17268,18193,20277,25315,25591,28702,31561,32257,33095,34533],[917,3024,8015,8289,11486,14275,14954,15814,17269,18194,20278,25316,25592,28703,31562,32258,33096,34534],[918,3025,8016,8290,11487,14276,14955,15815,17270,18195,20279,25317,25593,28704,31563,32259,33097,34535],[919,3026,8017,8291,11488,14277,14956,15816,17170,18196,20280,25318,25594,28705,31564,32260,33098,34536],[920,3027,8018,8292,11489,14278,14957,15817,17171,18197,20281,25319,25595,28706,31565,32261,33099,34537],[921,3028,8019,8293,11490,14279,14958,15818,17172,18198,20282,25320,25596,28707,31566,32262,33100,34538],[922,3029,8020,8294,11491,14280,14959,15819,17173,18199,20283,25321,25597,28708,31567,32263,33101,34539],[923,2929,8021,8295,11492,14281,14960,15820,17174,18200,20284,25322,25598,28709,31568,32264,33102,34540],[924,2930,8022,8296,11493,14282,14961,15821,17175,18201,20285,25323,25599,28710,31569,32265,33103,34541],[925,2931,8023,8297,11494,14283,14962,15822,17176,18202,20286,25324,25600,28711,31570,32266,33104,34441],[926,2932,8024,8298,11495,14284,14963,15823,17177,18203,20287,25325,25601,28712,31571,32267,33105,34442],[927,2933,8025,8299,11496,14285,14964,15824,17178,18204,20288,25326,25602,28713,31572,32268,33106,34443],[928,2934,8026,8300,11497,14286,14965,15825,17179,18205,20289,25327,25603,28714,31573,32269,33107,34444],[929,2935,8027,8301,11498,14287,14966,15826,17180,18206,20290,25328,25604,28715,31574,32270,33108,34445],[930,2936,8028,8302,11499,14288,14967,15827,17181,18207,20291,25329,25605,28716,31575,32271,33109,34446],[931,2937,8029,8303,11500,14289,14968,15828,17182,18208,20292,25330,25606,28717,31576,32272,33110,34447],[932,2938,8030,8304,11501,14290,14969,15829,17183,18209,20293,25331,25607,28718,31577,32273,33111,34448],[933,2939,8031,8305,11502,14291,14970,15830,17184,18210,20294,25332,25608,28719,31578,32274,33112,34449],[934,2940,8032,8306,11503,14292,14971,15831,17185,18211,20295,25333,25609,28720,31579,32275,33113,34450],[935,2941,8033,8307,11504,14293,14972,15832,17186,18212,20296,25334,25610,28721,31580,32276,33114,34451],[936,2942,8034,8308,11505,14294,14973,15833,17187,18213,20297,25335,25611,28722,31581,32277,33115,34452],[937,2943,8035,8309,11506,14295,14974,15834,17188,18214,20298,25336,25612,28723,31582,32278,33116,34453],[938,2944,8036,8310,11507,14296,14975,15835,17189,18215,20299,25337,25613,28724,31583,32279,33117,34454],[939,2945,8037,8311,11508,14297,14976,15836,17190,18216,20300,25338,25614,28725,31584,32280,33118,34455],[940,2946,8038,8312,11509,14298,14977,15837,17191,18217,20200,25339,25615,28726,31585,32281,33119,34456],[941,2947,8039,8313,11510,14299,14978,15838,17192,18218,20201,25340,25616,28727,31586,32282,33120,34457],[942,2948,8040,8314,11511,14300,14979,15839,17193,18219,20202,25341,25617,28728,31587,32283,33121,34458],[943,2949,8041,8315,11512,14301,14980,15840,17194,18220,20203,25342,25618,28729,31588,32284,33122,34459],[944,2950,8042,8316,11513,14302,14981,15841,17195,18221,20204,25343,25619,28730,31589,32285,33123,34460],[945,2951,8043,8317,11413,14303,14982,15842,17196,18222,20205,25344,25620,28731,31590,32286,33124,34461],[946,2952,8044,8318,11414,14304,14983,15843,17197,18223,20206,25345,25621,28732,31591,32287,33125,34462],[947,2953,8045,8319,11415,14305,14984,15844,17198,18224,20207,25346,25622,28733,31592,32288,33126,34463],[948,2954,8046,8320,11416,14306,14985,15845,17199,18225,20208,25347,25623,28734,31593,32289,33127,34464],[949,2955,8047,8321,11417,14307,14986,15846,17200,18226,20209,25348,25624,28735,31594,32290,33027,34465],[950,2956,8048,8322,11418,14308,14987,15847,17201,18227,20210,25349,25625,28736,31595,32291,33028,34466],[951,2957,8049,8323,11419,14309,14988,15848,17202,18228,20211,25350,25626,28737,31596,32292,33029,34467],[952,2958,8050,8324,11420,14310,14989,15849,17203,18229,20212,25250,25627,28738,31597,32293,33030,34468],[953,2959,8051,8325,11421,14311,14990,15850,17204,18230,20213,25251,25628,28739,31598,32294,33031,34469],[954,2960,8052,8326,11422,14312,14991,15851,17205,18231,20214,25252,25629,28740,31599,32295,33032,34470],[955,2961,8053,8327,11423,14313,14992,15852,17206,18232,20215,25253,25630,28741,31600,32296,33033,34471],[956,2962,8054,8328,11424,14314,14993,15853,17207,18233,20216,25254,25631,28742,31601,32297,33034,34472],[957,2963,8055,8329,11425,14315,14994,15854,17208,18234,20217,25255,25632,28743,31602,32298,33035,34473],[958,2964,8056,8330,11426,14316,14995,15855,17209,18235,20218,25256,25633,28744,31603,32299,33036,34474],[959,2965,8057,8331,11427,14317,14996,15856,17210,18236,20219,25257,25634,28745,31604,32300,33037,34475],[960,2966,8058,8332,11428,14318,14997,15756,17211,18237,20220,25258,25635,28746,31605,32301,33038,34476],[961,2967,8059,8333,11429,14319,14998,15757,17212,18238,20221,25259,25636,28747,31606,32302,33039,34477],[962,2968,8060,8334,11430,14320,14999,15758,17213,18239,20222,25260,25637,28748,31607,32303,33040,34478],[963,2969,8061,8335,11431,14321,15000,15759,17214,18240,20223,25261,25638,28749,31608,32304,33041,34479],[964,2970,8062,8336,11432,14322,15001,15760,17215,18241,20224,25262,25639,28750,31609,32305,33042,34480],[965,2971,8063,8337,11433,14323,15002,15761,17216,18242,20225,25263,25640,28751,31610,32306,33043,34481],[966,2972,8064,8338,11434,14324,15003,15762,17217,18243,20226,25264,25641,28752,31611,32307,33044,34482],[967,2973,8065,8339,11435,14325,15004,15763,17218,18244,20227,25265,25642,28753,31612,32308,33045,34483],[968,2974,8066,8340,11436,14326,15005,15764,17219,18245,20228,25266,25643,28754,31512,32309,33046,34484],[969,2975,8067,8341,11437,14327,15006,15765,17220,18246,20229,25267,25644,28755,31513,32310,33047,34485],[970,2976,8068,8342,11438,14328,15007,15766,17221,18247,20230,25268,25645,28756,31514,32311,33048,34486],[971,2977,8069,8343,11439,14329,15008,15767,17222,18248,20231,25269,25646,28757,31515,32312,33049,34487],[972,2978,8070,8344,11440,14330,15009,15768,17223,18249,20232,25270,25647,28758,31516,32313,33050,34488],[973,2979,8071,8345,11441,14331,15010,15769,17224,18250,20233,25271,25648,28759,31517,32314,33051,34489],[974,2980,8072,8346,11442,14332,15011,15770,17225,18251,20234,25272,25649,28760,31518,32315,33052,34490],[975,2981,8073,8347,11443,14333,15012,15771,17226,18252,20235,25273,25650,28761,31519,32316,33053,34491],[976,2982,8074,8348,11444,14334,15013,15772,17227,18253,20236,25274,25651,28762,31520,32317,33054,34492],[977,2983,8075,8349,11445,14335,15014,15773,17228,18254,20237,25275,25652,28763,31521,32318,33055,34493],[978,2984,8076,8350,11446,14336,15015,15774,17229,18255,20238,25276,25653,28764,31522,32319,33056,34494],[979,2985,8077,8351,11447,14337,15016,15775,17230,18256,20239,25277,25553,28765,31523,32219,33057,34495],[980,2986,8078,8352,11448,14338,15017,15776,17231,18257,20240,25278,25554,28766,31524,32220,33058,34496],[981,2987,8079,8353,11449,14339,15018,15777,17232,18258,20241,25279,25555,28767,31525,32221,33059,34497],[982,2988,7979,8354,11450,14340,15019,15778,17233,18259,20242,25280,25556,28768,31526,32222,33060,34498],[983,2989,7980,8355,11451,14341,15020,15779,17234,18260,20243,25281,25557,28769,31527,32223,33061,34499],[984,2990,7981,8356,11452,14241,15021,15780,17235,18261,20244,25282,25558,28770,31528,32224,33062,34500],[985,2991,7982,8357,11453,14242,15022,15781,17236,18262,20245,25283,25559,28771,31529,32225,33063,34501],[894,1823,3918,8905,9241,12382,15234,15955,16754,18113,19170,21110,26237,26531,29692,32453,33138,33994],[895,1824,3919,8906,9242,12383,15235,15956,16755,18114,19171,21111,26238,26532,29693,32454,33139,33995],[896,1825,3920,8907,9243,12384,15236,15957,16756,18115,19172,21112,26239,26533,29593,32455,33140,33996],[897,1826,3921,8908,9244,12385,15237,15857,16757,18116,19173,21113,26240,26534,29594,32456,33141,33997],[898,1827,3922,8909,9245,12386,15238,15858,16758,18117,19174,21114,26241,26535,29595,32457,33142,33998],[899,1828,3923,8910,9246,12387,15239,15859,16759,18118,19175,21115,26242,26536,29596,32458,33143,33999],[900,1829,3924,8911,9247,12388,15240,15860,16760,18119,19176,21116,26243,26537,29597,32459,33144,34000],[901,1830,3925,8912,9248,12389,15241,15861,16761,18120,19177,21117,26244,26538,29598,32460,33145,34001],[902,1831,3926,8913,9249,12390,15242,15862,16762,18121,19178,21118,26245,26539,29599,32461,33146,34002],[903,1832,3927,8914,9250,12391,15243,15863,16763,18122,19179,21119,26246,26540,29600,32462,33147,34003],[904,1833,3928,8915,9251,12392,15244,15864,16764,18123,19180,21120,26247,26541,29601,32463,33148,34004],[905,1834,3929,8916,9252,12393,15245,15865,16765,18124,19181,21121,26248,26542,29602,32464,33149,34005],[906,1835,3930,8917,9253,12394,15246,15866,16665,18125,19182,21122,26249,26543,29603,32465,33150,34006],[907,1836,3931,8918,9254,12395,15247,15867,16666,18126,19183,21123,26250,26544,29604,32466,33151,34007],[908,1837,3932,8919,9255,12396,15248,15868,16667,18127,19184,21124,26251,26545,29605,32467,33152,34008],[808,1838,3933,8920,9256,12397,15249,15869,16668,18128,19185,21125,26252,26546,29606,32468,33153,34009],[809,1839,3934,8921,9257,12398,15250,15870,16669,18129,19186,21126,26253,26547,29607,32469,33154,34010],[810,1840,3935,8922,9258,12399,15150,15871,16670,18130,19187,21127,26254,26548,29608,32470,33155,34011],[811,1841,3936,8923,9259,12400,15151,15872,16671,18131,19188,21128,26255,26549,29609,32471,33156,34012],[812,1842,3937,8924,9260,12401,15152,15873,16672,18132,19189,21129,26256,26550,29610,32472,33157,34013],[813,1843,3938,8925,9261,12402,15153,15874,16673,18133,19089,21130,26257,26551,29611,32473,33158,34014],[814,1844,3838,8926,9262,12403,15154,15875,16674,18134,19090,21131,26258,26552,29612,32474,33159,34015],[815,1845,3839,8927,9263,12404,15155,15876,16675,18135,19091,21132,26259,26553,29613,32475,33160,34016],[816,1846,3840,8928,9264,12405,15156,15877,16676,18136,19092,21133,26159,26554,29614,32476,33161,34017],[817,1847,3841,8929,9265,12406,15157,15878,16677,18137,19093,21134,26160,26555,29615,32477,33162,34018],[818,1848,3842,8930,9266,12407,15158,15879,16678,18138,19094,21135,26161,26556,29616,32478,33163,34019],[819,1849,3843,8931,9267,12408,15159,15880,16679,18139,19095,21136,26162,26557,29617,32479,33164,34020],[820,1850,3844,8932,9268,12409,15160,15881,16680,18140,19096,21137,26163,26558,29618,32480,33165,34021],[821,1851,3845,8933,9269,12410,15161,15882,16681,18141,19097,21138,26164,26559,29619,32481,33166,34022],[822,1852,3846,8934,9270,12411,15162,15883,16682,18142,19098,21139,26165,26560,29620,32482,33167,34023],[823,1853,3847,8935,9271,12412,15163,15884,16683,18143,19099,21140,26166,26561,29621,32483,33168,34024],[824,1854,3848,8936,9272,12413,15164,15885,16684,18144,19100,21141,26167,26562,29622,32484,33169,34025],[825,1855,3849,8937,9273,12414,15165,15886,16685,18145,19101,21142,26168,26462,29623,32485,33170,34026],[826,1856,3850,8938,9274,12415,15166,15887,16686,18146,19102,21143,26169,26463,29624,32486,33171,34027],[827,1857,3851,8939,9275,12416,15167,15888,16687,18147,19103,21144,26170,26464,29625,32487,33172,34028],[828,1858,3852,8940,9276,12417,15168,15889,16688,18148,19104,21145,26171,26465,29626,32488,33173,34029],[829,1859,3853,8941,9277,12418,15169,15890,16689,18149,19105,21146,26172,26466,29627,32489,33174,34030],[830,1860,3854,8942,9278,12419,15170,15891,16690,18150,19106,21147,26173,26467,29628,32490,33175,34031],[831,1861,3855,8943,9279,12420,15171,15892,16691,18151,19107,21148,26174,26468,29629,32491,33176,34032],[832,1862,3856,8944,9280,12421,15172,15893,16692,18152,19108,21149,26175,26469,29630,32492,33177,34033],[833,1863,3857,8945,9281,12422,15173,15894,16693,18153,19109,21150,26176,26470,29631,32493,33178,34034],[834,1864,3858,8946,9282,12322,15174,15895,16694,18154,19110,21151,26177,26471,29632,32494,33179,34035],[835,1865,3859,8947,9283,12323,15175,15896,16695,18155,19111,21152,26178,26472,29633,32495,33180,34036],[836,1866,3860,8948,9284,12324,15176,15897,16696,18156,19112,21153,26179,26473,29634,32496,33181,33936],[837,1867,3861,8949,9285,12325,15177,15898,16697,18157,19113,21154,26180,26474,29635,32497,33182,33937],[838,1868,3862,8950,9286,12326,15178,15899,16698,18158,19114,21155,26181,26475,29636,32498,33183,33938],[839,1869,3863,8951,9287,12327,15179,15900,16699,18159,19115,21156,26182,26476,29637,32499,33184,33939],[840,1870,3864,8952,9288,12328,15180,15901,16700,18160,19116,21157,26183,26477,29638,32500,33185,33940],[841,1871,3865,8953,9289,12329,15181,15902,16701,18161,19117,21158,26184,26478,29639,32501,33186,33941],[842,1872,3866,8954,9290,12330,15182,15903,16702,18162,19118,21159,26185,26479,29640,32502,33187,33942],[843,1873,3867,8955,9291,12331,15183,15904,16703,18163,19119,21160,26186,26480,29641,32503,33188,33943],[844,1874,3868,8956,9191,12332,15184,15905,16704,18164,19120,21161,26187,26481,29642,32504,33189,33944],[845,1875,3869,8957,9192,12333,15185,15906,16705,18165,19121,21162,26188,26482,29643,32505,33190,33945],[846,1876,3870,8958,9193,12334,15186,15907,16706,18166,19122,21163,26189,26483,29644,32506,33191,33946],[847,1877,3871,8959,9194,12335,15187,15908,16707,18167,19123,21164,26190,26484,29645,32507,33192,33947],[848,1878,3872,8960,9195,12336,15188,15909,16708,18168,19124,21165,26191,26485,29646,32508,33193,33948],[849,1879,3873,8961,9196,12337,15189,15910,16709,18169,19125,21166,26192,26486,29647,32509,33194,33949],[850,1880,3874,8962,9197,12338,15190,15911,16710,18170,19126,21167,26193,26487,29648,32510,33195,33950],[851,1881,3875,8963,9198,12339,15191,15912,16711,18171,19127,21168,26194,26488,29649,32511,33196,33951],[852,1882,3876,8964,9199,12340,15192,15913,16712,18172,19128,21169,26195,26489,29650,32512,33197,33952],[853,1883,3877,8965,9200,12341,15193,15914,16713,18173,19129,21170,26196,26490,29651,32513,33198,33953],[854,1884,3878,8966,9201,12342,15194,15915,16714,18174,19130,21171,26197,26491,29652,32514,33199,33954],[855,1885,3879,8967,9202,12343,15195,15916,16715,18175,19131,21172,26198,26492,29653,32515,33200,33955],[856,1886,3880,8968,9203,12344,15196,15917,16716,18176,19132,21173,26199,26493,29654,32516,33201,33956],[857,1887,3881,8969,9204,12345,15197,15918,16717,18177,19133,21174,26200,26494,29655,32517,33202,33957],[858,1888,3882,8970,9205,12346,15198,15919,16718,18178,19134,21175,26201,26495,29656,32518,33203,33958],[859,1889,3883,8971,9206,12347,15199,15920,16719,18179,19135,21176,26202,26496,29657,32519,33204,33959],[860,1890,3884,8972,9207,12348,15200,15921,16720,18079,19136,21177,26203,26497,29658,32520,33205,33960],[861,1891,3885,8973,9208,12349,15201,15922,16721,18080,19137,21178,26204,26498,29659,32521,33206,33961],[862,1892,3886,8974,9209,12350,15202,15923,16722,18081,19138,21179,26205,26499,29660,32421,33207,33962],[863,1893,3887,8975,9210,12351,15203,15924,16723,18082,19139,21180,26206,26500,29661,32422,33208,33963],[864,1894,3888,8976,9211,12352,15204,15925,16724,18083,19140,21181,26207,26501,29662,32423,33209,33964],[865,1895,3889,8977,9212,12353,15205,15926,16725,18084,19141,21182,26208,26502,29663,32424,33210,33965],[866,1896,3890,8978,9213,12354,15206,15927,16726,18085,19142,21183,26209,26503,29664,32425,33211,33966],[867,1897,3891,8979,9214,12355,15207,15928,16727,18086,19143,21184,26210,26504,29665,32426,33212,33967],[868,1898,3892,8980,9215,12356,15208,15929,16728,18087,19144,21185,26211,26505,29666,32427,33213,33968],[869,1899,3893,8981,9216,12357,15209,15930,16729,18088,19145,21186,26212,26506,29667,32428,33214,33969],[870,1900,3894,8982,9217,12358,15210,15931,16730,18089,19146,21187,26213,26507,29668,32429,33215,33970],[871,1901,3895,8983,9218,12359,15211,15932,16731,18090,19147,21188,26214,26508,29669,32430,33216,33971],[872,1902,3896,8984,9219,12360,15212,15933,16732,18091,19148,21189,26215,26509,29670,32431,33217,33972],[873,1903,3897,8985,9220,12361,15213,15934,16733,18092,19149,21190,26216,26510,29671,32432,33218,33973],[874,1904,3898,8986,9221,12362,15214,15935,16734,18093,19150,21191,26217,26511,29672,32433,33219,33974],[875,1905,3899,8987,9222,12363,15215,15936,16735,18094,19151,21192,26218,26512,29673,32434,33220,33975],[876,1906,3900,8988,9223,12364,15216,15937,16736,18095,19152,21193,26219,26513,29674,32435,33221,33976],[877,1907,3901,8888,9224,12365,15217,15938,16737,18096,19153,21194,26220,26514,29675,32436,33222,33977],[878,1908,3902,8889,9225,12366,15218,15939,16738,18097,19154,21195,26221,26515,29676,32437,33223,33978],[879,1909,3903,8890,9226,12367,15219,15940,16739,18098,19155,21196,26222,26516,29677,32438,33224,33979],[880,1910,3904,8891,9227,12368,15220,15941,16740,18099,19156,21197,26223,26517,29678,32439,33225,33980],[881,1911,3905,8892,9228,12369,15221,15942,16741,18100,19157,21198,26224,26518,29679,32440,33226,33981],[882,1912,3906,8893,9229,12370,15222,15943,16742,18101,19158,21199,26225,26519,29680,32441,33227,33982],[883,1913,3907,8894,9230,12371,15223,15944,16743,18102,19159,21200,26226,26520,29681,32442,33228,33983],[884,1914,3908,8895,9231,12372,15224,15945,16744,18103,19160,21201,26227,26521,29682,32443,33128,33984],[885,1915,3909,8896,9232,12373,15225,15946,16745,18104,19161,21202,26228,26522,29683,32444,33129,33985],[886,1916,3910,8897,9233,12374,15226,15947,16746,18105,19162,21203,26229,26523,29684,32445,33130,33986],[887,1917,3911,8898,9234,12375,15227,15948,16747,18106,19163,21204,26230,26524,29685,32446,33131,33987],[888,1918,3912,8899,9235,12376,15228,15949,16748,18107,19164,21205,26231,26525,29686,32447,33132,33988],[889,1818,3913,8900,9236,12377,15229,15950,16749,18108,19165,21206,26232,26526,29687,32448,33133,33989],[890,1819,3914,8901,9237,12378,15230,15951,16750,18109,19166,21207,26233,26527,29688,32449,33134,33990],[891,1820,3915,8902,9238,12379,15231,15952,16751,18110,19167,21208,26234,26528,29689,32450,33135,33991],[892,1821,3916,8903,9239,12380,15232,15953,16752,18111,19168,21209,26235,26529,29690,32451,33136,33992],[893,1822,3917,8904,9240,12381,15233,15954,16753,18112,19169,21109,26236,26530,29691,32452,33137,33993],[369,1729,2761,4844,9827,10124,13310,16124,16786,17658,19074,20077,22075,27089,27401,30511,33376,34050],[370,1730,2762,4845,9828,10125,13311,16125,16787,17659,19075,20078,22076,27090,27402,30512,33377,34051],[371,1731,2763,4846,9829,10126,13312,16126,16788,17660,19076,20079,22077,27091,27403,30513,33378,34052],[372,1732,2764,4847,9830,10127,13313,16127,16789,17661,19077,20080,22078,27092,27404,30514,33379,34053],[373,1733,2765,4747,9831,10128,13314,16128,16790,17662,19078,20081,22079,27093,27405,30515,33380,34054],[374,1734,2766,4748,9832,10129,13315,16129,16791,17663,19079,20082,22080,27094,27406,30516,33381,34055],[375,1735,2767,4749,9833,10130,13316,16130,16792,17664,19080,20083,22081,27095,27407,30517,33382,34056],[376,1736,2768,4750,9834,10131,13317,16131,16793,17665,19081,20084,22082,27096,27408,30518,33383,34057],[377,1737,2769,4751,9835,10132,13318,16132,16794,17666,19082,20085,22083,27097,27409,30519,33384,34058],[378,1738,2770,4752,9836,10133,13319,16133,16795,17667,19083,20086,22084,27098,27410,30520,33385,34059],[379,1739,2771,4753,9837,10134,13320,16134,16796,17668,19084,20087,22085,27099,27411,30521,33386,34060],[380,1740,2772,4754,9838,10135,13321,16135,16797,17669,19085,20088,22086,27100,27412,30522,33387,34061],[381,1741,2773,4755,9839,10136,13322,16136,16798,17670,19086,20089,22087,27101,27413,30523,33388,34062],[382,1742,2774,4756,9840,10137,13323,16137,16799,17671,19087,20090,22088,27102,27414,30524,33389,34063],[383,1743,2775,4757,9841,10138,13324,16138,16800,17672,19088,20091,22089,27103,27415,30525,33390,34064],[384,1744,2776,4758,9842,10139,13325,16139,16801,17673,18988,20092,22090,27104,27416,30526,33391,34065],[385,1745,2777,4759,9843,10140,13326,16140,16802,17674,18989,20093,22091,27105,27417,30527,33392,34066],[386,1746,2778,4760,9844,10141,13327,16141,16803,17574,18990,20094,22092,27106,27418,30528,33393,34067],[387,1747,2779,4761,9845,10142,13328,16142,16804,17575,18991,20095,22093,27107,27419,30529,33394,34068],[388,1748,2780,4762,9846,10143,13329,16143,16805,17576,18992,20096,22094,27108,27420,30530,33395,34069],[389,1749,2781,4763,9847,10144,13330,16144,16806,17577,18993,20097,22095,27109,27421,30531,33396,34070],[390,1750,2782,4764,9848,10145,13331,16145,16807,17578,18994,20098,22096,27110,27422,30532,33397,34071],[391,1751,2783,4765,9849,10146,13231,16146,16808,17579,18995,19998,22097,27111,27423,30533,33398,34072],[392,1752,2784,4766,9850,10147,13232,16147,16809,17580,18996,19999,22098,27112,27424,30534,33399,34073],[393,1753,2785,4767,9851,10148,13233,16148,16810,17581,18997,20000,22099,27113,27425,30535,33400,34074],[394,1754,2786,4768,9852,10149,13234,16149,16811,17582,18998,20001,22100,27114,27426,30536,33401,34075],[395,1755,2787,4769,9853,10150,13235,16150,16812,17583,18999,20002,22101,27115,27427,30537,33402,34076],[396,1756,2788,4770,9854,10151,13236,16151,16813,17584,19000,20003,22102,27116,27428,30538,33403,34077],[397,1757,2789,4771,9855,10152,13237,16152,16814,17585,19001,20004,22103,27117,27429,30539,33404,34078],[398,1758,2790,4772,9856,10153,13238,16153,16815,17586,19002,20005,22104,27118,27430,30540,33405,34079],[399,1759,2791,4773,9857,10154,13239,16154,16816,17587,19003,20006,22105,27119,27431,30541,33406,34080],[400,1760,2792,4774,9858,10155,13240,16155,16817,17588,19004,20007,22106,27120,27432,30542,33407,34081],[401,1761,2793,4775,9859,10156,13241,16156,16818,17589,19005,20008,22107,27121,27433,30543,33408,34082],[402,1762,2794,4776,9860,10157,13242,16157,16819,17590,19006,20009,22108,27122,27434,30544,33409,34083],[403,1763,2795,4777,9861,10158,13243,16158,16820,17591,19007,20010,22109,27123,27435,30545,33410,34084],[303,1764,2796,4778,9862,10159,13244,16159,16821,17592,19008,20011,22110,27124,27436,30546,33411,34085],[304,1765,2797,4779,9863,10160,13245,16059,16822,17593,19009,20012,22111,27125,27437,30547,33412,34086],[305,1766,2798,4780,9864,10161,13246,16060,16823,17594,19010,20013,22112,27126,27438,30548,33413,34087],[306,1767,2799,4781,9865,10162,13247,16061,16824,17595,19011,20014,22113,27127,27439,30549,33414,34088],[307,1768,2800,4782,9866,10163,13248,16062,16825,17596,19012,20015,22114,27128,27440,30550,33415,34089],[308,1769,2801,4783,9867,10164,13249,16063,16826,17597,19013,20016,22115,27129,27441,30551,33416,34090],[309,1770,2802,4784,9868,10165,13250,16064,16827,17598,19014,20017,22116,27130,27442,30552,33417,34091],[310,1771,2803,4785,9869,10166,13251,16065,16828,17599,19015,20018,22117,27131,27443,30553,33418,34092],[311,1772,2804,4786,9870,10167,13252,16066,16829,17600,19016,20019,22118,27132,27444,30554,33419,34093],[312,1773,2805,4787,9871,10168,13253,16067,16830,17601,19017,20020,22018,27133,27445,30555,33420,34094],[313,1774,2806,4788,9872,10169,13254,16068,16831,17602,19018,20021,22019,27134,27446,30556,33421,34095],[314,1775,2807,4789,9873,10170,13255,16069,16832,17603,19019,20022,22020,27135,27447,30557,33422,34096],[315,1776,2808,4790,9874,10171,13256,16070,16833,17604,19020,20023,22021,27136,27448,30558,33423,34097],[316,1777,2809,4791,9875,10172,13257,16071,16834,17605,19021,20024,22022,27137,27449,30559,33424,34098],[317,1778,2810,4792,9876,10173,13258,16072,16835,17606,19022,20025,22023,27138,27450,30560,33425,34099],[318,1779,2811,4793,9877,10174,13259,16073,16836,17607,19023,20026,22024,27139,27451,30561,33426,34100],[319,1780,2812,4794,9878,10175,13260,16074,16837,17608,19024,20027,22025,27140,27452,30562,33427,34101],[320,1781,2813,4795,9879,10176,13261,16075,16838,17609,19025,20028,22026,27141,27453,30563,33428,34102],[321,1782,2814,4796,9880,10177,13262,16076,16839,17610,19026,20029,22027,27142,27454,30564,33429,34103],[322,1783,2815,4797,9881,10178,13263,16077,16840,17611,19027,20030,22028,27143,27455,30565,33430,34104],[323,1784,2816,4798,9882,10179,13264,16078,16841,17612,19028,20031,22029,27144,27456,30566,33330,34105],[324,1785,2817,4799,9883,10180,13265,16079,16842,17613,19029,20032,22030,27145,27457,30567,33331,34106],[325,1786,2818,4800,9884,10181,13266,16080,16843,17614,19030,20033,22031,27146,27458,30568,33332,34107],[326,1787,2819,4801,9885,10182,13267,16081,16844,17615,19031,20034,22032,27147,27459,30569,33333,34108],[327,1788,2820,4802,9886,10183,13268,16082,16845,17616,19032,20035,22033,27148,27460,30570,33334,34109],[328,1789,2821,4803,9887,10184,13269,16083,16846,17617,19033,20036,22034,27149,27461,30571,33335,34110],[329,1790,2822,4804,9888,10185,13270,16084,16847,17618,19034,20037,22035,27150,27462,30572,33336,34111],[330,1791,2823,4805,9889,10186,13271,16085,16848,17619,19035,20038,22036,27151,27463,30573,33337,34112],[331,1792,2824,4806,9890,10187,13272,16086,16849,17620,19036,20039,22037,27152,27464,30574,33338,34113],[332,1793,2825,4807,9891,10188,13273,16087,16850,17621,19037,20040,22038,27153,27465,30575,33339,34114],[333,1794,2826,4808,9892,10189,13274,16088,16851,17622,19038,20041,22039,27154,27466,30576,33340,34115],[334,1795,2827,4809,9893,10190,13275,16089,16852,17623,19039,20042,22040,27155,27467,30577,33341,34116],[335,1796,2727,4810,9894,10191,13276,16090,16853,17624,19040,20043,22041,27156,27468,30578,33342,34117],[336,1797,2728,4811,9895,10192,13277,16091,16854,17625,19041,20044,22042,27157,27469,30579,33343,34118],[337,1798,2729,4812,9896,10193,13278,16092,16855,17626,19042,20045,22043,27158,27470,30580,33344,34119],[338,1799,2730,4813,9897,10194,13279,16093,16856,17627,19043,20046,22044,27159,27471,30581,33345,34120],[339,1800,2731,4814,9797,10195,13280,16094,16857,17628,19044,20047,22045,27160,27371,30582,33346,34121],[340,1801,2732,4815,9798,10196,13281,16095,16858,17629,19045,20048,22046,27161,27372,30583,33347,34122],[341,1802,2733,4816,9799,10197,13282,16096,16859,17630,19046,20049,22047,27162,27373,30584,33348,34123],[342,1803,2734,4817,9800,10198,13283,16097,16860,17631,19047,20050,22048,27163,27374,30585,33349,34124],[343,1804,2735,4818,9801,10199,13284,16098,16861,17632,19048,20051,22049,27164,27375,30586,33350,34125],[344,1805,2736,4819,9802,10200,13285,16099,16862,17633,19049,20052,22050,27165,27376,30587,33351,34126],[345,1806,2737,4820,9803,10100,13286,16100,16863,17634,19050,20053,22051,27166,27377,30588,33352,34127],[346,1807,2738,4821,9804,10101,13287,16101,16864,17635,19051,20054,22052,27167,27378,30589,33353,34128],[347,1808,2739,4822,9805,10102,13288,16102,16865,17636,19052,20055,22053,27168,27379,30590,33354,34129],[348,1809,2740,4823,9806,10103,13289,16103,16866,17637,19053,20056,22054,27068,27380,30591,33355,34130],[349,1810,2741,4824,9807,10104,13290,16104,16766,17638,19054,20057,22055,27069,27381,30592,33356,34131],[350,1811,2742,4825,9808,10105,13291,16105,16767,17639,19055,20058,22056,27070,27382,30593,33357,34132],[351,1812,2743,4826,9809,10106,13292,16106,16768,17640,19056,20059,22057,27071,27383,30594,33358,34133],[352,1813,2744,4827,9810,10107,13293,16107,16769,17641,19057,20060,22058,27072,27384,30595,33359,34134],[353,1814,2745,4828,9811,10108,13294,16108,16770,17642,19058,20061,22059,27073,27385,30596,33360,34135],[354,1815,2746,4829,9812,10109,13295,16109,16771,17643,19059,20062,22060,27074,27386,30597,33361,34136],[355,1816,2747,4830,9813,10110,13296,16110,16772,17644,19060,20063,22061,27075,27387,30598,33362,34137],[356,1817,2748,4831,9814,10111,13297,16111,16773,17645,19061,20064,22062,27076,27388,30599,33363,34037],[357,1717,2749,4832,9815,10112,13298,16112,16774,17646,19062,20065,22063,27077,27389,30600,33364,34038],[358,1718,2750,4833,9816,10113,13299,16113,16775,17647,19063,20066,22064,27078,27390,30601,33365,34039],[359,1719,2751,4834,9817,10114,13300,16114,16776,17648,19064,20067,22065,27079,27391,30602,33366,34040],[360,1720,2752,4835,9818,10115,13301,16115,16777,17649,19065,20068,22066,27080,27392,30502,33367,34041],[361,1721,2753,4836,9819,10116,13302,16116,16778,17650,19066,20069,22067,27081,27393,30503,33368,34042],[362,1722,2754,4837,9820,10117,13303,16117,16779,17651,19067,20070,22068,27082,27394,30504,33369,34043],[363,1723,2755,4838,9821,10118,13304,16118,16780,17652,19068,20071,22069,27083,27395,30505,33370,34044],[364,1724,2756,4839,9822,10119,13305,16119,16781,17653,19069,20072,22070,27084,27396,30506,33371,34045],[365,1725,2757,4840,9823,10120,13306,16120,16782,17654,19070,20073,22071,27085,27397,30507,33372,34046],[366,1726,2758,4841,9824,10121,13307,16121,16783,17655,19071,20074,22072,27086,27398,30508,33373,34047],[367,1727,2759,4842,9825,10122,13308,16122,16784,17656,19072,20075,22073,27087,27399,30509,33374,34048],[368,1728,2760,4843,9826,10123,13309,16123,16785,17657,19073,20076,22074,27088,27400,30510,33375,34049],[414,1240,2665,3699,5669,10749,11108,14238,17014,17735,18487,19934,20984,22939,28042,28372,31431,34299],[415,1241,2666,3700,5670,10750,11109,14239,17015,17736,18488,19935,20985,22940,28043,28373,31432,34300],[416,1242,2667,3701,5671,10751,11009,14240,17016,17737,18489,19936,20986,22941,28044,28374,31433,34301],[417,1243,2668,3702,5672,10752,11010,14140,17017,17738,18490,19937,20987,22942,28045,28375,31434,34302],[418,1244,2669,3703,5673,10753,11011,14141,17018,17739,18491,19938,20988,22943,28046,28376,31435,34303],[419,1245,2670,3704,5674,10754,11012,14142,17019,17740,18492,19939,20989,22944,28047,28377,31436,34304],[420,1246,2671,3705,5675,10755,11013,14143,17020,17741,18493,19940,20990,22945,28048,28378,31437,34305],[421,1247,2672,3706,5676,10756,11014,14144,17021,17742,18494,19941,20991,22946,28049,28379,31438,34306],[422,1248,2673,3707,5677,10757,11015,14145,17022,17743,18495,19942,20992,22947,28050,28380,31439,34307],[423,1249,2674,3708,5678,10758,11016,14146,17023,17744,18496,19943,20993,22948,28051,28280,31440,34308],[424,1250,2675,3709,5679,10759,11017,14147,17024,17745,18497,19944,20994,22949,28052,28281,31441,34309],[425,1251,2676,3710,5680,10760,11018,14148,17025,17746,18498,19945,20995,22950,28053,28282,31442,34310],[426,1252,2677,3711,5681,10761,11019,14149,17026,17747,18499,19946,20996,22951,28054,28283,31443,34311],[427,1253,2678,3712,5682,10762,11020,14150,17027,17748,18500,19947,20997,22952,28055,28284,31444,34312],[428,1254,2679,3713,5683,10763,11021,14151,17028,17749,18501,19948,20998,22953,28056,28285,31445,34313],[429,1255,2680,3714,5684,10764,11022,14152,17029,17750,18502,19949,20999,22954,28057,28286,31446,34314],[430,1256,2681,3715,5685,10765,11023,14153,17030,17751,18503,19950,21000,22955,28058,28287,31447,34315],[431,1257,2682,3716,5686,10766,11024,14154,17031,17752,18504,19951,21001,22956,28059,28288,31448,34316],[432,1258,2683,3717,5687,10767,11025,14155,17032,17753,18505,19952,21002,22957,28060,28289,31449,34317],[433,1259,2684,3718,5688,10768,11026,14156,17033,17754,18506,19953,21003,22958,28061,28290,31450,34318],[434,1260,2685,3719,5689,10769,11027,14157,17034,17755,18507,19954,21004,22959,28062,28291,31451,34319],[435,1261,2686,3720,5690,10770,11028,14158,17035,17756,18508,19955,21005,22960,28063,28292,31452,34320],[436,1262,2687,3721,5691,10771,11029,14159,17036,17757,18509,19956,21006,22961,28064,28293,31453,34321],[437,1263,2688,3722,5692,10772,11030,14160,17037,17758,18510,19957,21007,22962,28065,28294,31454,34322],[438,1264,2689,3723,5693,10773,11031,14161,17038,17759,18511,19958,20907,22963,28066,28295,31455,34323],[439,1265,2690,3724,5694,10774,11032,14162,17039,17760,18512,19959,20908,22964,28067,28296,31456,34324],[440,1266,2691,3725,5695,10775,11033,14163,17040,17761,18513,19960,20909,22965,28068,28297,31457,34325],[441,1267,2692,3726,5696,10776,11034,14164,17041,17762,18514,19961,20910,22966,28069,28298,31458,34326],[442,1268,2693,3727,5697,10777,11035,14165,17042,17763,18515,19962,20911,22967,28070,28299,31459,34327],[443,1269,2694,3728,5698,10778,11036,14166,17043,17764,18516,19963,20912,22968,28071,28300,31460,34328],[444,1270,2695,3729,5699,10779,11037,14167,17044,17765,18517,19964,20913,22969,28072,28301,31461,34329],[445,1271,2696,3730,5700,10780,11038,14168,17045,17766,18518,19965,20914,22970,28073,28302,31462,34330],[446,1272,2697,3731,5701,10781,11039,14169,17046,17767,18519,19966,20915,22971,28074,28303,31463,34331],[447,1273,2698,3732,5702,10782,11040,14170,17047,17768,18520,19967,20916,22972,28075,28304,31464,34332],[448,1274,2699,3733,5703,10783,11041,14171,17048,17769,18521,19968,20917,22973,28076,28305,31465,34333],[449,1275,2700,3734,5704,10784,11042,14172,17049,17770,18522,19969,20918,22974,28077,28306,31466,34334],[450,1276,2701,3735,5705,10785,11043,14173,17050,17771,18523,19970,20919,22975,27977,28307,31467,34335],[451,1277,2702,3736,5706,10786,11044,14174,17051,17772,18524,19971,20920,22976,27978,28308,31468,34336],[452,1278,2703,3636,5707,10787,11045,14175,17052,17773,18525,19972,20921,22977,27979,28309,31469,34337],[453,1279,2704,3637,5708,10788,11046,14176,17053,17774,18526,19973,20922,22978,27980,28310,31470,34338],[454,1280,2705,3638,5709,10789,11047,14177,17054,17775,18527,19974,20923,22979,27981,28311,31471,34339],[455,1281,2706,3639,5710,10790,11048,14178,17055,17675,18528,19975,20924,22980,27982,28312,31472,34239],[456,1282,2707,3640,5711,10791,11049,14179,17056,17676,18529,19976,20925,22981,27983,28313,31473,34240],[457,1283,2708,3641,5712,10792,11050,14180,17057,17677,18530,19977,20926,22982,27984,28314,31474,34241],[458,1284,2709,3642,5713,10793,11051,14181,17058,17678,18531,19978,20927,22983,27985,28315,31475,34242],[459,1285,2710,3643,5714,10794,11052,14182,17059,17679,18532,19979,20928,22984,27986,28316,31476,34243],[460,1286,2711,3644,5715,10795,11053,14183,17060,17680,18533,19980,20929,22985,27987,28317,31477,34244],[461,1287,2712,3645,5716,10796,11054,14184,17061,17681,18534,19981,20930,22986,27988,28318,31478,34245],[462,1288,2713,3646,5717,10797,11055,14185,17062,17682,18535,19982,20931,22987,27989,28319,31479,34246],[463,1289,2714,3647,5718,10798,11056,14186,17063,17683,18536,19983,20932,22988,27990,28320,31480,34247],[464,1290,2715,3648,5719,10799,11057,14187,17064,17684,18537,19984,20933,22989,27991,28321,31481,34248],[465,1291,2716,3649,5720,10800,11058,14188,17065,17685,18538,19985,20934,22990,27992,28322,31482,34249],[466,1292,2717,3650,5721,10801,11059,14189,17066,17686,18539,19986,20935,22991,27993,28323,31483,34250],[467,1293,2718,3651,5722,10802,11060,14190,17067,17687,18540,19987,20936,22992,27994,28324,31484,34251],[468,1294,2719,3652,5723,10803,11061,14191,17068,17688,18541,19988,20937,22993,27995,28325,31485,34252],[469,1295,2720,3653,5724,10804,11062,14192,16968,17689,18542,19989,20938,22994,27996,28326,31486,34253],[470,1296,2721,3654,5725,10805,11063,14193,16969,17690,18543,19990,20939,22995,27997,28327,31487,34254],[471,1297,2722,3655,5726,10806,11064,14194,16970,17691,18544,19991,20940,22996,27998,28328,31488,34255],[472,1298,2723,3656,5727,10706,11065,14195,16971,17692,18545,19992,20941,22997,27999,28329,31489,34256],[473,1299,2724,3657,5728,10707,11066,14196,16972,17693,18546,19993,20942,22998,28000,28330,31490,34257],[474,1300,2725,3658,5729,10708,11067,14197,16973,17694,18547,19994,20943,22999,28001,28331,31491,34258],[475,1301,2726,3659,5730,10709,11068,14198,16974,17695,18548,19995,20944,23000,28002,28332,31492,34259],[476,1302,2626,3660,5731,10710,11069,14199,16975,17696,18549,19996,20945,23001,28003,28333,31493,34260],[477,1303,2627,3661,5732,10711,11070,14200,16976,17697,18550,19997,20946,23002,28004,28334,31494,34261],[478,1304,2628,3662,5733,10712,11071,14201,16977,17698,18551,19897,20947,23003,28005,28335,31495,34262],[479,1305,2629,3663,5734,10713,11072,14202,16978,17699,18552,19898,20948,23004,28006,28336,31496,34263],[480,1306,2630,3664,5735,10714,11073,14203,16979,17700,18553,19899,20949,23005,28007,28337,31497,34264],[481,1307,2631,3665,5736,10715,11074,14204,16980,17701,18554,19900,20950,23006,28008,28338,31498,34265],[482,1308,2632,3666,5737,10716,11075,14205,16981,17702,18555,19901,20951,23007,28009,28339,31499,34266],[483,1309,2633,3667,5738,10717,11076,14206,16982,17703,18556,19902,20952,23008,28010,28340,31500,34267],[484,1310,2634,3668,5739,10718,11077,14207,16983,17704,18557,19903,20953,23009,28011,28341,31501,34268],[485,1311,2635,3669,5740,10719,11078,14208,16984,17705,18558,19904,20954,23010,28012,28342,31502,34269],[486,1312,2636,3670,5741,10720,11079,14209,16985,17706,18559,19905,20955,23011,28013,28343,31503,34270],[487,1212,2637,3671,5742,10721,11080,14210,16986,17707,18560,19906,20956,23012,28014,28344,31504,34271],[488,1213,2638,3672,5743,10722,11081,14211,16987,17708,18561,19907,20957,23013,28015,28345,31505,34272],[489,1214,2639,3673,5744,10723,11082,14212,16988,17709,18562,19908,20958,23014,28016,28346,31506,34273],[490,1215,2640,3674,5745,10724,11083,14213,16989,17710,18563,19909,20959,23015,28017,28347,31507,34274],[491,1216,2641,3675,5746,10725,11084,14214,16990,17711,18564,19910,20960,23016,28018,28348,31508,34275],[492,1217,2642,3676,5747,10726,11085,14215,16991,17712,18565,19911,20961,23017,28019,28349,31509,34276],[493,1218,2643,3677,5748,10727,11086,14216,16992,17713,18566,19912,20962,23018,28020,28350,31510,34277],[494,1219,2644,3678,5749,10728,11087,14217,16993,17714,18567,19913,20963,23019,28021,28351,31511,34278],[495,1220,2645,3679,5750,10729,11088,14218,16994,17715,18568,19914,20964,23020,28022,28352,31411,34279],[496,1221,2646,3680,5751,10730,11089,14219,16995,17716,18569,19915,20965,23021,28023,28353,31412,34280],[497,1222,2647,3681,5752,10731,11090,14220,16996,17717,18570,19916,20966,23022,28024,28354,31413,34281],[498,1223,2648,3682,5753,10732,11091,14221,16997,17718,18571,19917,20967,23023,28025,28355,31414,34282],[499,1224,2649,3683,5754,10733,11092,14222,16998,17719,18572,19918,20968,23024,28026,28356,31415,34283],[500,1225,2650,3684,5755,10734,11093,14223,16999,17720,18573,19919,20969,23025,28027,28357,31416,34284],[501,1226,2651,3685,5756,10735,11094,14224,17000,17721,18574,19920,20970,23026,28028,28358,31417,34285],[502,1227,2652,3686,5656,10736,11095,14225,17001,17722,18575,19921,20971,23027,28029,28359,31418,34286],[503,1228,2653,3687,5657,10737,11096,14226,17002,17723,18576,19922,20972,22927,28030,28360,31419,34287],[504,1229,2654,3688,5658,10738,11097,14227,17003,17724,18577,19923,20973,22928,28031,28361,31420,34288],[404,1230,2655,3689,5659,10739,11098,14228,17004,17725,18578,19924,20974,22929,28032,28362,31421,34289],[405,1231,2656,3690,5660,10740,11099,14229,17005,17726,18579,19925,20975,22930,28033,28363,31422,34290],[406,1232,2657,3691,5661,10741,11100,14230,17006,17727,18580,19926,20976,22931,28034,28364,31423,34291],[407,1233,2658,3692,5662,10742,11101,14231,17007,17728,18581,19927,20977,22932,28035,28365,31424,34292],[408,1234,2659,3693,5663,10743,11102,14232,17008,17729,18582,19928,20978,22933,28036,28366,31425,34293],[409,1235,2660,3694,5664,10744,11103,14233,17009,17730,18583,19929,20979,22934,28037,28367,31426,34294],[410,1236,2661,3695,5665,10745,11104,14234,17010,17731,18483,19930,20980,22935,28038,28368,31427,34295],[411,1237,2662,3696,5666,10746,11105,14235,17011,17732,18484,19931,20981,22936,28039,28369,31428,34296],[412,1238,2663,3697,5667,10747,11106,14236,17012,17733,18485,19932,20982,22937,28040,28370,31429,34297],[413,1239,2664,3698,5668,10748,11107,14237,17013,17734,18486,19933,20983,22938,28041,28371,31430,34298],[691,1346,2212,3601,4637,6595,11671,11991,15065,17887,18647,19417,20895,21891,23904,28894,29242,32351],[692,1347,2213,3602,4638,6596,11672,11992,15066,17888,18648,19418,20896,21892,23905,28895,29243,32352],[693,1348,2214,3603,4639,6597,11673,11993,15067,17889,18649,19419,20897,21893,23906,28896,29244,32353],[694,1349,2215,3604,4640,6598,11674,11994,15068,17890,18650,19420,20898,21894,23907,28897,29245,32354],[695,1350,2216,3605,4641,6599,11675,11995,15069,17891,18651,19421,20899,21895,23908,28898,29246,32355],[696,1351,2217,3606,4642,6600,11676,11996,15070,17892,18652,19422,20900,21896,23909,28899,29247,32356],[697,1352,2218,3607,4643,6601,11677,11997,15071,17893,18653,19423,20901,21897,23910,28900,29248,32357],[698,1353,2219,3608,4644,6602,11678,11998,15072,17894,18654,19424,20902,21898,23911,28901,29249,32358],[699,1354,2220,3609,4645,6603,11679,11999,15073,17895,18655,19425,20903,21899,23912,28902,29250,32359],[700,1355,2221,3610,4545,6604,11680,12000,15074,17896,18656,19426,20904,21900,23913,28903,29251,32360],[701,1356,2121,3611,4546,6605,11681,12001,15075,17897,18657,19427,20905,21901,23914,28904,29252,32361],[702,1357,2122,3612,4547,6606,11682,12002,15076,17898,18658,19428,20906,21902,23915,28905,29253,32362],[703,1358,2123,3613,4548,6607,11683,12003,15077,17899,18659,19429,20806,21903,23916,28906,29254,32363],[704,1359,2124,3614,4549,6608,11684,12004,15078,17900,18660,19430,20807,21904,23917,28907,29255,32364],[705,1360,2125,3615,4550,6609,11685,12005,15079,17901,18661,19431,20808,21905,23918,28908,29256,32365],[706,1361,2126,3616,4551,6610,11686,12006,15080,17902,18662,19432,20809,21906,23919,28909,29257,32366],[606,1362,2127,3617,4552,6611,11687,12007,15081,17903,18663,19433,20810,21907,23920,28910,29258,32367],[607,1363,2128,3618,4553,6612,11688,12008,15082,17904,18664,19434,20811,21908,23921,28911,29259,32368],[608,1364,2129,3619,4554,6613,11689,12009,15083,17905,18665,19435,20812,21909,23922,28912,29260,32369],[609,1365,2130,3620,4555,6614,11690,12010,15084,17906,18666,19436,20813,21910,23923,28913,29261,32370],[610,1366,2131,3621,4556,6615,11691,12011,15085,17907,18667,19437,20814,21911,23924,28914,29262,32371],[611,1367,2132,3622,4557,6616,11692,12012,15086,17908,18668,19438,20815,21912,23925,28915,29263,32372],[612,1368,2133,3623,4558,6617,11693,12013,15087,17909,18669,19439,20816,21913,23926,28916,29264,32373],[613,1369,2134,3624,4559,6618,11694,12014,15088,17910,18670,19440,20817,21914,23927,28917,29265,32374],[614,1370,2135,3625,4560,6619,11695,12015,15089,17911,18671,19441,20818,21915,23928,28918,29266,32375],[615,1371,2136,3626,4561,6620,11696,12016,15090,17912,18672,19442,20819,21916,23929,28919,29267,32376],[616,1372,2137,3627,4562,6621,11697,12017,15091,17913,18673,19443,20820,21816,23930,28920,29268,32377],[617,1373,2138,3628,4563,6622,11698,12018,15092,17914,18674,19444,20821,21817,23931,28921,29269,32378],[618,1374,2139,3629,4564,6623,11699,11918,15093,17915,18675,19445,20822,21818,23932,28922,29270,32379],[619,1375,2140,3630,4565,6624,11700,11919,15094,17916,18676,19446,20823,21819,23933,28923,29271,32380],[620,1376,2141,3631,4566,6625,11701,11920,15095,17917,18677,19447,20824,21820,23934,28924,29272,32381],[621,1377,2142,3632,4567,6626,11702,11921,15096,17918,18678,19448,20825,21821,23935,28925,29273,32382],[622,1378,2143,3633,4568,6627,11703,11922,15097,17919,18679,19449,20826,21822,23936,28926,29274,32383],[623,1379,2144,3634,4569,6628,11704,11923,15098,17920,18680,19450,20827,21823,23836,28927,29275,32384],[624,1380,2145,3635,4570,6629,11705,11924,15099,17921,18681,19451,20828,21824,23837,28928,29276,32385],[625,1381,2146,3535,4571,6630,11706,11925,15100,17922,18682,19452,20829,21825,23838,28929,29277,32386],[626,1382,2147,3536,4572,6631,11707,11926,15101,17923,18683,19453,20830,21826,23839,28930,29278,32387],[627,1383,2148,3537,4573,6632,11708,11927,15102,17924,18684,19454,20831,21827,23840,28931,29279,32388],[628,1384,2149,3538,4574,6633,11709,11928,15103,17925,18584,19455,20832,21828,23841,28932,29280,32389],[629,1385,2150,3539,4575,6634,11710,11929,15104,17926,18585,19456,20833,21829,23842,28933,29281,32390],[630,1386,2151,3540,4576,6635,11711,11930,15105,17927,18586,19457,20834,21830,23843,28934,29282,32391],[631,1387,2152,3541,4577,6636,11712,11931,15106,17928,18587,19458,20835,21831,23844,28935,29283,32392],[632,1388,2153,3542,4578,6637,11713,11932,15107,17929,18588,19459,20836,21832,23845,28936,29284,32393],[633,1389,2154,3543,4579,6638,11714,11933,15108,17930,18589,19460,20837,21833,23846,28937,29285,32394],[634,1390,2155,3544,4580,6639,11715,11934,15109,17931,18590,19461,20838,21834,23847,28938,29286,32395],[635,1391,2156,3545,4581,6640,11615,11935,15110,17932,18591,19462,20839,21835,23848,28939,29287,32396],[636,1392,2157,3546,4582,6641,11616,11936,15111,17933,18592,19463,20840,21836,23849,28940,29288,32397],[637,1393,2158,3547,4583,6642,11617,11937,15112,17934,18593,19464,20841,21837,23850,28941,29289,32398],[638,1394,2159,3548,4584,6643,11618,11938,15113,17935,18594,19465,20842,21838,23851,28942,29189,32399],[639,1395,2160,3549,4585,6644,11619,11939,15114,17936,18595,19466,20843,21839,23852,28943,29190,32400],[640,1396,2161,3550,4586,6645,11620,11940,15115,17937,18596,19467,20844,21840,23853,28944,29191,32401],[641,1397,2162,3551,4587,6646,11621,11941,15116,17938,18597,19468,20845,21841,23854,28945,29192,32402],[642,1398,2163,3552,4588,6647,11622,11942,15117,17939,18598,19469,20846,21842,23855,28946,29193,32403],[643,1399,2164,3553,4589,6648,11623,11943,15118,17940,18599,19470,20847,21843,23856,28947,29194,32404],[644,1400,2165,3554,4590,6649,11624,11944,15119,17941,18600,19471,20848,21844,23857,28948,29195,32405],[645,1401,2166,3555,4591,6650,11625,11945,15120,17942,18601,19472,20849,21845,23858,28949,29196,32406],[646,1402,2167,3556,4592,6651,11626,11946,15121,17943,18602,19473,20850,21846,23859,28950,29197,32407],[647,1403,2168,3557,4593,6652,11627,11947,15122,17944,18603,19474,20851,21847,23860,28951,29198,32408],[648,1404,2169,3558,4594,6653,11628,11948,15123,17945,18604,19475,20852,21848,23861,28952,29199,32409],[649,1405,2170,3559,4595,6654,11629,11949,15124,17946,18605,19476,20853,21849,23862,28953,29200,32410],[650,1406,2171,3560,4596,6655,11630,11950,15125,17947,18606,19477,20854,21850,23863,28954,29201,32411],[651,1407,2172,3561,4597,6656,11631,11951,15126,17948,18607,19478,20855,21851,23864,28955,29202,32412],[652,1408,2173,3562,4598,6657,11632,11952,15127,17949,18608,19479,20856,21852,23865,28956,29203,32413],[653,1409,2174,3563,4599,6658,11633,11953,15128,17950,18609,19480,20857,21853,23866,28957,29204,32414],[654,1410,2175,3564,4600,6659,11634,11954,15129,17951,18610,19481,20858,21854,23867,28958,29205,32415],[655,1411,2176,3565,4601,6660,11635,11955,15130,17952,18611,19482,20859,21855,23868,28959,29206,32416],[656,1412,2177,3566,4602,6661,11636,11956,15131,17953,18612,19483,20860,21856,23869,28960,29207,32417],[657,1413,2178,3567,4603,6662,11637,11957,15132,17954,18613,19484,20861,21857,23870,28961,29208,32418],[658,1313,2179,3568,4604,6663,11638,11958,15133,17955,18614,19485,20862,21858,23871,28962,29209,32419],[659,1314,2180,3569,4605,6664,11639,11959,15134,17956,18615,19486,20863,21859,23872,28963,29210,32420],[660,1315,2181,3570,4606,6665,11640,11960,15135,17957,18616,19487,20864,21860,23873,28964,29211,32320],[661,1316,2182,3571,4607,6565,11641,11961,15136,17958,18617,19488,20865,21861,23874,28965,29212,32321],[662,1317,2183,3572,4608,6566,11642,11962,15137,17959,18618,19489,20866,21862,23875,28966,29213,32322],[663,1318,2184,3573,4609,6567,11643,11963,15138,17960,18619,19490,20867,21863,23876,28967,29214,32323],[664,1319,2185,3574,4610,6568,11644,11964,15139,17961,18620,19491,20868,21864,23877,28968,29215,32324],[665,1320,2186,3575,4611,6569,11645,11965,15140,17962,18621,19492,20869,21865,23878,28969,29216,32325],[666,1321,2187,3576,4612,6570,11646,11966,15141,17963,18622,19392,20870,21866,23879,28970,29217,32326],[667,1322,2188,3577,4613,6571,11647,11967,15142,17964,18623,19393,20871,21867,23880,28971,29218,32327],[668,1323,2189,3578,4614,6572,11648,11968,15143,17965,18624,19394,20872,21868,23881,28972,29219,32328],[669,1324,2190,3579,4615,6573,11649,11969,15144,17966,18625,19395,20873,21869,23882,28973,29220,32329],[670,1325,2191,3580,4616,6574,11650,11970,15145,17967,18626,19396,20874,21870,23883,28974,29221,32330],[671,1326,2192,3581,4617,6575,11651,11971,15146,17968,18627,19397,20875,21871,23884,28975,29222,32331],[672,1327,2193,3582,4618,6576,11652,11972,15147,17969,18628,19398,20876,21872,23885,28976,29223,32332],[673,1328,2194,3583,4619,6577,11653,11973,15148,17970,18629,19399,20877,21873,23886,28977,29224,32333],[674,1329,2195,3584,4620,6578,11654,11974,15149,17971,18630,19400,20878,21874,23887,28978,29225,32334],[675,1330,2196,3585,4621,6579,11655,11975,15049,17972,18631,19401,20879,21875,23888,28979,29226,32335],[676,1331,2197,3586,4622,6580,11656,11976,15050,17973,18632,19402,20880,21876,23889,28980,29227,32336],[677,1332,2198,3587,4623,6581,11657,11977,15051,17974,18633,19403,20881,21877,23890,28981,29228,32337],[678,1333,2199,3588,4624,6582,11658,11978,15052,17975,18634,19404,20882,21878,23891,28982,29229,32338],[679,1334,2200,3589,4625,6583,11659,11979,15053,17976,18635,19405,20883,21879,23892,28983,29230,32339],[680,1335,2201,3590,4626,6584,11660,11980,15054,17977,18636,19406,20884,21880,23893,28984,29231,32340],[681,1336,2202,3591,4627,6585,11661,11981,15055,17877,18637,19407,20885,21881,23894,28985,29232,32341],[682,1337,2203,3592,4628,6586,11662,11982,15056,17878,18638,19408,20886,21882,23895,28986,29233,32342],[683,1338,2204,3593,4629,6587,11663,11983,15057,17879,18639,19409,20887,21883,23896,28886,29234,32343],[684,1339,2205,3594,4630,6588,11664,11984,15058,17880,18640,19410,20888,21884,23897,28887,29235,32344],[685,1340,2206,3595,4631,6589,11665,11985,15059,17881,18641,19411,20889,21885,23898,28888,29236,32345],[686,1341,2207,3596,4632,6590,11666,11986,15060,17882,18642,19412,20890,21886,23899,28889,29237,32346],[687,1342,2208,3597,4633,6591,11667,11987,15061,17883,18643,19413,20891,21887,23900,28890,29238,32347],[688,1343,2209,3598,4634,6592,11668,11988,15062,17884,18644,19414,20892,21888,23901,28891,29239,32348],[689,1344,2210,3599,4635,6593,11669,11989,15063,17885,18645,19415,20893,21889,23902,28892,29240,32349],[690,1345,2211,3600,4636,6594,11670,11990,15064,17886,18646,19416,20894,21890,23903,28893,29241,32350],[1581,2278,3083,4537,5474,7521,12593,12874,15993,18810,19559,20347,21755,22798,24768,29847,30112,33271],[1582,2279,3084,4538,5475,7522,12594,12875,15994,18811,19560,20348,21756,22799,24769,29848,30113,33272],[1583,2280,3085,4539,5476,7523,12595,12876,15995,18812,19561,20349,21757,22800,24770,29849,30114,33273],[1584,2281,3086,4540,5477,7524,12596,12877,15996,18813,19562,20350,21758,22801,24771,29850,30115,33274],[1585,2282,3087,4541,5478,7525,12597,12878,15997,18814,19563,20351,21759,22802,24772,29851,30116,33275],[1586,2283,3088,4542,5479,7526,12598,12879,15998,18815,19564,20352,21760,22803,24773,29852,30117,33276],[1587,2284,3089,4543,5480,7527,12599,12880,15999,18816,19565,20353,21761,22804,24774,29853,30118,33277],[1588,2285,3090,4544,5481,7528,12600,12881,16000,18817,19566,20354,21762,22805,24775,29854,30119,33278],[1589,2286,3091,4444,5482,7529,12601,12882,16001,18818,19567,20355,21763,22806,24776,29855,30120,33279],[1590,2287,3092,4445,5483,7530,12602,12883,16002,18819,19568,20356,21764,22807,24777,29856,30121,33280],[1591,2288,3093,4446,5484,7531,12603,12884,16003,18820,19569,20357,21765,22808,24778,29857,30122,33281],[1592,2289,3094,4447,5485,7532,12604,12885,16004,18821,19570,20358,21766,22809,24779,29858,30123,33282],[1593,2290,3095,4448,5486,7533,12605,12886,16005,18822,19571,20359,21767,22810,24780,29859,30124,33283],[1594,2291,3096,4449,5487,7534,12606,12887,16006,18823,19572,20360,21768,22811,24781,29860,30125,33284],[1595,2292,3097,4450,5488,7535,12607,12888,16007,18824,19573,20361,21769,22812,24782,29861,30126,33285],[1596,2293,3098,4451,5489,7536,12608,12889,16008,18825,19574,20362,21770,22813,24783,29862,30127,33286],[1597,2294,3099,4452,5490,7537,12609,12890,16009,18826,19575,20363,21771,22814,24784,29863,30128,33287],[1598,2295,3100,4453,5491,7538,12610,12891,16010,18827,19576,20364,21772,22815,24785,29864,30129,33288],[1599,2296,3101,4454,5492,7539,12611,12892,16011,18828,19577,20365,21773,22816,24786,29865,30130,33289],[1600,2297,3102,4455,5493,7540,12612,12893,16012,18829,19578,20366,21774,22817,24787,29866,30131,33290],[1601,2298,3103,4456,5494,7541,12613,12894,16013,18830,19579,20367,21775,22818,24788,29867,30132,33291],[1602,2299,3104,4457,5495,7542,12614,12895,16014,18831,19580,20368,21776,22819,24789,29868,30133,33292],[1603,2300,3105,4458,5496,7543,12615,12896,16015,18832,19581,20369,21777,22820,24790,29869,30134,33293],[1604,2301,3106,4459,5497,7544,12616,12897,16016,18833,19582,20370,21778,22821,24791,29870,30135,33294],[1605,2302,3107,4460,5498,7545,12617,12898,16017,18834,19583,20371,21779,22822,24792,29871,30136,33295],[1606,2303,3108,4461,5499,7546,12618,12899,16018,18835,19584,20372,21780,22823,24793,29872,30137,33296],[1607,2304,3109,4462,5500,7547,12619,12900,16019,18836,19585,20373,21781,22824,24794,29873,30138,33297],[1608,2305,3110,4463,5501,7548,12620,12901,16020,18837,19586,20374,21782,22825,24795,29874,30139,33298],[1609,2306,3111,4464,5502,7549,12621,12902,16021,18838,19587,20375,21783,22725,24796,29875,30140,33299],[1610,2307,3112,4465,5503,7550,12622,12903,16022,18839,19588,20376,21784,22726,24797,29876,30141,33300],[1611,2308,3113,4466,5504,7551,12623,12904,16023,18840,19589,20377,21785,22727,24798,29877,30142,33301],[1612,2309,3114,4467,5505,7552,12624,12905,16024,18841,19590,20378,21786,22728,24799,29878,30143,33302],[1613,2310,3115,4468,5506,7553,12524,12906,16025,18842,19591,20379,21787,22729,24800,29879,30144,33303],[1614,2311,3116,4469,5507,7554,12525,12907,16026,18843,19592,20380,21788,22730,24801,29880,30145,33304],[1615,2312,3117,4470,5508,7555,12526,12908,16027,18844,19593,20381,21789,22731,24802,29881,30146,33305],[1515,2313,3118,4471,5509,7556,12527,12909,16028,18845,19493,20382,21790,22732,24803,29882,30147,33306],[1516,2314,3119,4472,5510,7557,12528,12910,16029,18846,19494,20383,21791,22733,24804,29883,30148,33307],[1517,2315,3120,4473,5511,7558,12529,12911,16030,18847,19495,20384,21792,22734,24805,29884,30149,33308],[1518,2316,3121,4474,5512,7559,12530,12912,16031,18848,19496,20385,21793,22735,24806,29885,30150,33309],[1519,2317,3122,4475,5513,7560,12531,12913,16032,18849,19497,20386,21794,22736,24807,29886,30151,33310],[1520,2318,3123,4476,5514,7561,12532,12914,16033,18850,19498,20387,21795,22737,24808,29887,30152,33311],[1521,2319,3124,4477,5515,7562,12533,12915,16034,18851,19499,20388,21796,22738,24809,29888,30153,33312],[1522,2320,3125,4478,5516,7563,12534,12916,16035,18852,19500,20389,21797,22739,24810,29889,30154,33313],[1523,2321,3126,4479,5517,7564,12535,12917,16036,18853,19501,20390,21798,22740,24811,29890,30155,33314],[1524,2322,3127,4480,5518,7565,12536,12918,16037,18854,19502,20391,21799,22741,24812,29891,30156,33315],[1525,2222,3128,4481,5519,7566,12537,12919,16038,18855,19503,20392,21800,22742,24813,29892,30157,33316],[1526,2223,3129,4482,5520,7567,12538,12920,16039,18856,19504,20393,21801,22743,24814,29893,30158,33317],[1527,2224,3130,4483,5521,7568,12539,12921,16040,18857,19505,20394,21802,22744,24815,29894,30159,33318],[1528,2225,3030,4484,5522,7569,12540,12922,16041,18858,19506,20395,21803,22745,24816,29895,30160,33319],[1529,2226,3031,4485,5523,7570,12541,12923,16042,18859,19507,20396,21804,22746,24817,29795,30161,33320],[1530,2227,3032,4486,5524,7571,12542,12924,16043,18860,19508,20397,21805,22747,24818,29796,30162,33321],[1531,2228,3033,4487,5525,7572,12543,12925,16044,18861,19509,20398,21806,22748,24819,29797,30163,33322],[1532,2229,3034,4488,5526,7573,12544,12926,16045,18862,19510,20399,21807,22749,24820,29798,30164,33323],[1533,2230,3035,4489,5527,7574,12545,12927,16046,18863,19511,20400,21808,22750,24821,29799,30165,33324],[1534,2231,3036,4490,5528,7474,12546,12827,16047,18864,19512,20401,21809,22751,24822,29800,30166,33325],[1535,2232,3037,4491,5529,7475,12547,12828,16048,18865,19513,20301,21810,22752,24823,29801,30167,33326],[1536,2233,3038,4492,5530,7476,12548,12829,16049,18866,19514,20302,21811,22753,24824,29802,30168,33327],[1537,2234,3039,4493,5531,7477,12549,12830,16050,18867,19515,20303,21812,22754,24825,29803,30169,33328],[1538,2235,3040,4494,5532,7478,12550,12831,16051,18868,19516,20304,21813,22755,24826,29804,30170,33329],[1539,2236,3041,4495,5533,7479,12551,12832,16052,18869,19517,20305,21814,22756,24827,29805,30171,33229],[1540,2237,3042,4496,5534,7480,12552,12833,16053,18870,19518,20306,21815,22757,24828,29806,30172,33230],[1541,2238,3043,4497,5535,7481,12553,12834,16054,18871,19519,20307,21715,22758,24829,29807,30173,33231],[1542,2239,3044,4498,5536,7482,12554,12835,16055,18872,19520,20308,21716,22759,24830,29808,30174,33232],[1543,2240,3045,4499,5537,7483,12555,12836,16056,18873,19521,20309,21717,22760,24831,29809,30175,33233],[1544,2241,3046,4500,5538,7484,12556,12837,16057,18874,19522,20310,21718,22761,24832,29810,30176,33234],[1545,2242,3047,4501,5539,7485,12557,12838,16058,18875,19523,20311,21719,22762,24833,29811,30177,33235],[1546,2243,3048,4502,5540,7486,12558,12839,15958,18876,19524,20312,21720,22763,24834,29812,30178,33236],[1547,2244,3049,4503,5541,7487,12559,12840,15959,18877,19525,20313,21721,22764,24835,29813,30179,33237],[1548,2245,3050,4504,5542,7488,12560,12841,15960,18878,19526,20314,21722,22765,24836,29814,30180,33238],[1549,2246,3051,4505,5543,7489,12561,12842,15961,18879,19527,20315,21723,22766,24837,29815,30181,33239],[1550,2247,3052,4506,5544,7490,12562,12843,15962,18880,19528,20316,21724,22767,24838,29816,30182,33240],[1551,2248,3053,4507,5545,7491,12563,12844,15963,18881,19529,20317,21725,22768,24839,29817,30183,33241],[1552,2249,3054,4508,5546,7492,12564,12845,15964,18882,19530,20318,21726,22769,24840,29818,30184,33242],[1553,2250,3055,4509,5547,7493,12565,12846,15965,18883,19531,20319,21727,22770,24841,29819,30185,33243],[1554,2251,3056,4510,5548,7494,12566,12847,15966,18884,19532,20320,21728,22771,24842,29820,30186,33244],[1555,2252,3057,4511,5549,7495,12567,12848,15967,18885,19533,20321,21729,22772,24843,29821,30187,33245],[1556,2253,3058,4512,5550,7496,12568,12849,15968,18886,19534,20322,21730,22773,24844,29822,30188,33246],[1557,2254,3059,4513,5551,7497,12569,12850,15969,18786,19535,20323,21731,22774,24845,29823,30189,33247],[1558,2255,3060,4514,5552,7498,12570,12851,15970,18787,19536,20324,21732,22775,24745,29824,30190,33248],[1559,2256,3061,4515,5553,7499,12571,12852,15971,18788,19537,20325,21733,22776,24746,29825,30191,33249],[1560,2257,3062,4516,5554,7500,12572,12853,15972,18789,19538,20326,21734,22777,24747,29826,30192,33250],[1561,2258,3063,4517,5454,7501,12573,12854,15973,18790,19539,20327,21735,22778,24748,29827,30193,33251],[1562,2259,3064,4518,5455,7502,12574,12855,15974,18791,19540,20328,21736,22779,24749,29828,30194,33252],[1563,2260,3065,4519,5456,7503,12575,12856,15975,18792,19541,20329,21737,22780,24750,29829,30195,33253],[1564,2261,3066,4520,5457,7504,12576,12857,15976,18793,19542,20330,21738,22781,24751,29830,30196,33254],[1565,2262,3067,4521,5458,7505,12577,12858,15977,18794,19543,20331,21739,22782,24752,29831,30197,33255],[1566,2263,3068,4522,5459,7506,12578,12859,15978,18795,19544,20332,21740,22783,24753,29832,30198,33256],[1567,2264,3069,4523,5460,7507,12579,12860,15979,18796,19545,20333,21741,22784,24754,29833,30098,33257],[1568,2265,3070,4524,5461,7508,12580,12861,15980,18797,19546,20334,21742,22785,24755,29834,30099,33258],[1569,2266,3071,4525,5462,7509,12581,12862,15981,18798,19547,20335,21743,22786,24756,29835,30100,33259],[1570,2267,3072,4526,5463,7510,12582,12863,15982,18799,19548,20336,21744,22787,24757,29836,30101,33260],[1571,2268,3073,4527,5464,7511,12583,12864,15983,18800,19549,20337,21745,22788,24758,29837,30102,33261],[1572,2269,3074,4528,5465,7512,12584,12865,15984,18801,19550,20338,21746,22789,24759,29838,30103,33262],[1573,2270,3075,4529,5466,7513,12585,12866,15985,18802,19551,20339,21747,22790,24760,29839,30104,33263],[1574,2271,3076,4530,5467,7514,12586,12867,15986,18803,19552,20340,21748,22791,24761,29840,30105,33264],[1575,2272,3077,4531,5468,7515,12587,12868,15987,18804,19553,20341,21749,22792,24762,29841,30106,33265],[1576,2273,3078,4532,5469,7516,12588,12869,15988,18805,19554,20342,21750,22793,24763,29842,30107,33266],[1577,2274,3079,4533,5470,7517,12589,12870,15989,18806,19555,20343,21751,22794,24764,29843,30108,33267],[1578,2275,3080,4534,5471,7518,12590,12871,15990,18807,19556,20344,21752,22795,24765,29844,30109,33268],[1579,2276,3081,4535,5472,7519,12591,12872,15991,18808,19557,20345,21753,22796,24766,29845,30110,33269],[1580,2277,3082,4536,5473,7520,12592,12873,15992,18809,19558,20346,21754,22797,24767,29846,30111,33270],[2471,3210,3954,5372,6412,8447,13515,13757,16921,19733,20471,21277,22716,23705,25733,30800,31083,34191],[2472,3211,3955,5373,6413,8448,13516,13758,16922,19734,20472,21278,22717,23706,25734,30801,31084,34192],[2473,3212,3956,5374,6414,8449,13517,13759,16923,19735,20473,21279,22718,23707,25735,30802,31085,34193],[2474,3213,3957,5375,6415,8450,13518,13760,16924,19736,20474,21280,22719,23708,25736,30803,31086,34194],[2475,3214,3958,5376,6416,8451,13519,13761,16925,19737,20475,21281,22720,23709,25737,30804,31087,34195],[2476,3215,3959,5377,6417,8452,13520,13762,16926,19738,20476,21282,22721,23710,25738,30704,31088,34196],[2477,3216,3960,5378,6418,8453,13521,13763,16927,19739,20477,21283,22722,23711,25739,30705,31089,34197],[2478,3217,3961,5379,6419,8454,13522,13764,16928,19740,20478,21284,22723,23712,25740,30706,31090,34198],[2479,3218,3962,5380,6420,8455,13523,13765,16929,19741,20479,21285,22724,23713,25741,30707,31091,34199],[2480,3219,3963,5381,6421,8456,13524,13766,16930,19742,20480,21286,22624,23714,25742,30708,31092,34200],[2481,3220,3964,5382,6422,8457,13525,13767,16931,19743,20481,21287,22625,23715,25743,30709,31093,34201],[2482,3221,3965,5383,6423,8458,13526,13768,16932,19744,20482,21288,22626,23716,25744,30710,31094,34202],[2483,3222,3966,5384,6424,8459,13527,13769,16933,19745,20483,21289,22627,23717,25745,30711,31095,34203],[2484,3223,3967,5385,6425,8460,13528,13770,16934,19746,20484,21290,22628,23718,25746,30712,31096,34204],[2485,3224,3968,5386,6426,8461,13529,13771,16935,19747,20485,21291,22629,23719,25747,30713,31097,34205],[2486,3225,3969,5387,6427,8462,13530,13772,16936,19748,20486,21292,22630,23720,25748,30714,31098,34206],[2487,3226,3970,5388,6428,8463,13531,13773,16937,19749,20487,21293,22631,23721,25749,30715,31099,34207],[2488,3227,3971,5389,6429,8464,13532,13774,16938,19750,20488,21294,22632,23722,25750,30716,31100,34208],[2489,3228,3972,5390,6430,8465,13533,13775,16939,19751,20489,21295,22633,23723,25751,30717,31101,34209],[2490,3229,3973,5391,6431,8466,13433,13776,16940,19752,20490,21296,22634,23724,25752,30718,31102,34210],[2491,3230,3974,5392,6432,8467,13434,13777,16941,19753,20491,21297,22635,23725,25753,30719,31103,34211],[2492,3231,3975,5393,6433,8468,13435,13778,16942,19754,20492,21298,22636,23726,25754,30720,31104,34212],[2493,3131,3976,5394,6434,8469,13436,13779,16943,19755,20493,21299,22637,23727,25654,30721,31105,34213],[2494,3132,3977,5395,6435,8470,13437,13780,16944,19756,20494,21300,22638,23728,25655,30722,31106,34214],[2495,3133,3978,5396,6436,8471,13438,13781,16945,19757,20495,21301,22639,23729,25656,30723,31107,34215],[2496,3134,3979,5397,6437,8472,13439,13782,16946,19758,20496,21302,22640,23730,25657,30724,31007,34216],[2497,3135,3980,5398,6438,8473,13440,13783,16947,19759,20497,21303,22641,23731,25658,30725,31008,34217],[2498,3136,3981,5399,6439,8474,13441,13784,16948,19760,20498,21304,22642,23732,25659,30726,31009,34218],[2499,3137,3982,5400,6440,8475,13442,13785,16949,19761,20499,21305,22643,23733,25660,30727,31010,34219],[2500,3138,3983,5401,6441,8476,13443,13786,16950,19762,20500,21306,22644,23734,25661,30728,31011,34220],[2501,3139,3984,5402,6442,8477,13444,13787,16951,19763,20501,21307,22645,23634,25662,30729,31012,34221],[2502,3140,3985,5403,6443,8478,13445,13788,16952,19764,20502,21308,22646,23635,25663,30730,31013,34222],[2503,3141,3986,5404,6444,8479,13446,13789,16953,19765,20402,21309,22647,23636,25664,30731,31014,34223],[2504,3142,3987,5405,6445,8480,13447,13790,16954,19766,20403,21310,22648,23637,25665,30732,31015,34224],[2505,3143,3988,5406,6446,8481,13448,13791,16955,19767,20404,21210,22649,23638,25666,30733,31016,34225],[2506,3144,3989,5407,6447,8482,13449,13792,16956,19768,20405,21211,22650,23639,25667,30734,31017,34226],[2507,3145,3990,5408,6448,8483,13450,13793,16957,19769,20406,21212,22651,23640,25668,30735,31018,34227],[2508,3146,3991,5409,6449,8383,13451,13794,16958,19770,20407,21213,22652,23641,25669,30736,31019,34228],[2509,3147,3992,5410,6450,8384,13452,13795,16959,19771,20408,21214,22653,23642,25670,30737,31020,34229],[2510,3148,3993,5411,6451,8385,13453,13796,16960,19772,20409,21215,22654,23643,25671,30738,31021,34230],[2511,3149,3994,5412,6452,8386,13454,13797,16961,19773,20410,21216,22655,23644,25672,30739,31022,34231],[2512,3150,3995,5413,6453,8387,13455,13798,16962,19774,20411,21217,22656,23645,25673,30740,31023,34232],[2513,3151,3996,5414,6454,8388,13456,13799,16963,19775,20412,21218,22657,23646,25674,30741,31024,34233],[2514,3152,3997,5415,6455,8389,13457,13800,16964,19776,20413,21219,22658,23647,25675,30742,31025,34234],[2515,3153,3998,5416,6456,8390,13458,13801,16965,19777,20414,21220,22659,23648,25676,30743,31026,34235],[2516,3154,3999,5417,6457,8391,13459,13802,16966,19778,20415,21221,22660,23649,25677,30744,31027,34236],[2517,3155,4000,5418,6458,8392,13460,13803,16967,19779,20416,21222,22661,23650,25678,30745,31028,34237],[2518,3156,4001,5419,6459,8393,13461,13804,16867,19780,20417,21223,22662,23651,25679,30746,31029,34238],[2519,3157,4002,5420,6460,8394,13462,13805,16868,19781,20418,21224,22663,23652,25680,30747,31030,34138],[2520,3158,4003,5421,6461,8395,13463,13806,16869,19782,20419,21225,22664,23653,25681,30748,31031,34139],[2521,3159,4004,5422,6462,8396,13464,13807,16870,19783,20420,21226,22665,23654,25682,30749,31032,34140],[2522,3160,4005,5423,6463,8397,13465,13808,16871,19784,20421,21227,22666,23655,25683,30750,31033,34141],[2523,3161,4006,5424,6363,8398,13466,13809,16872,19785,20422,21228,22667,23656,25684,30751,31034,34142],[2524,3162,4007,5425,6364,8399,13467,13810,16873,19786,20423,21229,22668,23657,25685,30752,31035,34143],[2424,3163,4008,5426,6365,8400,13468,13811,16874,19787,20424,21230,22669,23658,25686,30753,31036,34144],[2425,3164,4009,5427,6366,8401,13469,13812,16875,19788,20425,21231,22670,23659,25687,30754,31037,34145],[2426,3165,4010,5428,6367,8402,13470,13813,16876,19789,20426,21232,22671,23660,25688,30755,31038,34146],[2427,3166,4011,5429,6368,8403,13471,13814,16877,19790,20427,21233,22672,23661,25689,30756,31039,34147],[2428,3167,4012,5430,6369,8404,13472,13815,16878,19791,20428,21234,22673,23662,25690,30757,31040,34148],[2429,3168,4013,5431,6370,8405,13473,13816,16879,19792,20429,21235,22674,23663,25691,30758,31041,34149],[2430,3169,4014,5432,6371,8406,13474,13817,16880,19793,20430,21236,22675,23664,25692,30759,31042,34150],[2431,3170,4015,5433,6372,8407,13475,13818,16881,19794,20431,21237,22676,23665,25693,30760,31043,34151],[2432,3171,4016,5434,6373,8408,13476,13819,16882,19795,20432,21238,22677,23666,25694,30761,31044,34152],[2433,3172,4017,5435,6374,8409,13477,13820,16883,19695,20433,21239,22678,23667,25695,30762,31045,34153],[2434,3173,4018,5436,6375,8410,13478,13821,16884,19696,20434,21240,22679,23668,25696,30763,31046,34154],[2435,3174,4019,5437,6376,8411,13479,13822,16885,19697,20435,21241,22680,23669,25697,30764,31047,34155],[2436,3175,4020,5438,6377,8412,13480,13823,16886,19698,20436,21242,22681,23670,25698,30765,31048,34156],[2437,3176,4021,5439,6378,8413,13481,13824,16887,19699,20437,21243,22682,23671,25699,30766,31049,34157],[2438,3177,4022,5440,6379,8414,13482,13825,16888,19700,20438,21244,22683,23672,25700,30767,31050,34158],[2439,3178,4023,5441,6380,8415,13483,13826,16889,19701,20439,21245,22684,23673,25701,30768,31051,34159],[2440,3179,4024,5442,6381,8416,13484,13827,16890,19702,20440,21246,22685,23674,25702,30769,31052,34160],[2441,3180,4025,5443,6382,8417,13485,13828,16891,19703,20441,21247,22686,23675,25703,30770,31053,34161],[2442,3181,4026,5444,6383,8418,13486,13829,16892,19704,20442,21248,22687,23676,25704,30771,31054,34162],[2443,3182,4027,5445,6384,8419,13487,13830,16893,19705,20443,21249,22688,23677,25705,30772,31055,34163],[2444,3183,4028,5446,6385,8420,13488,13831,16894,19706,20444,21250,22689,23678,25706,30773,31056,34164],[2445,3184,4029,5447,6386,8421,13489,13832,16895,19707,20445,21251,22690,23679,25707,30774,31057,34165],[2446,3185,4030,5448,6387,8422,13490,13833,16896,19708,20446,21252,22691,23680,25708,30775,31058,34166],[2447,3186,4031,5449,6388,8423,13491,13834,16897,19709,20447,21253,22692,23681,25709,30776,31059,34167],[2448,3187,4032,5450,6389,8424,13492,13835,16898,19710,20448,21254,22693,23682,25710,30777,31060,34168],[2449,3188,4033,5451,6390,8425,13493,13836,16899,19711,20449,21255,22694,23683,25711,30778,31061,34169],[2450,3189,4034,5452,6391,8426,13494,13736,16900,19712,20450,21256,22695,23684,25712,30779,31062,34170],[2451,3190,4035,5453,6392,8427,13495,13737,16901,19713,20451,21257,22696,23685,25713,30780,31063,34171],[2452,3191,4036,5353,6393,8428,13496,13738,16902,19714,20452,21258,22697,23686,25714,30781,31064,34172],[2453,3192,4037,5354,6394,8429,13497,13739,16903,19715,20453,21259,22698,23687,25715,30782,31065,34173],[2454,3193,4038,5355,6395,8430,13498,13740,16904,19716,20454,21260,22699,23688,25716,30783,31066,34174],[2455,3194,4039,5356,6396,8431,13499,13741,16905,19717,20455,21261,22700,23689,25717,30784,31067,34175],[2456,3195,3939,5357,6397,8432,13500,13742,16906,19718,20456,21262,22701,23690,25718,30785,31068,34176],[2457,3196,3940,5358,6398,8433,13501,13743,16907,19719,20457,21263,22702,23691,25719,30786,31069,34177],[2458,3197,3941,5359,6399,8434,13502,13744,16908,19720,20458,21264,22703,23692,25720,30787,31070,34178],[2459,3198,3942,5360,6400,8435,13503,13745,16909,19721,20459,21265,22704,23693,25721,30788,31071,34179],[2460,3199,3943,5361,6401,8436,13504,13746,16910,19722,20460,21266,22705,23694,25722,30789,31072,34180],[2461,3200,3944,5362,6402,8437,13505,13747,16911,19723,20461,21267,22706,23695,25723,30790,31073,34181],[2462,3201,3945,5363,6403,8438,13506,13748,16912,19724,20462,21268,22707,23696,25724,30791,31074,34182],[2463,3202,3946,5364,6404,8439,13507,13749,16913,19725,20463,21269,22708,23697,25725,30792,31075,34183],[2464,3203,3947,5365,6405,8440,13508,13750,16914,19726,20464,21270,22709,23698,25726,30793,31076,34184],[2465,3204,3948,5366,6406,8441,13509,13751,16915,19727,20465,21271,22710,23699,25727,30794,31077,34185],[2466,3205,3949,5367,6407,8442,13510,13752,16916,19728,20466,21272,22711,23700,25728,30795,31078,34186],[2467,3206,3950,5368,6408,8443,13511,13753,16917,19729,20467,21273,22712,23701,25729,30796,31079,34187],[2468,3207,3951,5369,6409,8444,13512,13754,16918,19730,20468,21274,22713,23702,25730,30797,31080,34188],[2469,3208,3952,5370,6410,8445,13513,13755,16919,19731,20469,21275,22714,23703,25731,30798,31081,34189],[2470,3209,3953,5371,6411,8446,13514,13756,16920,19732,20470,21276,22715,23704,25732,30799,31082,34190],[520,3361,4041,4926,6308,7350,9373,14437,14741,17833,20656,21383,22207,23576,24612,26597,31652,31953],[521,3362,4042,4927,6309,7351,9374,14438,14742,17834,20657,21384,22208,23577,24613,26598,31653,31954],[522,3363,4043,4928,6310,7352,9375,14439,14743,17835,20658,21385,22209,23578,24614,26599,31654,31955],[523,3364,4044,4929,6311,7353,9376,14440,14744,17836,20659,21386,22210,23579,24615,26600,31655,31956],[524,3365,4045,4930,6312,7354,9377,14441,14745,17837,20660,21387,22211,23580,24616,26601,31656,31957],[525,3366,4046,4931,6313,7355,9378,14442,14645,17838,20661,21388,22212,23581,24617,26602,31657,31958],[526,3367,4047,4932,6314,7356,9379,14342,14646,17839,20662,21389,22213,23582,24618,26603,31658,31959],[527,3368,4048,4933,6315,7357,9380,14343,14647,17840,20663,21390,22214,23583,24619,26604,31659,31960],[528,3369,4049,4934,6316,7358,9381,14344,14648,17841,20664,21391,22215,23584,24620,26605,31660,31961],[529,3370,4050,4935,6317,7359,9382,14345,14649,17842,20665,21392,22216,23585,24621,26606,31661,31962],[530,3371,4051,4936,6318,7360,9383,14346,14650,17843,20666,21393,22217,23586,24622,26607,31662,31963],[531,3372,4052,4937,6319,7361,9384,14347,14651,17844,20667,21394,22218,23587,24623,26608,31663,31964],[532,3373,4053,4938,6320,7362,9385,14348,14652,17845,20668,21395,22219,23588,24624,26609,31664,31965],[533,3374,4054,4939,6321,7363,9386,14349,14653,17846,20669,21396,22119,23589,24625,26610,31665,31966],[534,3375,4055,4940,6322,7364,9387,14350,14654,17847,20670,21397,22120,23590,24626,26611,31666,31967],[535,3376,4056,4941,6323,7365,9388,14351,14655,17848,20671,21398,22121,23591,24627,26612,31667,31968],[536,3377,4057,4942,6324,7366,9389,14352,14656,17849,20672,21399,22122,23592,24628,26613,31668,31969],[537,3378,4058,4943,6325,7367,9390,14353,14657,17850,20673,21400,22123,23593,24629,26614,31669,31970],[538,3379,4059,4944,6326,7368,9391,14354,14658,17851,20674,21401,22124,23594,24630,26615,31670,31971],[539,3380,4060,4945,6327,7369,9392,14355,14659,17852,20675,21402,22125,23595,24631,26616,31671,31972],[540,3381,4061,4946,6328,7370,9292,14356,14660,17853,20676,21403,22126,23596,24632,26617,31672,31973],[541,3382,4062,4947,6329,7371,9293,14357,14661,17854,20677,21404,22127,23597,24633,26618,31673,31974],[542,3383,4063,4948,6330,7372,9294,14358,14662,17855,20678,21405,22128,23598,24634,26619,31674,31975],[543,3384,4064,4848,6331,7272,9295,14359,14663,17856,20679,21406,22129,23599,24635,26620,31675,31976],[544,3385,4065,4849,6332,7273,9296,14360,14664,17857,20680,21407,22130,23600,24636,26621,31676,31977],[545,3386,4066,4850,6333,7274,9297,14361,14665,17858,20681,21408,22131,23601,24637,26622,31677,31978],[546,3387,4067,4851,6334,7275,9298,14362,14666,17859,20682,21409,22132,23602,24638,26623,31678,31979],[547,3388,4068,4852,6335,7276,9299,14363,14667,17860,20683,21410,22133,23603,24639,26624,31679,31980],[548,3389,4069,4853,6336,7277,9300,14364,14668,17861,20684,21411,22134,23604,24640,26625,31680,31981],[549,3390,4070,4854,6337,7278,9301,14365,14669,17862,20685,21311,22135,23605,24641,26626,31681,31982],[550,3391,4071,4855,6338,7279,9302,14366,14670,17863,20686,21312,22136,23606,24642,26627,31682,31983],[551,3392,4072,4856,6339,7280,9303,14367,14671,17864,20687,21313,22137,23607,24643,26628,31683,31984],[552,3393,4073,4857,6340,7281,9304,14368,14672,17865,20688,21314,22138,23608,24543,26629,31684,31985],[553,3394,4074,4858,6341,7282,9305,14369,14673,17866,20689,21315,22139,23609,24544,26630,31685,31986],[554,3395,4075,4859,6342,7283,9306,14370,14674,17867,20690,21316,22140,23610,24545,26631,31686,31987],[555,3396,4076,4860,6343,7284,9307,14371,14675,17868,20691,21317,22141,23611,24546,26632,31687,31988],[556,3397,4077,4861,6344,7285,9308,14372,14676,17869,20692,21318,22142,23612,24547,26633,31688,31989],[557,3398,4078,4862,6345,7286,9309,14373,14677,17870,20693,21319,22143,23613,24548,26634,31689,31990],[558,3399,4079,4863,6346,7287,9310,14374,14678,17871,20694,21320,22144,23614,24549,26635,31690,31991],[559,3400,4080,4864,6347,7288,9311,14375,14679,17872,20695,21321,22145,23615,24550,26636,31691,31992],[560,3401,4081,4865,6348,7289,9312,14376,14680,17873,20696,21322,22146,23616,24551,26637,31692,31993],[561,3402,4082,4866,6349,7290,9313,14377,14681,17874,20697,21323,22147,23617,24552,26638,31693,31994],[562,3403,4083,4867,6350,7291,9314,14378,14682,17875,20698,21324,22148,23618,24553,26639,31694,31995],[563,3404,4084,4868,6351,7292,9315,14379,14683,17876,20699,21325,22149,23619,24554,26640,31695,31996],[564,3405,4085,4869,6352,7293,9316,14380,14684,17776,20700,21326,22150,23620,24555,26641,31696,31997],[565,3406,4086,4870,6353,7294,9317,14381,14685,17777,20701,21327,22151,23621,24556,26642,31697,31998],[566,3407,4087,4871,6354,7295,9318,14382,14686,17778,20702,21328,22152,23622,24557,26643,31698,31999],[567,3408,4088,4872,6355,7296,9319,14383,14687,17779,20703,21329,22153,23623,24558,26644,31699,32000],[568,3409,4089,4873,6356,7297,9320,14384,14688,17780,20704,21330,22154,23624,24559,26645,31700,32001],[569,3410,4090,4874,6357,7298,9321,14385,14689,17781,20604,21331,22155,23625,24560,26646,31701,32002],[570,3411,4091,4875,6358,7299,9322,14386,14690,17782,20605,21332,22156,23626,24561,26647,31702,32003],[571,3412,4092,4876,6359,7300,9323,14387,14691,17783,20606,21333,22157,23627,24562,26648,31703,32004],[572,3413,4093,4877,6360,7301,9324,14388,14692,17784,20607,21334,22158,23628,24563,26649,31704,32005],[573,3414,4094,4878,6361,7302,9325,14389,14693,17785,20608,21335,22159,23629,24564,26650,31705,32006],[574,3415,4095,4879,6362,7303,9326,14390,14694,17786,20609,21336,22160,23630,24565,26651,31706,32007],[575,3416,4096,4880,6262,7304,9327,14391,14695,17787,20610,21337,22161,23631,24566,26652,31707,32008],[576,3417,4097,4881,6263,7305,9328,14392,14696,17788,20611,21338,22162,23632,24567,26653,31708,32009],[577,3418,4098,4882,6264,7306,9329,14393,14697,17789,20612,21339,22163,23633,24568,26654,31709,32010],[578,3419,4099,4883,6265,7307,9330,14394,14698,17790,20613,21340,22164,23533,24569,26655,31710,32011],[579,3420,4100,4884,6266,7308,9331,14395,14699,17791,20614,21341,22165,23534,24570,26656,31711,32012],[580,3421,4101,4885,6267,7309,9332,14396,14700,17792,20615,21342,22166,23535,24571,26657,31712,32013],[581,3422,4102,4886,6268,7310,9333,14397,14701,17793,20616,21343,22167,23536,24572,26658,31713,32014],[582,3423,4103,4887,6269,7311,9334,14398,14702,17794,20617,21344,22168,23537,24573,26659,31613,32015],[583,3424,4104,4888,6270,7312,9335,14399,14703,17795,20618,21345,22169,23538,24574,26660,31614,32016],[584,3425,4105,4889,6271,7313,9336,14400,14704,17796,20619,21346,22170,23539,24575,26661,31615,31916],[585,3426,4106,4890,6272,7314,9337,14401,14705,17797,20620,21347,22171,23540,24576,26662,31616,31917],[586,3427,4107,4891,6273,7315,9338,14402,14706,17798,20621,21348,22172,23541,24577,26663,31617,31918],[587,3428,4108,4892,6274,7316,9339,14403,14707,17799,20622,21349,22173,23542,24578,26563,31618,31919],[588,3429,4109,4893,6275,7317,9340,14404,14708,17800,20623,21350,22174,23543,24579,26564,31619,31920],[589,3430,4110,4894,6276,7318,9341,14405,14709,17801,20624,21351,22175,23544,24580,26565,31620,31921],[590,3431,4111,4895,6277,7319,9342,14406,14710,17802,20625,21352,22176,23545,24581,26566,31621,31922],[591,3432,4112,4896,6278,7320,9343,14407,14711,17803,20626,21353,22177,23546,24582,26567,31622,31923],[592,3433,4113,4897,6279,7321,9344,14408,14712,17804,20627,21354,22178,23547,24583,26568,31623,31924],[593,3333,4114,4898,6280,7322,9345,14409,14713,17805,20628,21355,22179,23548,24584,26569,31624,31925],[594,3334,4115,4899,6281,7323,9346,14410,14714,17806,20629,21356,22180,23549,24585,26570,31625,31926],[595,3335,4116,4900,6282,7324,9347,14411,14715,17807,20630,21357,22181,23550,24586,26571,31626,31927],[596,3336,4117,4901,6283,7325,9348,14412,14716,17808,20631,21358,22182,23551,24587,26572,31627,31928],[597,3337,4118,4902,6284,7326,9349,14413,14717,17809,20632,21359,22183,23552,24588,26573,31628,31929],[598,3338,4119,4903,6285,7327,9350,14414,14718,17810,20633,21360,22184,23553,24589,26574,31629,31930],[599,3339,4120,4904,6286,7328,9351,14415,14719,17811,20634,21361,22185,23554,24590,26575,31630,31931],[600,3340,4121,4905,6287,7329,9352,14416,14720,17812,20635,21362,22186,23555,24591,26576,31631,31932],[601,3341,4122,4906,6288,7330,9353,14417,14721,17813,20636,21363,22187,23556,24592,26577,31632,31933],[602,3342,4123,4907,6289,7331,9354,14418,14722,17814,20637,21364,22188,23557,24593,26578,31633,31934],[603,3343,4124,4908,6290,7332,9355,14419,14723,17815,20638,21365,22189,23558,24594,26579,31634,31935],[604,3344,4125,4909,6291,7333,9356,14420,14724,17816,20639,21366,22190,23559,24595,26580,31635,31936],[605,3345,4126,4910,6292,7334,9357,14421,14725,17817,20640,21367,22191,23560,24596,26581,31636,31937],[505,3346,4127,4911,6293,7335,9358,14422,14726,17818,20641,21368,22192,23561,24597,26582,31637,31938],[506,3347,4128,4912,6294,7336,9359,14423,14727,17819,20642,21369,22193,23562,24598,26583,31638,31939],[507,3348,4129,4913,6295,7337,9360,14424,14728,17820,20643,21370,22194,23563,24599,26584,31639,31940],[508,3349,4130,4914,6296,7338,9361,14425,14729,17821,20644,21371,22195,23564,24600,26585,31640,31941],[509,3350,4131,4915,6297,7339,9362,14426,14730,17822,20645,21372,22196,23565,24601,26586,31641,31942],[510,3351,4132,4916,6298,7340,9363,14427,14731,17823,20646,21373,22197,23566,24602,26587,31642,31943],[511,3352,4133,4917,6299,7341,9364,14428,14732,17824,20647,21374,22198,23567,24603,26588,31643,31944],[512,3353,4134,4918,6300,7342,9365,14429,14733,17825,20648,21375,22199,23568,24604,26589,31644,31945],[513,3354,4135,4919,6301,7343,9366,14430,14734,17826,20649,21376,22200,23569,24605,26590,31645,31946],[514,3355,4136,4920,6302,7344,9367,14431,14735,17827,20650,21377,22201,23570,24606,26591,31646,31947],[515,3356,4137,4921,6303,7345,9368,14432,14736,17828,20651,21378,22202,23571,24607,26592,31647,31948],[516,3357,4138,4922,6304,7346,9369,14433,14737,17829,20652,21379,22203,23572,24608,26593,31648,31949],[517,3358,4139,4923,6305,7347,9370,14434,14738,17830,20653,21380,22204,23573,24609,26594,31649,31950],[518,3359,4140,4924,6306,7348,9371,14435,14739,17831,20654,21381,22205,23574,24610,26595,31650,31951],[519,3360,4040,4925,6307,7349,9372,14436,14740,17832,20655,21382,22206,23575,24611,26596,31651,31952],[2705,3311,7329,9816,11569,11974,12932,14073,16692,19739,20393,25251,26876,28661,29996,30016,31182,33799],[2706,3312,7330,9817,11570,11975,12933,14074,16693,19740,20394,25252,26877,28662,29896,30017,31183,33800],[2707,3313,7331,9818,11571,11976,12934,14075,16694,19741,20395,25253,26878,28663,29897,30018,31184,33801],[2708,3314,7332,9819,11572,11977,12935,14076,16695,19742,20396,25254,26879,28664,29898,30019,31185,33802],[2709,3315,7333,9820,11573,11978,12936,14077,16696,19743,20397,25255,26880,28665,29899,30020,31186,33803],[2710,3316,7334,9821,11574,11979,12937,14078,16697,19744,20398,25256,26881,28666,29900,30021,31187,33804],[2711,3317,7335,9822,11575,11980,12938,14079,16698,19745,20399,25257,26882,28667,29901,30022,31188,33805],[2712,3318,7336,9823,11576,11981,12939,14080,16699,19746,20400,25258,26883,28668,29902,30023,31189,33806],[2713,3319,7337,9824,11577,11982,12940,14081,16700,19747,20401,25259,26884,28669,29903,30024,31190,33807],[2714,3320,7338,9825,11578,11983,12941,14082,16701,19748,20301,25260,26885,28670,29904,30025,31191,33808],[2715,3321,7339,9826,11579,11984,12942,14083,16702,19749,20302,25261,26886,28671,29905,30026,31192,33809],[2716,3322,7340,9827,11580,11985,12943,14084,16703,19750,20303,25262,26887,28672,29906,30027,31193,33810],[2717,3323,7341,9828,11581,11986,12944,14085,16704,19751,20304,25263,26888,28673,29907,30028,31194,33811],[2718,3324,7342,9829,11582,11987,12945,14086,16705,19752,20305,25264,26889,28674,29908,30029,31195,33812],[2719,3325,7343,9830,11583,11988,12946,14087,16706,19753,20306,25265,26890,28675,29909,30030,31196,33813],[2720,3326,7344,9831,11584,11989,12947,14088,16707,19754,20307,25266,26891,28676,29910,30031,31197,33814],[2721,3327,7345,9832,11585,11990,12948,14089,16708,19755,20308,25267,26892,28677,29911,30032,31198,33815],[2722,3328,7346,9833,11586,11991,12949,14090,16709,19756,20309,25268,26893,28678,29912,30033,31199,33816],[2723,3329,7347,9834,11587,11992,12950,14091,16710,19757,20310,25269,26894,28679,29913,30034,31200,33817],[2724,3330,7348,9835,11588,11993,12951,14092,16711,19758,20311,25270,26895,28680,29914,30035,31201,33818],[2725,3331,7349,9836,11589,11994,12952,14093,16712,19759,20312,25271,26896,28681,29915,30036,31202,33819],[2726,3332,7350,9837,11590,11995,12953,14094,16713,19760,20313,25272,26897,28682,29916,30037,31203,33820],[2626,3232,7351,9838,11591,11996,12954,14095,16714,19761,20314,25273,26898,28683,29917,30038,31204,33821],[2627,3233,7352,9839,11592,11997,12955,14096,16715,19762,20315,25274,26899,28583,29918,30039,31205,33822],[2628,3234,7353,9840,11593,11998,12956,14097,16716,19763,20316,25275,26900,28584,29919,30040,31206,33823],[2629,3235,7354,9841,11594,11999,12957,14098,16717,19764,20317,25276,26901,28585,29920,30041,31207,33824],[2630,3236,7355,9842,11595,12000,12958,14099,16718,19765,20318,25277,26902,28586,29921,30042,31208,33825],[2631,3237,7356,9843,11596,12001,12959,14100,16719,19766,20319,25278,26903,28587,29922,30043,31108,33826],[2632,3238,7357,9844,11597,12002,12960,14101,16720,19767,20320,25279,26904,28588,29923,30044,31109,33827],[2633,3239,7358,9845,11598,12003,12961,14102,16721,19768,20321,25280,26905,28589,29924,30045,31110,33828],[2634,3240,7359,9846,11599,12004,12962,14103,16722,19769,20322,25281,26906,28590,29925,30046,31111,33829],[2635,3241,7360,9847,11600,12005,12963,14104,16723,19770,20323,25282,26907,28591,29926,30047,31112,33830],[2636,3242,7361,9848,11601,12006,12964,14105,16724,19771,20324,25283,26908,28592,29927,30048,31113,33831],[2637,3243,7362,9849,11602,12007,12965,14106,16725,19772,20325,25284,26909,28593,29928,30049,31114,33832],[2638,3244,7363,9850,11603,12008,12966,14107,16726,19773,20326,25285,26910,28594,29929,30050,31115,33833],[2639,3245,7364,9851,11604,12009,12967,14108,16727,19774,20327,25286,26911,28595,29930,30051,31116,33834],[2640,3246,7365,9852,11605,12010,12968,14109,16728,19775,20328,25287,26912,28596,29931,30052,31117,33734],[2641,3247,7366,9853,11606,12011,12969,14110,16729,19776,20329,25288,26913,28597,29932,30053,31118,33735],[2642,3248,7367,9854,11607,12012,12970,14111,16730,19777,20330,25289,26914,28598,29933,30054,31119,33736],[2643,3249,7368,9855,11608,12013,12971,14112,16731,19778,20331,25290,26915,28599,29934,30055,31120,33737],[2644,3250,7369,9856,11609,12014,12972,14113,16732,19779,20332,25291,26916,28600,29935,30056,31121,33738],[2645,3251,7370,9857,11610,12015,12973,14114,16733,19780,20333,25292,26917,28601,29936,30057,31122,33739],[2646,3252,7371,9858,11611,12016,12974,14115,16734,19781,20334,25293,26918,28602,29937,30058,31123,33740],[2647,3253,7372,9859,11612,12017,12975,14116,16735,19782,20335,25294,26919,28603,29938,30059,31124,33741],[2648,3254,7272,9860,11613,12018,12976,14117,16736,19783,20336,25295,26920,28604,29939,30060,31125,33742],[2649,3255,7273,9861,11614,11918,12977,14118,16737,19784,20337,25296,26921,28605,29940,30061,31126,33743],[2650,3256,7274,9862,11514,11919,12978,14119,16738,19785,20338,25297,26922,28606,29941,30062,31127,33744],[2651,3257,7275,9863,11515,11920,12979,14120,16739,19786,20339,25298,26923,28607,29942,30063,31128,33745],[2652,3258,7276,9864,11516,11921,12980,14121,16740,19787,20340,25299,26924,28608,29943,30064,31129,33746],[2653,3259,7277,9865,11517,11922,12981,14122,16741,19788,20341,25300,26925,28609,29944,30065,31130,33747],[2654,3260,7278,9866,11518,11923,12982,14123,16742,19789,20342,25301,26926,28610,29945,30066,31131,33748],[2655,3261,7279,9867,11519,11924,12983,14124,16743,19790,20343,25302,26927,28611,29946,30067,31132,33749],[2656,3262,7280,9868,11520,11925,12984,14125,16744,19791,20344,25303,26928,28612,29947,30068,31133,33750],[2657,3263,7281,9869,11521,11926,12985,14126,16745,19792,20345,25304,26929,28613,29948,30069,31134,33751],[2658,3264,7282,9870,11522,11927,12986,14127,16746,19793,20346,25305,26930,28614,29949,30070,31135,33752],[2659,3265,7283,9871,11523,11928,12987,14128,16747,19794,20347,25306,26931,28615,29950,30071,31136,33753],[2660,3266,7284,9872,11524,11929,12988,14129,16748,19795,20348,25307,26932,28616,29951,30072,31137,33754],[2661,3267,7285,9873,11525,11930,12989,14130,16749,19695,20349,25308,26933,28617,29952,30073,31138,33755],[2662,3268,7286,9874,11526,11931,12990,14131,16750,19696,20350,25309,26934,28618,29953,30074,31139,33756],[2663,3269,7287,9875,11527,11932,12991,14132,16751,19697,20351,25310,26935,28619,29954,30075,31140,33757],[2664,3270,7288,9876,11528,11933,12992,14133,16752,19698,20352,25311,26936,28620,29955,30076,31141,33758],[2665,3271,7289,9877,11529,11934,12993,14134,16753,19699,20353,25312,26937,28621,29956,30077,31142,33759],[2666,3272,7290,9878,11530,11935,12994,14135,16754,19700,20354,25313,26938,28622,29957,30078,31143,33760],[2667,3273,7291,9879,11531,11936,12995,14136,16755,19701,20355,25314,26939,28623,29958,30079,31144,33761],[2668,3274,7292,9880,11532,11937,12996,14137,16756,19702,20356,25315,26940,28624,29959,30080,31145,33762],[2669,3275,7293,9881,11533,11938,12997,14138,16757,19703,20357,25316,26941,28625,29960,30081,31146,33763],[2670,3276,7294,9882,11534,11939,12998,14139,16758,19704,20358,25317,26942,28626,29961,30082,31147,33764],[2671,3277,7295,9883,11535,11940,12999,14039,16759,19705,20359,25318,26943,28627,29962,30083,31148,33765],[2672,3278,7296,9884,11536,11941,13000,14040,16760,19706,20360,25319,26944,28628,29963,30084,31149,33766],[2673,3279,7297,9885,11537,11942,13001,14041,16761,19707,20361,25320,26945,28629,29964,30085,31150,33767],[2674,3280,7298,9886,11538,11943,13002,14042,16762,19708,20362,25321,26946,28630,29965,30086,31151,33768],[2675,3281,7299,9887,11539,11944,13003,14043,16763,19709,20363,25322,26947,28631,29966,30087,31152,33769],[2676,3282,7300,9888,11540,11945,13004,14044,16764,19710,20364,25323,26948,28632,29967,30088,31153,33770],[2677,3283,7301,9889,11541,11946,13005,14045,16765,19711,20365,25324,26949,28633,29968,30089,31154,33771],[2678,3284,7302,9890,11542,11947,13006,14046,16665,19712,20366,25325,26950,28634,29969,30090,31155,33772],[2679,3285,7303,9891,11543,11948,13007,14047,16666,19713,20367,25326,26951,28635,29970,30091,31156,33773],[2680,3286,7304,9892,11544,11949,13008,14048,16667,19714,20368,25327,26952,28636,29971,30092,31157,33774],[2681,3287,7305,9893,11545,11950,13009,14049,16668,19715,20369,25328,26953,28637,29972,30093,31158,33775],[2682,3288,7306,9894,11546,11951,13010,14050,16669,19716,20370,25329,26954,28638,29973,30094,31159,33776],[2683,3289,7307,9895,11547,11952,13011,14051,16670,19717,20371,25330,26955,28639,29974,30095,31160,33777],[2684,3290,7308,9896,11548,11953,13012,14052,16671,19718,20372,25331,26956,28640,29975,30096,31161,33778],[2685,3291,7309,9897,11549,11954,13013,14053,16672,19719,20373,25332,26957,28641,29976,30097,31162,33779],[2686,3292,7310,9797,11550,11955,13014,14054,16673,19720,20374,25333,26958,28642,29977,29997,31163,33780],[2687,3293,7311,9798,11551,11956,13015,14055,16674,19721,20375,25334,26959,28643,29978,29998,31164,33781],[2688,3294,7312,9799,11552,11957,13016,14056,16675,19722,20376,25335,26960,28644,29979,29999,31165,33782],[2689,3295,7313,9800,11553,11958,13017,14057,16676,19723,20377,25336,26961,28645,29980,30000,31166,33783],[2690,3296,7314,9801,11554,11959,13018,14058,16677,19724,20378,25337,26962,28646,29981,30001,31167,33784],[2691,3297,7315,9802,11555,11960,13019,14059,16678,19725,20379,25338,26963,28647,29982,30002,31168,33785],[2692,3298,7316,9803,11556,11961,13020,14060,16679,19726,20380,25339,26964,28648,29983,30003,31169,33786],[2693,3299,7317,9804,11557,11962,13021,14061,16680,19727,20381,25340,26965,28649,29984,30004,31170,33787],[2694,3300,7318,9805,11558,11963,13022,14062,16681,19728,20382,25341,26966,28650,29985,30005,31171,33788],[2695,3301,7319,9806,11559,11964,13023,14063,16682,19729,20383,25342,26866,28651,29986,30006,31172,33789],[2696,3302,7320,9807,11560,11965,13024,14064,16683,19730,20384,25343,26867,28652,29987,30007,31173,33790],[2697,3303,7321,9808,11561,11966,13025,14065,16684,19731,20385,25344,26868,28653,29988,30008,31174,33791],[2698,3304,7322,9809,11562,11967,13026,14066,16685,19732,20386,25345,26869,28654,29989,30009,31175,33792],[2699,3305,7323,9810,11563,11968,13027,14067,16686,19733,20387,25346,26870,28655,29990,30010,31176,33793],[2700,3306,7324,9811,11564,11969,13028,14068,16687,19734,20388,25347,26871,28656,29991,30011,31177,33794],[2701,3307,7325,9812,11565,11970,12928,14069,16688,19735,20389,25348,26872,28657,29992,30012,31178,33795],[2702,3308,7326,9813,11566,11971,12929,14070,16689,19736,20390,25349,26873,28658,29993,30013,31179,33796],[2703,3309,7327,9814,11567,11972,12930,14071,16690,19737,20391,25350,26874,28659,29994,30014,31180,33797],[2704,3310,7328,9815,11568,11973,12931,14072,16691,19738,20392,25250,26875,28660,29995,30015,31181,33798],[307,3540,4239,8267,10738,12459,12857,13858,15005,17432,20662,21222,26204,27796,29573,30856,30923,32046],[308,3541,4240,8268,10739,12460,12858,13859,15006,17433,20663,21223,26205,27797,29574,30857,30924,32047],[309,3542,4241,8269,10740,12461,12859,13860,15007,17434,20664,21224,26206,27798,29575,30858,30925,32048],[310,3543,4141,8270,10741,12462,12860,13861,15008,17435,20665,21225,26207,27799,29576,30859,30926,32049],[311,3544,4142,8271,10742,12463,12861,13862,15009,17436,20666,21226,26208,27800,29577,30860,30927,32050],[312,3545,4143,8272,10743,12464,12862,13863,15010,17437,20667,21227,26209,27801,29578,30861,30928,32051],[313,3546,4144,8273,10744,12465,12863,13864,15011,17438,20668,21228,26210,27802,29579,30862,30929,32052],[314,3547,4145,8274,10745,12466,12864,13865,15012,17439,20669,21229,26211,27803,29580,30863,30930,32053],[315,3548,4146,8275,10746,12467,12865,13866,15013,17440,20670,21230,26212,27804,29581,30864,30931,32054],[316,3549,4147,8276,10747,12468,12866,13867,15014,17441,20671,21231,26213,27805,29582,30865,30932,32055],[317,3550,4148,8277,10748,12469,12867,13868,15015,17442,20672,21232,26214,27806,29583,30866,30933,32056],[318,3551,4149,8278,10749,12470,12868,13869,15016,17443,20673,21233,26215,27807,29584,30867,30934,32057],[319,3552,4150,8279,10750,12471,12869,13870,15017,17444,20674,21234,26216,27808,29585,30868,30935,32058],[320,3553,4151,8280,10751,12472,12870,13871,15018,17445,20675,21235,26217,27809,29586,30869,30936,32059],[321,3554,4152,8281,10752,12473,12871,13872,15019,17446,20676,21236,26218,27810,29587,30870,30937,32060],[322,3555,4153,8181,10753,12474,12872,13873,15020,17447,20677,21237,26219,27811,29588,30871,30938,32061],[323,3556,4154,8182,10754,12475,12873,13874,15021,17448,20678,21238,26220,27812,29589,30872,30939,32062],[324,3557,4155,8183,10755,12476,12874,13875,15022,17449,20679,21239,26221,27813,29590,30873,30940,32063],[325,3558,4156,8184,10756,12477,12875,13876,15023,17450,20680,21240,26222,27814,29591,30874,30941,32064],[326,3559,4157,8185,10757,12478,12876,13877,15024,17451,20681,21241,26223,27815,29592,30875,30942,32065],[327,3560,4158,8186,10758,12479,12877,13878,15025,17452,20682,21242,26224,27816,29492,30876,30943,32066],[328,3561,4159,8187,10759,12480,12878,13879,15026,17453,20683,21243,26225,27817,29493,30877,30944,32067],[329,3562,4160,8188,10760,12481,12879,13880,15027,17454,20684,21244,26226,27818,29494,30878,30945,32068],[330,3563,4161,8189,10761,12482,12880,13881,15028,17455,20685,21245,26227,27819,29495,30879,30946,32069],[331,3564,4162,8190,10762,12483,12881,13882,15029,17456,20686,21246,26228,27820,29496,30880,30947,32070],[332,3565,4163,8191,10763,12484,12882,13883,15030,17457,20687,21247,26229,27821,29497,30881,30948,32071],[333,3566,4164,8192,10764,12485,12883,13884,15031,17458,20688,21248,26230,27822,29498,30882,30949,32072],[334,3567,4165,8193,10765,12486,12884,13885,15032,17459,20689,21249,26231,27823,29499,30883,30950,32073],[335,3568,4166,8194,10766,12487,12885,13886,15033,17460,20690,21250,26232,27824,29500,30884,30951,32074],[336,3569,4167,8195,10767,12488,12886,13887,15034,17461,20691,21251,26233,27825,29501,30885,30952,32075],[337,3570,4168,8196,10768,12489,12887,13888,15035,17462,20692,21252,26234,27826,29502,30886,30953,32076],[338,3571,4169,8197,10769,12490,12888,13889,15036,17463,20693,21253,26235,27827,29503,30887,30954,32077],[339,3572,4170,8198,10770,12491,12889,13890,15037,17464,20694,21254,26236,27828,29504,30888,30955,32078],[340,3573,4171,8199,10771,12492,12890,13891,15038,17465,20695,21255,26237,27829,29505,30889,30956,32079],[341,3574,4172,8200,10772,12493,12891,13892,15039,17466,20696,21256,26238,27830,29506,30890,30957,32080],[342,3575,4173,8201,10773,12494,12892,13893,15040,17467,20697,21257,26239,27831,29507,30891,30958,32081],[343,3576,4174,8202,10774,12495,12893,13894,15041,17468,20698,21258,26240,27832,29508,30892,30959,32082],[344,3577,4175,8203,10775,12496,12894,13895,15042,17469,20699,21259,26241,27833,29509,30893,30960,32083],[345,3578,4176,8204,10776,12497,12895,13896,15043,17470,20700,21260,26242,27834,29510,30894,30961,32084],[346,3579,4177,8205,10777,12498,12896,13897,15044,17471,20701,21261,26243,27835,29511,30895,30962,32085],[347,3580,4178,8206,10778,12499,12897,13898,15045,17472,20702,21262,26244,27836,29512,30896,30963,32086],[348,3581,4179,8207,10779,12500,12898,13899,15046,17372,20703,21263,26245,27837,29513,30897,30964,32087],[349,3582,4180,8208,10780,12501,12899,13900,15047,17373,20704,21264,26246,27838,29514,30898,30965,32088],[350,3583,4181,8209,10781,12502,12900,13901,15048,17374,20604,21265,26247,27839,29515,30899,30966,32089],[351,3584,4182,8210,10782,12503,12901,13902,14948,17375,20605,21266,26248,27840,29516,30900,30967,32090],[352,3585,4183,8211,10783,12504,12902,13903,14949,17376,20606,21267,26249,27841,29517,30901,30968,32091],[353,3586,4184,8212,10784,12505,12903,13904,14950,17377,20607,21268,26250,27842,29518,30902,30969,32092],[354,3587,4185,8213,10785,12506,12904,13905,14951,17378,20608,21269,26251,27843,29519,30903,30970,32093],[355,3588,4186,8214,10786,12507,12905,13906,14952,17379,20609,21270,26252,27844,29520,30904,30971,32094],[356,3589,4187,8215,10787,12508,12906,13907,14953,17380,20610,21271,26253,27845,29521,30905,30972,32095],[357,3590,4188,8216,10788,12509,12907,13908,14954,17381,20611,21272,26254,27846,29522,30805,30973,32096],[358,3591,4189,8217,10789,12510,12908,13909,14955,17382,20612,21273,26255,27847,29523,30806,30974,32097],[359,3592,4190,8218,10790,12511,12909,13910,14956,17383,20613,21274,26256,27848,29524,30807,30975,32098],[360,3593,4191,8219,10791,12512,12910,13911,14957,17384,20614,21275,26257,27849,29525,30808,30976,32099],[361,3594,4192,8220,10792,12513,12911,13912,14958,17385,20615,21276,26258,27850,29526,30809,30977,32100],[362,3595,4193,8221,10793,12514,12912,13913,14959,17386,20616,21277,26259,27851,29527,30810,30978,32101],[363,3596,4194,8222,10794,12515,12913,13914,14960,17387,20617,21278,26159,27852,29528,30811,30979,32102],[364,3597,4195,8223,10795,12516,12914,13915,14961,17388,20618,21279,26160,27853,29529,30812,30980,32103],[365,3598,4196,8224,10796,12517,12915,13916,14962,17389,20619,21280,26161,27854,29530,30813,30981,32104],[366,3599,4197,8225,10797,12518,12916,13917,14963,17390,20620,21281,26162,27855,29531,30814,30982,32105],[367,3600,4198,8226,10798,12519,12917,13918,14964,17391,20621,21282,26163,27856,29532,30815,30983,32106],[368,3601,4199,8227,10799,12520,12918,13919,14965,17392,20622,21283,26164,27857,29533,30816,30984,32107],[369,3602,4200,8228,10800,12521,12919,13920,14966,17393,20623,21284,26165,27858,29534,30817,30985,32108],[370,3603,4201,8229,10801,12522,12920,13921,14967,17394,20624,21285,26166,27859,29535,30818,30986,32109],[371,3604,4202,8230,10802,12523,12921,13922,14968,17395,20625,21286,26167,27860,29536,30819,30987,32110],[372,3605,4203,8231,10803,12423,12922,13923,14969,17396,20626,21287,26168,27861,29537,30820,30988,32111],[373,3606,4204,8232,10804,12424,12923,13924,14970,17397,20627,21288,26169,27862,29538,30821,30989,32112],[374,3607,4205,8233,10805,12425,12924,13925,14971,17398,20628,21289,26170,27863,29539,30822,30990,32113],[375,3608,4206,8234,10806,12426,12925,13926,14972,17399,20629,21290,26171,27864,29540,30823,30991,32114],[376,3609,4207,8235,10706,12427,12926,13927,14973,17400,20630,21291,26172,27865,29541,30824,30992,32115],[377,3610,4208,8236,10707,12428,12927,13928,14974,17401,20631,21292,26173,27866,29542,30825,30993,32116],[378,3611,4209,8237,10708,12429,12827,13929,14975,17402,20632,21293,26174,27867,29543,30826,30994,32117],[379,3612,4210,8238,10709,12430,12828,13930,14976,17403,20633,21294,26175,27868,29544,30827,30995,32017],[380,3613,4211,8239,10710,12431,12829,13931,14977,17404,20634,21295,26176,27869,29545,30828,30996,32018],[381,3614,4212,8240,10711,12432,12830,13932,14978,17405,20635,21296,26177,27870,29546,30829,30997,32019],[382,3615,4213,8241,10712,12433,12831,13933,14979,17406,20636,21297,26178,27871,29547,30830,30998,32020],[383,3616,4214,8242,10713,12434,12832,13934,14980,17407,20637,21298,26179,27872,29548,30831,30999,32021],[384,3617,4215,8243,10714,12435,12833,13935,14981,17408,20638,21299,26180,27873,29549,30832,31000,32022],[385,3618,4216,8244,10715,12436,12834,13936,14982,17409,20639,21300,26181,27874,29550,30833,31001,32023],[386,3619,4217,8245,10716,12437,12835,13937,14983,17410,20640,21301,26182,27875,29551,30834,31002,32024],[387,3620,4218,8246,10717,12438,12836,13837,14984,17411,20641,21302,26183,27775,29552,30835,31003,32025],[388,3621,4219,8247,10718,12439,12837,13838,14985,17412,20642,21303,26184,27776,29553,30836,31004,32026],[389,3622,4220,8248,10719,12440,12838,13839,14986,17413,20643,21304,26185,27777,29554,30837,31005,32027],[390,3623,4221,8249,10720,12441,12839,13840,14987,17414,20644,21305,26186,27778,29555,30838,31006,32028],[391,3624,4222,8250,10721,12442,12840,13841,14988,17415,20645,21306,26187,27779,29556,30839,30906,32029],[392,3625,4223,8251,10722,12443,12841,13842,14989,17416,20646,21307,26188,27780,29557,30840,30907,32030],[393,3626,4224,8252,10723,12444,12842,13843,14990,17417,20647,21308,26189,27781,29558,30841,30908,32031],[394,3627,4225,8253,10724,12445,12843,13844,14991,17418,20648,21309,26190,27782,29559,30842,30909,32032],[395,3628,4226,8254,10725,12446,12844,13845,14992,17419,20649,21310,26191,27783,29560,30843,30910,32033],[396,3629,4227,8255,10726,12447,12845,13846,14993,17420,20650,21210,26192,27784,29561,30844,30911,32034],[397,3630,4228,8256,10727,12448,12846,13847,14994,17421,20651,21211,26193,27785,29562,30845,30912,32035],[398,3631,4229,8257,10728,12449,12847,13848,14995,17422,20652,21212,26194,27786,29563,30846,30913,32036],[399,3632,4230,8258,10729,12450,12848,13849,14996,17423,20653,21213,26195,27787,29564,30847,30914,32037],[400,3633,4231,8259,10730,12451,12849,13850,14997,17424,20654,21214,26196,27788,29565,30848,30915,32038],[401,3634,4232,8260,10731,12452,12850,13851,14998,17425,20655,21215,26197,27789,29566,30849,30916,32039],[402,3635,4233,8261,10732,12453,12851,13852,14999,17426,20656,21216,26198,27790,29567,30850,30917,32040],[403,3535,4234,8262,10733,12454,12852,13853,15000,17427,20657,21217,26199,27791,29568,30851,30918,32041],[303,3536,4235,8263,10734,12455,12853,13854,15001,17428,20658,21218,26200,27792,29569,30852,30919,32042],[304,3537,4236,8264,10735,12456,12854,13855,15002,17429,20659,21219,26201,27793,29570,30853,30920,32043],[305,3538,4237,8265,10736,12457,12855,13856,15003,17430,20660,21220,26202,27794,29571,30854,30921,32044],[306,3539,4238,8266,10737,12458,12856,13857,15004,17431,20661,21221,26203,27795,29572,30855,30922,32045],[1279,4476,5066,9104,11660,13349,13740,14784,15937,18302,21585,22152,27157,28716,30485,31716,31830,33011],[1280,4477,5067,9105,11661,13350,13741,14785,15938,18303,21586,22153,27158,28717,30486,31717,31831,33012],[1281,4478,5068,9106,11662,13351,13742,14786,15939,18304,21587,22154,27159,28718,30487,31718,31832,33013],[1282,4479,5069,9107,11663,13352,13743,14787,15940,18305,21588,22155,27160,28719,30488,31719,31833,33014],[1283,4480,5070,9108,11664,13353,13744,14788,15941,18306,21589,22156,27161,28720,30489,31720,31834,33015],[1284,4481,5071,9109,11665,13354,13745,14789,15942,18307,21590,22157,27162,28721,30490,31721,31835,33016],[1285,4482,5072,9110,11666,13355,13746,14790,15943,18308,21591,22158,27163,28722,30491,31722,31836,33017],[1286,4483,5073,9111,11667,13356,13747,14791,15944,18309,21592,22159,27164,28723,30492,31723,31837,33018],[1287,4484,5074,9112,11668,13357,13748,14792,15945,18310,21593,22160,27165,28724,30493,31724,31838,33019],[1288,4485,5075,9113,11669,13358,13749,14793,15946,18311,21594,22161,27166,28725,30494,31725,31839,33020],[1289,4486,5076,9114,11670,13359,13750,14794,15947,18312,21595,22162,27167,28726,30495,31726,31840,33021],[1290,4487,5077,9115,11671,13360,13751,14795,15948,18313,21596,22163,27168,28727,30496,31727,31841,33022],[1291,4488,5078,9116,11672,13361,13752,14796,15949,18314,21597,22164,27068,28728,30497,31728,31842,33023],[1292,4489,5079,9117,11673,13362,13753,14797,15950,18315,21598,22165,27069,28729,30498,31729,31843,33024],[1293,4490,5080,9118,11674,13363,13754,14798,15951,18316,21599,22166,27070,28730,30499,31730,31844,33025],[1294,4491,5081,9119,11675,13364,13755,14799,15952,18317,21600,22167,27071,28731,30500,31731,31845,33026],[1295,4492,5082,9120,11676,13365,13756,14800,15953,18318,21601,22168,27072,28732,30501,31732,31846,32926],[1296,4493,5083,9121,11677,13366,13757,14801,15954,18319,21602,22169,27073,28733,30401,31733,31847,32927],[1297,4494,5084,9122,11678,13367,13758,14802,15955,18320,21603,22170,27074,28734,30402,31734,31848,32928],[1298,4495,5085,9123,11679,13368,13759,14803,15956,18321,21604,22171,27075,28735,30403,31735,31849,32929],[1299,4496,5086,9124,11680,13369,13760,14804,15957,18322,21605,22172,27076,28736,30404,31736,31850,32930],[1300,4497,5087,9125,11681,13370,13761,14805,15857,18323,21606,22173,27077,28737,30405,31737,31851,32931],[1301,4498,5088,9126,11682,13371,13762,14806,15858,18324,21607,22174,27078,28738,30406,31738,31852,32932],[1302,4499,5089,9127,11683,13372,13763,14807,15859,18325,21608,22175,27079,28739,30407,31739,31853,32933],[1303,4500,5090,9128,11684,13373,13764,14808,15860,18326,21609,22176,27080,28740,30408,31740,31854,32934],[1304,4501,5091,9129,11685,13374,13765,14809,15861,18327,21610,22177,27081,28741,30409,31741,31855,32935],[1305,4502,5092,9130,11686,13375,13766,14810,15862,18328,21611,22178,27082,28742,30410,31742,31856,32936],[1306,4503,5093,9131,11687,13376,13767,14811,15863,18329,21612,22179,27083,28743,30411,31743,31857,32937],[1307,4504,5094,9132,11688,13377,13768,14812,15864,18330,21613,22180,27084,28744,30412,31744,31858,32938],[1308,4505,5095,9133,11689,13378,13769,14813,15865,18331,21513,22181,27085,28745,30413,31745,31859,32939],[1309,4506,5096,9134,11690,13379,13770,14814,15866,18332,21514,22182,27086,28746,30414,31746,31860,32940],[1310,4507,5097,9135,11691,13380,13771,14815,15867,18333,21515,22183,27087,28747,30415,31747,31861,32941],[1311,4508,5098,9136,11692,13381,13772,14816,15868,18334,21516,22184,27088,28748,30416,31748,31862,32942],[1312,4509,5099,9137,11693,13382,13773,14817,15869,18335,21517,22185,27089,28749,30417,31749,31863,32943],[1212,4510,5100,9138,11694,13383,13774,14818,15870,18336,21518,22186,27090,28750,30418,31750,31864,32944],[1213,4511,5101,9139,11695,13384,13775,14819,15871,18337,21519,22187,27091,28751,30419,31751,31865,32945],[1214,4512,5102,9140,11696,13385,13776,14820,15872,18338,21520,22188,27092,28752,30420,31752,31866,32946],[1215,4513,5103,9141,11697,13386,13777,14821,15873,18339,21521,22189,27093,28753,30421,31753,31867,32947],[1216,4514,5104,9142,11698,13387,13778,14822,15874,18340,21522,22190,27094,28754,30422,31754,31868,32948],[1217,4515,5105,9143,11699,13388,13779,14823,15875,18341,21523,22191,27095,28755,30423,31755,31869,32949],[1218,4516,5106,9144,11700,13389,13780,14824,15876,18342,21524,22192,27096,28756,30424,31756,31870,32950],[1219,4517,5107,9145,11701,13390,13781,14825,15877,18343,21525,22193,27097,28757,30425,31757,31871,32951],[1220,4518,5108,9146,11702,13391,13782,14826,15878,18344,21526,22194,27098,28758,30426,31758,31872,32952],[1221,4519,5109,9147,11703,13392,13783,14827,15879,18345,21527,22195,27099,28759,30427,31759,31873,32953],[1222,4520,5110,9148,11704,13393,13784,14828,15880,18346,21528,22196,27100,28760,30428,31760,31874,32954],[1223,4521,5111,9149,11705,13394,13785,14829,15881,18347,21529,22197,27101,28761,30429,31761,31875,32955],[1224,4522,5112,9150,11706,13395,13786,14830,15882,18348,21530,22198,27102,28762,30430,31762,31876,32956],[1225,4523,5113,9151,11707,13396,13787,14831,15883,18349,21531,22199,27103,28763,30431,31763,31877,32957],[1226,4524,5114,9152,11708,13397,13788,14832,15884,18350,21532,22200,27104,28764,30432,31764,31878,32958],[1227,4525,5115,9153,11709,13398,13789,14833,15885,18351,21533,22201,27105,28765,30433,31765,31879,32959],[1228,4526,5116,9154,11710,13399,13790,14834,15886,18352,21534,22202,27106,28766,30434,31766,31880,32960],[1229,4527,5117,9155,11711,13400,13791,14835,15887,18353,21535,22203,27107,28767,30435,31767,31881,32961],[1230,4528,5118,9156,11712,13401,13792,14836,15888,18354,21536,22204,27108,28768,30436,31768,31882,32962],[1231,4529,5119,9157,11713,13402,13793,14837,15889,18355,21537,22205,27109,28769,30437,31769,31883,32963],[1232,4530,5120,9158,11714,13403,13794,14838,15890,18356,21538,22206,27110,28770,30438,31770,31884,32964],[1233,4531,5121,9159,11715,13404,13795,14839,15891,18357,21539,22207,27111,28771,30439,31771,31885,32965],[1234,4532,5122,9160,11615,13405,13796,14840,15892,18358,21540,22208,27112,28772,30440,31772,31886,32966],[1235,4533,5123,9161,11616,13406,13797,14841,15893,18359,21541,22209,27113,28773,30441,31773,31887,32967],[1236,4534,5124,9162,11617,13407,13798,14842,15894,18360,21542,22210,27114,28774,30442,31774,31888,32968],[1237,4535,5125,9163,11618,13408,13799,14843,15895,18361,21543,22211,27115,28775,30443,31775,31889,32969],[1238,4536,5126,9164,11619,13409,13800,14844,15896,18362,21544,22212,27116,28776,30444,31776,31890,32970],[1239,4537,5127,9165,11620,13410,13801,14845,15897,18363,21545,22213,27117,28777,30445,31777,31891,32971],[1240,4538,5128,9166,11621,13411,13802,14846,15898,18364,21546,22214,27118,28778,30446,31778,31892,32972],[1241,4539,5129,9167,11622,13412,13803,14746,15899,18365,21547,22215,27119,28779,30447,31779,31893,32973],[1242,4540,5130,9168,11623,13413,13804,14747,15900,18366,21548,22216,27120,28780,30448,31780,31894,32974],[1243,4541,5131,9169,11624,13414,13805,14748,15901,18367,21549,22217,27121,28781,30449,31781,31895,32975],[1244,4542,5132,9170,11625,13415,13806,14749,15902,18368,21550,22218,27122,28782,30450,31782,31896,32976],[1245,4543,5133,9171,11626,13416,13807,14750,15903,18369,21551,22219,27123,28783,30451,31783,31897,32977],[1246,4544,5134,9172,11627,13417,13808,14751,15904,18370,21552,22119,27124,28784,30452,31784,31898,32978],[1247,4444,5135,9173,11628,13418,13809,14752,15905,18371,21553,22120,27125,28684,30453,31785,31899,32979],[1248,4445,5136,9174,11629,13419,13810,14753,15906,18372,21554,22121,27126,28685,30454,31786,31900,32980],[1249,4446,5137,9175,11630,13420,13811,14754,15907,18373,21555,22122,27127,28686,30455,31787,31901,32981],[1250,4447,5138,9176,11631,13421,13812,14755,15908,18374,21556,22123,27128,28687,30456,31788,31902,32982],[1251,4448,5139,9177,11632,13422,13813,14756,15909,18375,21557,22124,27129,28688,30457,31789,31903,32983],[1252,4449,5140,9178,11633,13423,13814,14757,15910,18376,21558,22125,27130,28689,30458,31790,31904,32984],[1253,4450,5141,9179,11634,13424,13815,14758,15911,18377,21559,22126,27131,28690,30459,31791,31905,32985],[1254,4451,5142,9180,11635,13425,13816,14759,15912,18378,21560,22127,27132,28691,30460,31792,31906,32986],[1255,4452,5143,9181,11636,13426,13817,14760,15913,18379,21561,22128,27133,28692,30461,31793,31907,32987],[1256,4453,5144,9182,11637,13427,13818,14761,15914,18380,21562,22129,27134,28693,30462,31794,31908,32988],[1257,4454,5145,9183,11638,13428,13819,14762,15915,18381,21563,22130,27135,28694,30463,31795,31909,32989],[1258,4455,5146,9184,11639,13429,13820,14763,15916,18281,21564,22131,27136,28695,30464,31796,31910,32990],[1259,4456,5147,9185,11640,13430,13821,14764,15917,18282,21565,22132,27137,28696,30465,31797,31911,32991],[1260,4457,5148,9186,11641,13431,13822,14765,15918,18283,21566,22133,27138,28697,30466,31798,31912,32992],[1261,4458,5149,9187,11642,13432,13823,14766,15919,18284,21567,22134,27139,28698,30467,31799,31913,32993],[1262,4459,5150,9188,11643,13332,13824,14767,15920,18285,21568,22135,27140,28699,30468,31800,31914,32994],[1263,4460,5050,9189,11644,13333,13825,14768,15921,18286,21569,22136,27141,28700,30469,31801,31915,32995],[1264,4461,5051,9190,11645,13334,13826,14769,15922,18287,21570,22137,27142,28701,30470,31802,31815,32996],[1265,4462,5052,9090,11646,13335,13827,14770,15923,18288,21571,22138,27143,28702,30471,31803,31816,32997],[1266,4463,5053,9091,11647,13336,13828,14771,15924,18289,21572,22139,27144,28703,30472,31804,31817,32998],[1267,4464,5054,9092,11648,13337,13829,14772,15925,18290,21573,22140,27145,28704,30473,31805,31818,32999],[1268,4465,5055,9093,11649,13338,13830,14773,15926,18291,21574,22141,27146,28705,30474,31806,31819,33000],[1269,4466,5056,9094,11650,13339,13831,14774,15927,18292,21575,22142,27147,28706,30475,31807,31820,33001],[1270,4467,5057,9095,11651,13340,13832,14775,15928,18293,21576,22143,27148,28707,30476,31808,31821,33002],[1271,4468,5058,9096,11652,13341,13833,14776,15929,18294,21577,22144,27149,28708,30477,31809,31822,33003],[1272,4469,5059,9097,11653,13342,13834,14777,15930,18295,21578,22145,27150,28709,30478,31810,31823,33004],[1273,4470,5060,9098,11654,13343,13835,14778,15931,18296,21579,22146,27151,28710,30479,31811,31824,33005],[1274,4471,5061,9099,11655,13344,13836,14779,15932,18297,21580,22147,27152,28711,30480,31812,31825,33006],[1275,4472,5062,9100,11656,13345,13736,14780,15933,18298,21581,22148,27153,28712,30481,31813,31826,33007],[1276,4473,5063,9101,11657,13346,13737,14781,15934,18299,21582,22149,27154,28713,30482,31814,31827,33008],[1277,4474,5064,9102,11658,13347,13738,14782,15935,18300,21583,22150,27155,28714,30483,31714,31828,33009],[1278,4475,5065,9103,11659,13348,13739,14783,15936,18301,21584,22151,27156,28715,30484,31715,31829,33010],[2150,5412,5994,10042,12582,14340,14724,15710,16768,19273,22508,23082,28009,29636,31397,32677,32737,33875],[2151,5413,5995,10043,12583,14341,14725,15711,16769,19274,22509,23083,28010,29637,31398,32678,32738,33876],[2152,5414,5996,10044,12584,14241,14726,15712,16770,19275,22510,23084,28011,29638,31399,32679,32739,33877],[2153,5415,5997,10045,12585,14242,14727,15713,16771,19276,22511,23085,28012,29639,31400,32680,32740,33878],[2154,5416,5998,10046,12586,14243,14728,15714,16772,19277,22512,23086,28013,29640,31401,32681,32741,33879],[2155,5417,5999,10047,12587,14244,14729,15715,16773,19278,22513,23087,28014,29641,31402,32682,32742,33880],[2156,5418,6000,10048,12588,14245,14730,15716,16774,19279,22514,23088,28015,29642,31403,32683,32743,33881],[2157,5419,6001,10049,12589,14246,14731,15717,16775,19280,22515,23089,28016,29643,31404,32684,32744,33882],[2158,5420,6002,10050,12590,14247,14732,15718,16776,19281,22516,23090,28017,29644,31405,32685,32745,33883],[2159,5421,6003,10051,12591,14248,14733,15719,16777,19282,22517,23091,28018,29645,31406,32686,32746,33884],[2160,5422,6004,10052,12592,14249,14734,15720,16778,19283,22518,23092,28019,29646,31407,32687,32747,33885],[2161,5423,6005,10053,12593,14250,14735,15721,16779,19284,22519,23093,28020,29647,31408,32688,32748,33886],[2162,5424,6006,10054,12594,14251,14736,15722,16780,19285,22520,23094,28021,29648,31409,32689,32749,33887],[2163,5425,6007,10055,12595,14252,14737,15723,16781,19286,22521,23095,28022,29649,31410,32690,32750,33888],[2164,5426,6008,10056,12596,14253,14738,15724,16782,19287,22522,23096,28023,29650,31310,32691,32751,33889],[2165,5427,6009,10057,12597,14254,14739,15725,16783,19288,22422,23097,28024,29651,31311,32692,32752,33890],[2166,5428,6010,10058,12598,14255,14740,15726,16784,19289,22423,23098,28025,29652,31312,32693,32753,33891],[2167,5429,6011,10059,12599,14256,14741,15727,16785,19290,22424,23099,28026,29653,31313,32694,32754,33892],[2168,5430,6012,10060,12600,14257,14742,15728,16786,19190,22425,23100,28027,29654,31314,32695,32755,33893],[2169,5431,6013,10061,12601,14258,14743,15729,16787,19191,22426,23101,28028,29655,31315,32696,32756,33894],[2170,5432,6014,10062,12602,14259,14744,15730,16788,19192,22427,23102,28029,29656,31316,32697,32757,33895],[2171,5433,6015,10063,12603,14260,14745,15731,16789,19193,22428,23103,28030,29657,31317,32698,32758,33896],[2172,5434,6016,10064,12604,14261,14645,15732,16790,19194,22429,23104,28031,29658,31318,32699,32759,33897],[2173,5435,6017,10065,12605,14262,14646,15733,16791,19195,22430,23105,28032,29659,31319,32700,32760,33898],[2174,5436,6018,10066,12606,14263,14647,15734,16792,19196,22431,23106,28033,29660,31320,32701,32761,33899],[2175,5437,6019,10067,12607,14264,14648,15735,16793,19197,22432,23107,28034,29661,31321,32702,32762,33900],[2176,5438,6020,10068,12608,14265,14649,15736,16794,19198,22433,23108,28035,29662,31322,32703,32763,33901],[2177,5439,6021,10069,12609,14266,14650,15737,16795,19199,22434,23109,28036,29663,31323,32704,32764,33902],[2178,5440,6022,10070,12610,14267,14651,15738,16796,19200,22435,23110,28037,29664,31324,32705,32765,33903],[2179,5441,6023,10071,12611,14268,14652,15739,16797,19201,22436,23111,28038,29665,31325,32706,32766,33904],[2180,5442,6024,10072,12612,14269,14653,15740,16798,19202,22437,23112,28039,29666,31326,32707,32767,33905],[2181,5443,6025,10073,12613,14270,14654,15741,16799,19203,22438,23113,28040,29667,31327,32708,32768,33906],[2182,5444,6026,10074,12614,14271,14655,15742,16800,19204,22439,23114,28041,29668,31328,32709,32769,33907],[2183,5445,6027,10075,12615,14272,14656,15743,16801,19205,22440,23115,28042,29669,31329,32710,32770,33908],[2184,5446,6028,10076,12616,14273,14657,15744,16802,19206,22441,23116,28043,29670,31330,32711,32771,33909],[2185,5447,6029,10077,12617,14274,14658,15745,16803,19207,22442,23117,28044,29671,31331,32712,32772,33910],[2186,5448,6030,10078,12618,14275,14659,15746,16804,19208,22443,23118,28045,29672,31332,32713,32773,33911],[2187,5449,6031,10079,12619,14276,14660,15747,16805,19209,22444,23119,28046,29673,31333,32714,32774,33912],[2188,5450,6032,10080,12620,14277,14661,15748,16806,19210,22445,23120,28047,29674,31334,32715,32775,33913],[2189,5451,6033,10081,12621,14278,14662,15749,16807,19211,22446,23121,28048,29675,31335,32716,32776,33914],[2190,5452,6034,10082,12622,14279,14663,15750,16808,19212,22447,23122,28049,29676,31336,32717,32777,33915],[2191,5453,6035,10083,12623,14280,14664,15751,16809,19213,22448,23123,28050,29677,31337,32718,32778,33916],[2192,5353,6036,10084,12624,14281,14665,15752,16810,19214,22449,23124,28051,29678,31338,32719,32779,33917],[2193,5354,6037,10085,12524,14282,14666,15753,16811,19215,22450,23125,28052,29679,31339,32720,32780,33918],[2194,5355,6038,10086,12525,14283,14667,15754,16812,19216,22451,23126,28053,29680,31340,32721,32781,33919],[2195,5356,6039,10087,12526,14284,14668,15755,16813,19217,22452,23127,28054,29681,31341,32722,32782,33920],[2196,5357,6040,10088,12527,14285,14669,15655,16814,19218,22453,23128,28055,29682,31342,32723,32783,33921],[2197,5358,6041,10089,12528,14286,14670,15656,16815,19219,22454,23028,28056,29683,31343,32623,32784,33922],[2198,5359,6042,10090,12529,14287,14671,15657,16816,19220,22455,23029,28057,29684,31344,32624,32785,33923],[2199,5360,6043,10091,12530,14288,14672,15658,16817,19221,22456,23030,28058,29685,31345,32625,32786,33924],[2200,5361,6044,10092,12531,14289,14673,15659,16818,19222,22457,23031,28059,29686,31346,32626,32787,33925],[2201,5362,6045,10093,12532,14290,14674,15660,16819,19223,22458,23032,28060,29687,31347,32627,32788,33926],[2202,5363,6046,10094,12533,14291,14675,15661,16820,19224,22459,23033,28061,29688,31348,32628,32789,33927],[2203,5364,6047,10095,12534,14292,14676,15662,16821,19225,22460,23034,28062,29689,31349,32629,32790,33928],[2204,5365,6048,10096,12535,14293,14677,15663,16822,19226,22461,23035,28063,29690,31350,32630,32791,33929],[2205,5366,6049,10097,12536,14294,14678,15664,16823,19227,22462,23036,28064,29691,31351,32631,32792,33930],[2206,5367,6050,10098,12537,14295,14679,15665,16824,19228,22463,23037,28065,29692,31352,32632,32793,33931],[2207,5368,6051,10099,12538,14296,14680,15666,16825,19229,22464,23038,28066,29693,31353,32633,32794,33932],[2208,5369,6052,9999,12539,14297,14681,15667,16826,19230,22465,23039,28067,29593,31354,32634,32795,33933],[2209,5370,6053,10000,12540,14298,14682,15668,16827,19231,22466,23040,28068,29594,31355,32635,32796,33934],[2210,5371,6054,10001,12541,14299,14683,15669,16828,19232,22467,23041,28069,29595,31356,32636,32797,33935],[2211,5372,6055,10002,12542,14300,14684,15670,16829,19233,22468,23042,28070,29596,31357,32637,32798,33835],[2212,5373,6056,10003,12543,14301,14685,15671,16830,19234,22469,23043,28071,29597,31358,32638,32799,33836],[2213,5374,6057,10004,12544,14302,14686,15672,16831,19235,22470,23044,28072,29598,31359,32639,32800,33837],[2214,5375,6058,10005,12545,14303,14687,15673,16832,19236,22471,23045,28073,29599,31360,32640,32801,33838],[2215,5376,6059,10006,12546,14304,14688,15674,16833,19237,22472,23046,28074,29600,31361,32641,32802,33839],[2216,5377,5959,10007,12547,14305,14689,15675,16834,19238,22473,23047,28075,29601,31362,32642,32803,33840],[2217,5378,5960,10008,12548,14306,14690,15676,16835,19239,22474,23048,28076,29602,31363,32643,32804,33841],[2218,5379,5961,10009,12549,14307,14691,15677,16836,19240,22475,23049,28077,29603,31364,32644,32805,33842],[2219,5380,5962,10010,12550,14308,14692,15678,16837,19241,22476,23050,27977,29604,31365,32645,32806,33843],[2220,5381,5963,10011,12551,14309,14693,15679,16838,19242,22477,23051,27978,29605,31366,32646,32807,33844],[2221,5382,5964,10012,12552,14310,14694,15680,16839,19243,22478,23052,27979,29606,31367,32647,32808,33845],[2121,5383,5965,10013,12553,14311,14695,15681,16840,19244,22479,23053,27980,29607,31368,32648,32809,33846],[2122,5384,5966,10014,12554,14312,14696,15682,16841,19245,22480,23054,27981,29608,31369,32649,32810,33847],[2123,5385,5967,10015,12555,14313,14697,15683,16842,19246,22481,23055,27982,29609,31370,32650,32811,33848],[2124,5386,5968,10016,12556,14314,14698,15684,16843,19247,22482,23056,27983,29610,31371,32651,32812,33849],[2125,5387,5969,10017,12557,14315,14699,15685,16844,19248,22483,23057,27984,29611,31372,32652,32813,33850],[2126,5388,5970,10018,12558,14316,14700,15686,16845,19249,22484,23058,27985,29612,31373,32653,32814,33851],[2127,5389,5971,10019,12559,14317,14701,15687,16846,19250,22485,23059,27986,29613,31374,32654,32815,33852],[2128,5390,5972,10020,12560,14318,14702,15688,16847,19251,22486,23060,27987,29614,31375,32655,32816,33853],[2129,5391,5973,10021,12561,14319,14703,15689,16848,19252,22487,23061,27988,29615,31376,32656,32817,33854],[2130,5392,5974,10022,12562,14320,14704,15690,16849,19253,22488,23062,27989,29616,31377,32657,32818,33855],[2131,5393,5975,10023,12563,14321,14705,15691,16850,19254,22489,23063,27990,29617,31378,32658,32819,33856],[2132,5394,5976,10024,12564,14322,14706,15692,16851,19255,22490,23064,27991,29618,31379,32659,32820,33857],[2133,5395,5977,10025,12565,14323,14707,15693,16852,19256,22491,23065,27992,29619,31380,32660,32821,33858],[2134,5396,5978,10026,12566,14324,14708,15694,16853,19257,22492,23066,27993,29620,31381,32661,32822,33859],[2135,5397,5979,10027,12567,14325,14709,15695,16854,19258,22493,23067,27994,29621,31382,32662,32823,33860],[2136,5398,5980,10028,12568,14326,14710,15696,16855,19259,22494,23068,27995,29622,31383,32663,32824,33861],[2137,5399,5981,10029,12569,14327,14711,15697,16856,19260,22495,23069,27996,29623,31384,32664,32724,33862],[2138,5400,5982,10030,12570,14328,14712,15698,16857,19261,22496,23070,27997,29624,31385,32665,32725,33863],[2139,5401,5983,10031,12571,14329,14713,15699,16858,19262,22497,23071,27998,29625,31386,32666,32726,33864],[2140,5402,5984,10032,12572,14330,14714,15700,16859,19263,22498,23072,27999,29626,31387,32667,32727,33865],[2141,5403,5985,10033,12573,14331,14715,15701,16860,19264,22499,23073,28000,29627,31388,32668,32728,33866],[2142,5404,5986,10034,12574,14332,14716,15702,16861,19265,22500,23074,28001,29628,31389,32669,32729,33867],[2143,5405,5987,10035,12575,14333,14717,15703,16862,19266,22501,23075,28002,29629,31390,32670,32730,33868],[2144,5406,5988,10036,12576,14334,14718,15704,16863,19267,22502,23076,28003,29630,31391,32671,32731,33869],[2145,5407,5989,10037,12577,14335,14719,15705,16864,19268,22503,23077,28004,29631,31392,32672,32732,33870],[2146,5408,5990,10038,12578,14336,14720,15706,16865,19269,22504,23078,28005,29632,31393,32673,32733,33871],[2147,5409,5991,10039,12579,14337,14721,15707,16866,19270,22505,23079,28006,29633,31394,32674,32734,33872],[2148,5410,5992,10040,12580,14338,14722,15708,16766,19271,22506,23080,28007,29634,31395,32675,32735,33873],[2149,5411,5993,10041,12581,14339,14723,15709,16767,19272,22507,23081,28008,29635,31396,32676,32736,33874],[497,3122,6348,6922,10980,13504,15230,15607,16636,17515,20143,23431,24012,28962,30556,32309,33537,33644],[498,3123,6349,6923,10981,13505,15231,15608,16637,17516,20144,23331,24013,28963,30557,32310,33538,33645],[499,3124,6350,6924,10982,13506,15232,15609,16638,17517,20145,23332,24014,28964,30558,32311,33539,33646],[500,3125,6351,6925,10983,13507,15233,15610,16639,17518,20146,23333,24015,28965,30559,32312,33540,33647],[501,3126,6352,6926,10984,13508,15234,15611,16640,17519,20147,23334,24016,28966,30560,32313,33541,33648],[502,3127,6353,6927,10985,13509,15235,15612,16641,17520,20148,23335,24017,28967,30561,32314,33542,33649],[503,3128,6354,6928,10986,13510,15236,15613,16642,17521,20149,23336,24018,28968,30562,32315,33543,33650],[504,3129,6355,6929,10987,13511,15237,15614,16643,17522,20150,23337,24019,28969,30563,32316,33544,33651],[404,3130,6356,6930,10988,13512,15238,15615,16644,17523,20151,23338,24020,28970,30564,32317,33545,33652],[405,3030,6357,6931,10989,13513,15239,15616,16645,17524,20152,23339,24021,28971,30565,32318,33546,33653],[406,3031,6358,6932,10990,13514,15240,15617,16646,17525,20153,23340,24022,28972,30566,32319,33547,33654],[407,3032,6359,6933,10991,13515,15241,15618,16647,17526,20154,23341,24023,28973,30567,32219,33548,33655],[408,3033,6360,6934,10992,13516,15242,15619,16648,17527,20155,23342,24024,28974,30568,32220,33549,33656],[409,3034,6361,6935,10993,13517,15243,15620,16649,17528,20156,23343,24025,28975,30569,32221,33550,33657],[410,3035,6362,6936,10994,13518,15244,15621,16650,17529,20157,23344,24026,28976,30570,32222,33551,33658],[411,3036,6262,6937,10995,13519,15245,15622,16651,17530,20158,23345,24027,28977,30571,32223,33552,33659],[412,3037,6263,6938,10996,13520,15246,15623,16652,17531,20159,23346,24028,28978,30572,32224,33553,33660],[413,3038,6264,6939,10997,13521,15247,15624,16653,17532,20160,23347,24029,28979,30573,32225,33554,33661],[414,3039,6265,6940,10998,13522,15248,15625,16654,17533,20161,23348,24030,28980,30574,32226,33555,33662],[415,3040,6266,6941,10999,13523,15249,15626,16655,17534,20162,23349,24031,28981,30575,32227,33556,33663],[416,3041,6267,6942,11000,13524,15250,15627,16656,17535,20163,23350,24032,28982,30576,32228,33557,33664],[417,3042,6268,6943,11001,13525,15150,15628,16657,17536,20164,23351,24033,28983,30577,32229,33558,33665],[418,3043,6269,6944,11002,13526,15151,15629,16658,17537,20165,23352,24034,28984,30578,32230,33559,33666],[419,3044,6270,6945,11003,13527,15152,15630,16659,17538,20166,23353,24035,28985,30579,32231,33560,33667],[420,3045,6271,6946,11004,13528,15153,15631,16660,17539,20167,23354,24036,28986,30580,32232,33561,33668],[421,3046,6272,6947,11005,13529,15154,15632,16661,17540,20168,23355,24037,28886,30581,32233,33562,33669],[422,3047,6273,6948,11006,13530,15155,15633,16662,17541,20169,23356,23937,28887,30582,32234,33563,33670],[423,3048,6274,6949,11007,13531,15156,15634,16663,17542,20170,23357,23938,28888,30583,32235,33564,33671],[424,3049,6275,6950,11008,13532,15157,15635,16664,17543,20171,23358,23939,28889,30584,32236,33565,33672],[425,3050,6276,6951,10908,13533,15158,15636,16564,17544,20172,23359,23940,28890,30585,32237,33566,33673],[426,3051,6277,6952,10909,13433,15159,15637,16565,17545,20173,23360,23941,28891,30586,32238,33567,33674],[427,3052,6278,6953,10910,13434,15160,15638,16566,17546,20174,23361,23942,28892,30587,32239,33568,33675],[428,3053,6279,6954,10911,13435,15161,15639,16567,17547,20175,23362,23943,28893,30588,32240,33569,33676],[429,3054,6280,6955,10912,13436,15162,15640,16568,17548,20176,23363,23944,28894,30589,32241,33570,33677],[430,3055,6281,6956,10913,13437,15163,15641,16569,17549,20177,23364,23945,28895,30590,32242,33571,33678],[431,3056,6282,6957,10914,13438,15164,15642,16570,17550,20178,23365,23946,28896,30591,32243,33572,33679],[432,3057,6283,6958,10915,13439,15165,15643,16571,17551,20179,23366,23947,28897,30592,32244,33573,33680],[433,3058,6284,6959,10916,13440,15166,15644,16572,17552,20180,23367,23948,28898,30593,32245,33574,33681],[434,3059,6285,6960,10917,13441,15167,15645,16573,17553,20181,23368,23949,28899,30594,32246,33575,33682],[435,3060,6286,6961,10918,13442,15168,15646,16574,17554,20182,23369,23950,28900,30595,32247,33576,33683],[436,3061,6287,6962,10919,13443,15169,15647,16575,17555,20183,23370,23951,28901,30596,32248,33577,33684],[437,3062,6288,6963,10920,13444,15170,15648,16576,17556,20184,23371,23952,28902,30597,32249,33578,33685],[438,3063,6289,6964,10921,13445,15171,15649,16577,17557,20185,23372,23953,28903,30598,32250,33579,33686],[439,3064,6290,6965,10922,13446,15172,15650,16578,17558,20186,23373,23954,28904,30599,32251,33580,33687],[440,3065,6291,6966,10923,13447,15173,15651,16579,17559,20187,23374,23955,28905,30600,32252,33581,33688],[441,3066,6292,6967,10924,13448,15174,15652,16580,17560,20188,23375,23956,28906,30601,32253,33582,33689],[442,3067,6293,6968,10925,13449,15175,15653,16581,17561,20189,23376,23957,28907,30602,32254,33583,33690],[443,3068,6294,6868,10926,13450,15176,15654,16582,17562,20190,23377,23958,28908,30502,32255,33584,33691],[444,3069,6295,6869,10927,13451,15177,15554,16583,17563,20191,23378,23959,28909,30503,32256,33585,33692],[445,3070,6296,6870,10928,13452,15178,15555,16584,17564,20192,23379,23960,28910,30504,32257,33586,33693],[446,3071,6297,6871,10929,13453,15179,15556,16585,17565,20193,23380,23961,28911,30505,32258,33587,33694],[447,3072,6298,6872,10930,13454,15180,15557,16586,17566,20194,23381,23962,28912,30506,32259,33588,33695],[448,3073,6299,6873,10931,13455,15181,15558,16587,17567,20195,23382,23963,28913,30507,32260,33589,33696],[449,3074,6300,6874,10932,13456,15182,15559,16588,17568,20196,23383,23964,28914,30508,32261,33590,33697],[450,3075,6301,6875,10933,13457,15183,15560,16589,17569,20197,23384,23965,28915,30509,32262,33591,33698],[451,3076,6302,6876,10934,13458,15184,15561,16590,17570,20198,23385,23966,28916,30510,32263,33592,33699],[452,3077,6303,6877,10935,13459,15185,15562,16591,17571,20199,23386,23967,28917,30511,32264,33593,33700],[453,3078,6304,6878,10936,13460,15186,15563,16592,17572,20099,23387,23968,28918,30512,32265,33594,33701],[454,3079,6305,6879,10937,13461,15187,15564,16593,17573,20100,23388,23969,28919,30513,32266,33595,33702],[455,3080,6306,6880,10938,13462,15188,15565,16594,17473,20101,23389,23970,28920,30514,32267,33596,33703],[456,3081,6307,6881,10939,13463,15189,15566,16595,17474,20102,23390,23971,28921,30515,32268,33597,33704],[457,3082,6308,6882,10940,13464,15190,15567,16596,17475,20103,23391,23972,28922,30516,32269,33598,33705],[458,3083,6309,6883,10941,13465,15191,15568,16597,17476,20104,23392,23973,28923,30517,32270,33599,33706],[459,3084,6310,6884,10942,13466,15192,15569,16598,17477,20105,23393,23974,28924,30518,32271,33600,33707],[460,3085,6311,6885,10943,13467,15193,15570,16599,17478,20106,23394,23975,28925,30519,32272,33601,33708],[461,3086,6312,6886,10944,13468,15194,15571,16600,17479,20107,23395,23976,28926,30520,32273,33602,33709],[462,3087,6313,6887,10945,13469,15195,15572,16601,17480,20108,23396,23977,28927,30521,32274,33603,33710],[463,3088,6314,6888,10946,13470,15196,15573,16602,17481,20109,23397,23978,28928,30522,32275,33604,33711],[464,3089,6315,6889,10947,13471,15197,15574,16603,17482,20110,23398,23979,28929,30523,32276,33605,33712],[465,3090,6316,6890,10948,13472,15198,15575,16604,17483,20111,23399,23980,28930,30524,32277,33606,33713],[466,3091,6317,6891,10949,13473,15199,15576,16605,17484,20112,23400,23981,28931,30525,32278,33607,33714],[467,3092,6318,6892,10950,13474,15200,15577,16606,17485,20113,23401,23982,28932,30526,32279,33608,33715],[468,3093,6319,6893,10951,13475,15201,15578,16607,17486,20114,23402,23983,28933,30527,32280,33609,33716],[469,3094,6320,6894,10952,13476,15202,15579,16608,17487,20115,23403,23984,28934,30528,32281,33610,33717],[470,3095,6321,6895,10953,13477,15203,15580,16609,17488,20116,23404,23985,28935,30529,32282,33611,33718],[471,3096,6322,6896,10954,13478,15204,15581,16610,17489,20117,23405,23986,28936,30530,32283,33612,33719],[472,3097,6323,6897,10955,13479,15205,15582,16611,17490,20118,23406,23987,28937,30531,32284,33613,33720],[473,3098,6324,6898,10956,13480,15206,15583,16612,17491,20119,23407,23988,28938,30532,32285,33614,33721],[474,3099,6325,6899,10957,13481,15207,15584,16613,17492,20120,23408,23989,28939,30533,32286,33615,33722],[475,3100,6326,6900,10958,13482,15208,15585,16614,17493,20121,23409,23990,28940,30534,32287,33616,33723],[476,3101,6327,6901,10959,13483,15209,15586,16615,17494,20122,23410,23991,28941,30535,32288,33617,33724],[477,3102,6328,6902,10960,13484,15210,15587,16616,17495,20123,23411,23992,28942,30536,32289,33618,33725],[478,3103,6329,6903,10961,13485,15211,15588,16617,17496,20124,23412,23993,28943,30537,32290,33619,33726],[479,3104,6330,6904,10962,13486,15212,15589,16618,17497,20125,23413,23994,28944,30538,32291,33620,33727],[480,3105,6331,6905,10963,13487,15213,15590,16619,17498,20126,23414,23995,28945,30539,32292,33621,33728],[481,3106,6332,6906,10964,13488,15214,15591,16620,17499,20127,23415,23996,28946,30540,32293,33622,33729],[482,3107,6333,6907,10965,13489,15215,15592,16621,17500,20128,23416,23997,28947,30541,32294,33623,33730],[483,3108,6334,6908,10966,13490,15216,15593,16622,17501,20129,23417,23998,28948,30542,32295,33624,33731],[484,3109,6335,6909,10967,13491,15217,15594,16623,17502,20130,23418,23999,28949,30543,32296,33625,33732],[485,3110,6336,6910,10968,13492,15218,15595,16624,17503,20131,23419,24000,28950,30544,32297,33626,33733],[486,3111,6337,6911,10969,13493,15219,15596,16625,17504,20132,23420,24001,28951,30545,32298,33627,33633],[487,3112,6338,6912,10970,13494,15220,15597,16626,17505,20133,23421,24002,28952,30546,32299,33628,33634],[488,3113,6339,6913,10971,13495,15221,15598,16627,17506,20134,23422,24003,28953,30547,32300,33629,33635],[489,3114,6340,6914,10972,13496,15222,15599,16628,17507,20135,23423,24004,28954,30548,32301,33630,33636],[490,3115,6341,6915,10973,13497,15223,15600,16629,17508,20136,23424,24005,28955,30549,32302,33631,33637],[491,3116,6342,6916,10974,13498,15224,15601,16630,17509,20137,23425,24006,28956,30550,32303,33632,33638],[492,3117,6343,6917,10975,13499,15225,15602,16631,17510,20138,23426,24007,28957,30551,32304,33532,33639],[493,3118,6344,6918,10976,13500,15226,15603,16632,17511,20139,23427,24008,28958,30552,32305,33533,33640],[494,3119,6345,6919,10977,13501,15227,15604,16633,17512,20140,23428,24009,28959,30553,32306,33534,33641],[495,3120,6346,6920,10978,13502,15228,15605,16634,17513,20141,23429,24010,28960,30554,32307,33535,33642],[496,3121,6347,6921,10979,13503,15229,15606,16635,17514,20142,23430,24011,28961,30555,32308,33536,33643],[271,1328,3993,7183,7850,11817,14426,16120,16490,17318,18480,21013,24253,24942,29814,31476,33221,34498],[272,1329,3994,7184,7851,11818,14427,16121,16491,17319,18481,21014,24254,24943,29815,31477,33222,34499],[273,1330,3995,7185,7852,11819,14428,16122,16492,17320,18482,21015,24255,24944,29816,31478,33223,34500],[274,1331,3996,7186,7853,11820,14429,16123,16493,17321,18382,21016,24256,24945,29817,31479,33224,34501],[275,1332,3997,7187,7854,11821,14430,16124,16494,17322,18383,21017,24257,24946,29818,31480,33225,34502],[276,1333,3998,7188,7855,11822,14431,16125,16495,17323,18384,21018,24258,24846,29819,31481,33226,34503],[277,1334,3999,7189,7856,11823,14432,16126,16496,17324,18385,21019,24259,24847,29820,31482,33227,34504],[278,1335,4000,7190,7857,11824,14433,16127,16497,17325,18386,21020,24260,24848,29821,31483,33228,34505],[279,1336,4001,7191,7858,11825,14434,16128,16498,17326,18387,21021,24261,24849,29822,31484,33128,34506],[280,1337,4002,7192,7859,11826,14435,16129,16499,17327,18388,21022,24262,24850,29823,31485,33129,34507],[281,1338,4003,7193,7860,11827,14436,16130,16500,17328,18389,21023,24263,24851,29824,31486,33130,34508],[282,1339,4004,7194,7861,11828,14437,16131,16501,17329,18390,21024,24264,24852,29825,31487,33131,34509],[283,1340,4005,7195,7862,11829,14438,16132,16502,17330,18391,21025,24265,24853,29826,31488,33132,34510],[284,1341,4006,7196,7863,11830,14439,16133,16503,17331,18392,21026,24266,24854,29827,31489,33133,34511],[285,1342,4007,7197,7864,11831,14440,16134,16504,17332,18393,21027,24267,24855,29828,31490,33134,34512],[286,1343,4008,7198,7865,11832,14441,16135,16505,17333,18394,21028,24268,24856,29829,31491,33135,34513],[287,1344,4009,7199,7866,11833,14442,16136,16506,17334,18395,21029,24269,24857,29830,31492,33136,34514],[288,1345,4010,7200,7867,11834,14342,16137,16507,17335,18396,21030,24270,24858,29831,31493,33137,34515],[289,1346,4011,7201,7868,11835,14343,16138,16508,17336,18397,21031,24271,24859,29832,31494,33138,34516],[290,1347,4012,7202,7869,11836,14344,16139,16509,17337,18398,21032,24272,24860,29833,31495,33139,34517],[291,1348,4013,7203,7870,11837,14345,16140,16510,17338,18399,21033,24273,24861,29834,31496,33140,34518],[292,1349,4014,7204,7871,11838,14346,16141,16511,17339,18400,21034,24274,24862,29835,31497,33141,34519],[293,1350,4015,7205,7872,11839,14347,16142,16512,17340,18401,21035,24275,24863,29836,31498,33142,34520],[294,1351,4016,7206,7873,11840,14348,16143,16513,17341,18402,21036,24276,24864,29837,31499,33143,34521],[295,1352,4017,7207,7874,11841,14349,16144,16514,17342,18403,21037,24277,24865,29838,31500,33144,34522],[296,1353,4018,7208,7875,11842,14350,16145,16515,17343,18404,21038,24278,24866,29839,31501,33145,34523],[297,1354,4019,7209,7876,11843,14351,16146,16516,17344,18405,21039,24279,24867,29840,31502,33146,34524],[298,1355,4020,7210,7877,11844,14352,16147,16517,17345,18406,21040,24280,24868,29841,31503,33147,34525],[299,1356,4021,7211,7777,11845,14353,16148,16518,17346,18407,21041,24281,24869,29842,31504,33148,34526],[300,1357,4022,7212,7778,11846,14354,16149,16519,17347,18408,21042,24282,24870,29843,31505,33149,34527],[301,1358,4023,7213,7779,11847,14355,16150,16520,17348,18409,21043,24283,24871,29844,31506,33150,34528],[302,1359,4024,7214,7780,11848,14356,16151,16521,17349,18410,21044,24284,24872,29845,31507,33151,34529],[202,1360,4025,7215,7781,11849,14357,16152,16522,17350,18411,21045,24285,24873,29846,31508,33152,34530],[203,1361,4026,7216,7782,11850,14358,16153,16523,17351,18412,21046,24286,24874,29847,31509,33153,34531],[204,1362,4027,7217,7783,11851,14359,16154,16524,17352,18413,21047,24287,24875,29848,31510,33154,34532],[205,1363,4028,7218,7784,11852,14360,16155,16525,17353,18414,21048,24288,24876,29849,31511,33155,34533],[206,1364,4029,7219,7785,11853,14361,16156,16526,17354,18415,21049,24289,24877,29850,31411,33156,34534],[207,1365,4030,7220,7786,11854,14362,16157,16527,17355,18416,21050,24290,24878,29851,31412,33157,34535],[208,1366,4031,7221,7787,11855,14363,16158,16528,17356,18417,21051,24291,24879,29852,31413,33158,34536],[209,1367,4032,7222,7788,11856,14364,16159,16529,17357,18418,21052,24292,24880,29853,31414,33159,34537],[210,1368,4033,7223,7789,11857,14365,16059,16530,17358,18419,21053,24293,24881,29854,31415,33160,34538],[211,1369,4034,7224,7790,11858,14366,16060,16531,17359,18420,21054,24294,24882,29855,31416,33161,34539],[212,1370,4035,7225,7791,11859,14367,16061,16532,17360,18421,21055,24295,24883,29856,31417,33162,34540],[213,1371,4036,7226,7792,11860,14368,16062,16533,17361,18422,21056,24296,24884,29857,31418,33163,34541],[214,1372,4037,7227,7793,11861,14369,16063,16534,17362,18423,21057,24297,24885,29858,31419,33164,34441],[215,1373,4038,7228,7794,11862,14370,16064,16535,17363,18424,21058,24298,24886,29859,31420,33165,34442],[216,1374,4039,7229,7795,11863,14371,16065,16536,17364,18425,21059,24299,24887,29860,31421,33166,34443],[217,1375,3939,7230,7796,11864,14372,16066,16537,17365,18426,21060,24300,24888,29861,31422,33167,34444],[218,1376,3940,7231,7797,11865,14373,16067,16538,17366,18427,21061,24301,24889,29862,31423,33168,34445],[219,1377,3941,7232,7798,11866,14374,16068,16539,17367,18428,21062,24302,24890,29863,31424,33169,34446],[220,1378,3942,7233,7799,11867,14375,16069,16540,17368,18429,21063,24303,24891,29864,31425,33170,34447],[221,1379,3943,7234,7800,11868,14376,16070,16541,17369,18430,21064,24304,24892,29865,31426,33171,34448],[222,1380,3944,7235,7801,11869,14377,16071,16542,17370,18431,21065,24305,24893,29866,31427,33172,34449],[223,1381,3945,7236,7802,11870,14378,16072,16543,17371,18432,21066,24306,24894,29867,31428,33173,34450],[224,1382,3946,7237,7803,11871,14379,16073,16544,17271,18433,21067,24307,24895,29868,31429,33174,34451],[225,1383,3947,7238,7804,11872,14380,16074,16545,17272,18434,21068,24308,24896,29869,31430,33175,34452],[226,1384,3948,7239,7805,11873,14381,16075,16546,17273,18435,21069,24309,24897,29870,31431,33176,34453],[227,1385,3949,7240,7806,11874,14382,16076,16547,17274,18436,21070,24310,24898,29871,31432,33177,34454],[228,1386,3950,7241,7807,11875,14383,16077,16548,17275,18437,21071,24311,24899,29872,31433,33178,34455],[229,1387,3951,7242,7808,11876,14384,16078,16549,17276,18438,21072,24312,24900,29873,31434,33179,34456],[230,1388,3952,7243,7809,11877,14385,16079,16550,17277,18439,21073,24313,24901,29874,31435,33180,34457],[231,1389,3953,7244,7810,11878,14386,16080,16551,17278,18440,21074,24314,24902,29875,31436,33181,34458],[232,1390,3954,7245,7811,11879,14387,16081,16552,17279,18441,21075,24315,24903,29876,31437,33182,34459],[233,1391,3955,7246,7812,11880,14388,16082,16553,17280,18442,21076,24316,24904,29877,31438,33183,34460],[234,1392,3956,7247,7813,11881,14389,16083,16554,17281,18443,21077,24317,24905,29878,31439,33184,34461],[235,1393,3957,7248,7814,11882,14390,16084,16555,17282,18444,21078,24318,24906,29879,31440,33185,34462],[236,1394,3958,7249,7815,11883,14391,16085,16556,17283,18445,21079,24319,24907,29880,31441,33186,34463],[237,1395,3959,7250,7816,11884,14392,16086,16557,17284,18446,21080,24320,24908,29881,31442,33187,34464],[238,1396,3960,7251,7817,11885,14393,16087,16558,17285,18447,21081,24321,24909,29882,31443,33188,34465],[239,1397,3961,7252,7818,11886,14394,16088,16559,17286,18448,21082,24322,24910,29883,31444,33189,34466],[240,1398,3962,7253,7819,11887,14395,16089,16560,17287,18449,21083,24323,24911,29884,31445,33190,34467],[241,1399,3963,7254,7820,11888,14396,16090,16561,17288,18450,21084,24324,24912,29885,31446,33191,34468],[242,1400,3964,7255,7821,11889,14397,16091,16562,17289,18451,21085,24325,24913,29886,31447,33192,34469],[243,1401,3965,7256,7822,11890,14398,16092,16563,17290,18452,21086,24326,24914,29887,31448,33193,34470],[244,1402,3966,7257,7823,11891,14399,16093,16463,17291,18453,21087,24327,24915,29888,31449,33194,34471],[245,1403,3967,7258,7824,11892,14400,16094,16464,17292,18454,21088,24328,24916,29889,31450,33195,34472],[246,1404,3968,7259,7825,11893,14401,16095,16465,17293,18455,21089,24329,24917,29890,31451,33196,34473],[247,1405,3969,7260,7826,11894,14402,16096,16466,17294,18456,21090,24330,24918,29891,31452,33197,34474],[248,1406,3970,7261,7827,11895,14403,16097,16467,17295,18457,21091,24331,24919,29892,31453,33198,34475],[249,1407,3971,7262,7828,11896,14404,16098,16468,17296,18458,21092,24332,24920,29893,31454,33199,34476],[250,1408,3972,7263,7829,11897,14405,16099,16469,17297,18459,21093,24333,24921,29894,31455,33200,34477],[251,1409,3973,7264,7830,11898,14406,16100,16470,17298,18460,21094,24334,24922,29895,31456,33201,34478],[252,1410,3974,7265,7831,11899,14407,16101,16471,17299,18461,21095,24335,24923,29795,31457,33202,34479],[253,1411,3975,7266,7832,11900,14408,16102,16472,17300,18462,21096,24336,24924,29796,31458,33203,34480],[254,1412,3976,7267,7833,11901,14409,16103,16473,17301,18463,21097,24337,24925,29797,31459,33204,34481],[255,1413,3977,7268,7834,11902,14410,16104,16474,17302,18464,21098,24338,24926,29798,31460,33205,34482],[256,1313,3978,7269,7835,11903,14411,16105,16475,17303,18465,21099,24339,24927,29799,31461,33206,34483],[257,1314,3979,7270,7836,11904,14412,16106,16476,17304,18466,21100,24340,24928,29800,31462,33207,34484],[258,1315,3980,7271,7837,11905,14413,16107,16477,17305,18467,21101,24240,24929,29801,31463,33208,34485],[259,1316,3981,7171,7838,11906,14414,16108,16478,17306,18468,21102,24241,24930,29802,31464,33209,34486],[260,1317,3982,7172,7839,11907,14415,16109,16479,17307,18469,21103,24242,24931,29803,31465,33210,34487],[261,1318,3983,7173,7840,11908,14416,16110,16480,17308,18470,21104,24243,24932,29804,31466,33211,34488],[262,1319,3984,7174,7841,11909,14417,16111,16481,17309,18471,21105,24244,24933,29805,31467,33212,34489],[263,1320,3985,7175,7842,11910,14418,16112,16482,17310,18472,21106,24245,24934,29806,31468,33213,34490],[264,1321,3986,7176,7843,11911,14419,16113,16483,17311,18473,21107,24246,24935,29807,31469,33214,34491],[265,1322,3987,7177,7844,11912,14420,16114,16484,17312,18474,21108,24247,24936,29808,31470,33215,34492],[266,1323,3988,7178,7845,11913,14421,16115,16485,17313,18475,21008,24248,24937,29809,31471,33216,34493],[267,1324,3989,7179,7846,11914,14422,16116,16486,17314,18476,21009,24249,24938,29810,31472,33217,34494],[268,1325,3990,7180,7847,11915,14423,16117,16487,17315,18477,21010,24250,24939,29811,31473,33218,34495],[269,1326,3991,7181,7848,11916,14424,16118,16488,17316,18478,21011,24251,24940,29812,31474,33219,34496],[270,1327,3992,7182,7849,11917,14425,16119,16489,17317,18479,21012,24252,24941,29813,31475,33220,34497],[192,1197,2260,4864,8119,8778,12755,15348,17010,18109,18225,19344,21984,25176,25771,30767,32396,34133],[193,1198,2261,4865,8120,8779,12756,15349,17011,18110,18226,19345,21985,25177,25772,30768,32397,34134],[194,1199,2262,4866,8121,8780,12757,15350,17012,18111,18227,19346,21986,25178,25773,30769,32398,34135],[195,1200,2263,4867,8122,8781,12758,15351,17013,18112,18228,19347,21987,25179,25774,30770,32399,34136],[196,1201,2264,4868,8123,8782,12759,15251,17014,18113,18229,19348,21988,25180,25775,30771,32400,34137],[197,1202,2265,4869,8124,8783,12760,15252,17015,18114,18230,19349,21989,25181,25776,30772,32401,34037],[198,1203,2266,4870,8125,8784,12761,15253,17016,18115,18231,19350,21990,25182,25777,30773,32402,34038],[199,1204,2267,4871,8126,8785,12762,15254,17017,18116,18232,19351,21991,25183,25778,30774,32403,34039],[200,1205,2268,4872,8127,8786,12763,15255,17018,18117,18233,19352,21992,25184,25779,30775,32404,34040],[201,1206,2269,4873,8128,8686,12764,15256,17019,18118,18234,19353,21993,25185,25780,30776,32405,34041],[101,1207,2270,4874,8129,8687,12765,15257,17020,18119,18235,19354,21994,25186,25781,30777,32406,34042],[102,1208,2271,4875,8130,8688,12766,15258,17021,18120,18236,19355,21995,25187,25782,30778,32407,34043],[103,1209,2272,4876,8131,8689,12767,15259,17022,18121,18237,19356,21996,25188,25783,30779,32408,34044],[104,1210,2273,4877,8132,8690,12768,15260,17023,18122,18238,19357,21997,25189,25784,30780,32409,34045],[105,1211,2274,4878,8133,8691,12769,15261,17024,18123,18239,19358,21998,25190,25785,30781,32410,34046],[106,1111,2275,4879,8134,8692,12770,15262,17025,18124,18240,19359,21999,25191,25786,30782,32411,34047],[107,1112,2276,4880,8135,8693,12771,15263,17026,18125,18241,19360,22000,25192,25787,30783,32412,34048],[108,1113,2277,4881,8136,8694,12772,15264,17027,18126,18242,19361,22001,25193,25788,30784,32413,34049],[109,1114,2278,4882,8137,8695,12773,15265,17028,18127,18243,19362,22002,25194,25789,30785,32414,34050],[110,1115,2279,4883,8138,8696,12774,15266,17029,18128,18244,19363,22003,25195,25790,30786,32415,34051],[111,1116,2280,4884,8139,8697,12775,15267,17030,18129,18245,19364,22004,25196,25791,30787,32416,34052],[112,1117,2281,4885,8140,8698,12776,15268,17031,18130,18246,19365,22005,25197,25792,30788,32417,34053],[113,1118,2282,4886,8141,8699,12777,15269,17032,18131,18247,19366,22006,25198,25793,30789,32418,34054],[114,1119,2283,4887,8142,8700,12778,15270,17033,18132,18248,19367,22007,25199,25794,30790,32419,34055],[115,1120,2284,4888,8143,8701,12779,15271,17034,18133,18249,19368,22008,25200,25795,30791,32420,34056],[116,1121,2285,4889,8144,8702,12780,15272,17035,18134,18250,19369,22009,25201,25796,30792,32320,34057],[117,1122,2286,4890,8145,8703,12781,15273,17036,18135,18251,19370,22010,25202,25797,30793,32321,34058],[118,1123,2287,4891,8146,8704,12782,15274,17037,18136,18252,19371,22011,25203,25798,30794,32322,34059],[119,1124,2288,4892,8147,8705,12783,15275,17038,18137,18253,19372,22012,25204,25799,30795,32323,34060],[120,1125,2289,4893,8148,8706,12784,15276,17039,18138,18254,19373,22013,25205,25800,30796,32324,34061],[121,1126,2290,4894,8149,8707,12785,15277,17040,18139,18255,19374,22014,25206,25801,30797,32325,34062],[122,1127,2291,4895,8150,8708,12786,15278,17041,18140,18256,19375,22015,25207,25802,30798,32326,34063],[123,1128,2292,4896,8151,8709,12787,15279,17042,18141,18257,19376,22016,25208,25803,30799,32327,34064],[124,1129,2293,4897,8152,8710,12788,15280,17043,18142,18258,19377,22017,25209,25804,30800,32328,34065],[125,1130,2294,4898,8153,8711,12789,15281,17044,18143,18259,19378,21917,25210,25805,30801,32329,34066],[126,1131,2295,4899,8154,8712,12790,15282,17045,18144,18260,19379,21918,25211,25806,30802,32330,34067],[127,1132,2296,4900,8155,8713,12791,15283,17046,18145,18261,19380,21919,25212,25807,30803,32331,34068],[128,1133,2297,4901,8156,8714,12792,15284,17047,18146,18262,19381,21920,25213,25808,30804,32332,34069],[129,1134,2298,4902,8157,8715,12793,15285,17048,18147,18263,19382,21921,25214,25809,30704,32333,34070],[130,1135,2299,4903,8158,8716,12794,15286,17049,18148,18264,19383,21922,25215,25810,30705,32334,34071],[131,1136,2300,4904,8159,8717,12795,15287,17050,18149,18265,19384,21923,25216,25811,30706,32335,34072],[132,1137,2301,4905,8160,8718,12796,15288,17051,18150,18266,19385,21924,25217,25812,30707,32336,34073],[133,1138,2302,4906,8161,8719,12797,15289,17052,18151,18267,19386,21925,25218,25813,30708,32337,34074],[134,1139,2303,4907,8162,8720,12798,15290,17053,18152,18268,19387,21926,25219,25814,30709,32338,34075],[135,1140,2304,4908,8163,8721,12799,15291,17054,18153,18269,19388,21927,25220,25815,30710,32339,34076],[136,1141,2305,4909,8164,8722,12800,15292,17055,18154,18270,19389,21928,25221,25816,30711,32340,34077],[137,1142,2306,4910,8165,8723,12801,15293,17056,18155,18271,19390,21929,25222,25817,30712,32341,34078],[138,1143,2307,4911,8166,8724,12802,15294,17057,18156,18272,19391,21930,25223,25818,30713,32342,34079],[139,1144,2308,4912,8167,8725,12803,15295,17058,18157,18273,19291,21931,25224,25819,30714,32343,34080],[140,1145,2309,4913,8168,8726,12804,15296,17059,18158,18274,19292,21932,25225,25820,30715,32344,34081],[141,1146,2310,4914,8169,8727,12805,15297,17060,18159,18275,19293,21933,25226,25821,30716,32345,34082],[142,1147,2311,4915,8170,8728,12806,15298,17061,18160,18276,19294,21934,25227,25822,30717,32346,34083],[143,1148,2312,4916,8171,8729,12807,15299,17062,18161,18277,19295,21935,25228,25823,30718,32347,34084],[144,1149,2313,4917,8172,8730,12808,15300,17063,18162,18278,19296,21936,25229,25824,30719,32348,34085],[145,1150,2314,4918,8173,8731,12809,15301,17064,18163,18279,19297,21937,25230,25825,30720,32349,34086],[146,1151,2315,4919,8174,8732,12810,15302,17065,18164,18280,19298,21938,25231,25826,30721,32350,34087],[147,1152,2316,4920,8175,8733,12811,15303,17066,18165,18180,19299,21939,25232,25827,30722,32351,34088],[148,1153,2317,4921,8176,8734,12812,15304,17067,18166,18181,19300,21940,25233,25828,30723,32352,34089],[149,1154,2318,4922,8177,8735,12813,15305,17068,18167,18182,19301,21941,25234,25829,30724,32353,34090],[150,1155,2319,4923,8178,8736,12814,15306,16968,18168,18183,19302,21942,25235,25830,30725,32354,34091],[151,1156,2320,4924,8179,8737,12815,15307,16969,18169,18184,19303,21943,25236,25831,30726,32355,34092],[152,1157,2321,4925,8180,8738,12816,15308,16970,18170,18185,19304,21944,25237,25832,30727,32356,34093],[153,1158,2322,4926,8080,8739,12817,15309,16971,18171,18186,19305,21945,25238,25833,30728,32357,34094],[154,1159,2222,4927,8081,8740,12818,15310,16972,18172,18187,19306,21946,25239,25834,30729,32358,34095],[155,1160,2223,4928,8082,8741,12819,15311,16973,18173,18188,19307,21947,25240,25835,30730,32359,34096],[156,1161,2224,4929,8083,8742,12820,15312,16974,18174,18189,19308,21948,25241,25836,30731,32360,34097],[157,1162,2225,4930,8084,8743,12821,15313,16975,18175,18190,19309,21949,25242,25837,30732,32361,34098],[158,1163,2226,4931,8085,8744,12822,15314,16976,18176,18191,19310,21950,25243,25838,30733,32362,34099],[159,1164,2227,4932,8086,8745,12823,15315,16977,18177,18192,19311,21951,25244,25839,30734,32363,34100],[160,1165,2228,4933,8087,8746,12824,15316,16978,18178,18193,19312,21952,25245,25840,30735,32364,34101],[161,1166,2229,4934,8088,8747,12825,15317,16979,18179,18194,19313,21953,25246,25841,30736,32365,34102],[162,1167,2230,4935,8089,8748,12826,15318,16980,18079,18195,19314,21954,25247,25842,30737,32366,34103],[163,1168,2231,4936,8090,8749,12726,15319,16981,18080,18196,19315,21955,25248,25843,30738,32367,34104],[164,1169,2232,4937,8091,8750,12727,15320,16982,18081,18197,19316,21956,25249,25844,30739,32368,34105],[165,1170,2233,4938,8092,8751,12728,15321,16983,18082,18198,19317,21957,25149,25845,30740,32369,34106],[166,1171,2234,4939,8093,8752,12729,15322,16984,18083,18199,19318,21958,25150,25846,30741,32370,34107],[167,1172,2235,4940,8094,8753,12730,15323,16985,18084,18200,19319,21959,25151,25847,30742,32371,34108],[168,1173,2236,4941,8095,8754,12731,15324,16986,18085,18201,19320,21960,25152,25848,30743,32372,34109],[169,1174,2237,4942,8096,8755,12732,15325,16987,18086,18202,19321,21961,25153,25849,30744,32373,34110],[170,1175,2238,4943,8097,8756,12733,15326,16988,18087,18203,19322,21962,25154,25850,30745,32374,34111],[171,1176,2239,4944,8098,8757,12734,15327,16989,18088,18204,19323,21963,25155,25851,30746,32375,34112],[172,1177,2240,4945,8099,8758,12735,15328,16990,18089,18205,19324,21964,25156,25852,30747,32376,34113],[173,1178,2241,4946,8100,8759,12736,15329,16991,18090,18206,19325,21965,25157,25853,30748,32377,34114],[174,1179,2242,4947,8101,8760,12737,15330,16992,18091,18207,19326,21966,25158,25854,30749,32378,34115],[175,1180,2243,4948,8102,8761,12738,15331,16993,18092,18208,19327,21967,25159,25855,30750,32379,34116],[176,1181,2244,4848,8103,8762,12739,15332,16994,18093,18209,19328,21968,25160,25755,30751,32380,34117],[177,1182,2245,4849,8104,8763,12740,15333,16995,18094,18210,19329,21969,25161,25756,30752,32381,34118],[178,1183,2246,4850,8105,8764,12741,15334,16996,18095,18211,19330,21970,25162,25757,30753,32382,34119],[179,1184,2247,4851,8106,8765,12742,15335,16997,18096,18212,19331,21971,25163,25758,30754,32383,34120],[180,1185,2248,4852,8107,8766,12743,15336,16998,18097,18213,19332,21972,25164,25759,30755,32384,34121],[181,1186,2249,4853,8108,8767,12744,15337,16999,18098,18214,19333,21973,25165,25760,30756,32385,34122],[182,1187,2250,4854,8109,8768,12745,15338,17000,18099,18215,19334,21974,25166,25761,30757,32386,34123],[183,1188,2251,4855,8110,8769,12746,15339,17001,18100,18216,19335,21975,25167,25762,30758,32387,34124],[184,1189,2252,4856,8111,8770,12747,15340,17002,18101,18217,19336,21976,25168,25763,30759,32388,34125],[185,1190,2253,4857,8112,8771,12748,15341,17003,18102,18218,19337,21977,25169,25764,30760,32389,34126],[186,1191,2254,4858,8113,8772,12749,15342,17004,18103,18219,19338,21978,25170,25765,30761,32390,34127],[187,1192,2255,4859,8114,8773,12750,15343,17005,18104,18220,19339,21979,25171,25766,30762,32391,34128],[188,1193,2256,4860,8115,8774,12751,15344,17006,18105,18221,19340,21980,25172,25767,30763,32392,34129],[189,1194,2257,4861,8116,8775,12752,15345,17007,18106,18222,19341,21981,25173,25768,30764,32393,34130],[190,1195,2258,4862,8117,8776,12753,15346,17008,18107,18223,19342,21982,25174,25769,30765,32394,34131],[191,1196,2259,4863,8118,8777,12754,15347,17009,18108,18224,19343,21983,25175,25770,30766,32395,34132],[687,1075,2022,3192,5836,9055,9605,13693,16169,17717,19070,19132,20208,22854,26099,26701,31619,33316],[688,1076,2023,3193,5837,9056,9606,13694,16170,17718,19071,19133,20209,22855,26100,26702,31620,33317],[689,1077,2024,3194,5838,9057,9607,13695,16171,17719,19072,19134,20210,22856,26101,26703,31621,33318],[690,1078,2025,3195,5839,9058,9608,13696,16172,17720,19073,19135,20211,22857,26102,26704,31622,33319],[691,1079,2026,3196,5840,9059,9609,13697,16173,17721,19074,19136,20212,22858,26103,26705,31623,33320],[692,1080,2027,3197,5841,9060,9610,13698,16174,17722,19075,19137,20213,22859,26104,26706,31624,33321],[693,1081,2028,3198,5842,9061,9611,13699,16175,17723,19076,19138,20214,22860,26105,26707,31625,33322],[694,1082,2029,3199,5843,9062,9612,13700,16176,17724,19077,19139,20215,22861,26106,26708,31626,33323],[695,1083,2030,3200,5844,9063,9613,13701,16177,17725,19078,19140,20216,22862,26107,26709,31627,33324],[696,1084,2031,3201,5845,9064,9614,13702,16178,17726,19079,19141,20217,22863,26108,26710,31628,33325],[697,1085,2032,3202,5846,9065,9615,13703,16179,17727,19080,19142,20218,22864,26109,26711,31629,33326],[698,1086,2033,3203,5847,9066,9616,13704,16180,17728,19081,19143,20219,22865,26110,26712,31630,33327],[699,1087,2034,3204,5848,9067,9617,13705,16181,17729,19082,19144,20220,22866,26111,26713,31631,33328],[700,1088,2035,3205,5849,9068,9618,13706,16182,17730,19083,19145,20221,22867,26112,26714,31632,33329],[701,1089,2036,3206,5850,9069,9619,13707,16183,17731,19084,19146,20222,22868,26113,26715,31633,33229],[702,1090,2037,3207,5851,9070,9620,13708,16184,17732,19085,19147,20223,22869,26114,26716,31634,33230],[703,1091,2038,3208,5852,9071,9621,13709,16185,17733,19086,19148,20224,22870,26115,26717,31635,33231],[704,1092,2039,3209,5853,9072,9622,13710,16186,17734,19087,19149,20225,22871,26116,26718,31636,33232],[705,1093,2040,3210,5854,9073,9623,13711,16187,17735,19088,19150,20226,22872,26117,26719,31637,33233],[706,1094,2041,3211,5855,9074,9624,13712,16188,17736,18988,19151,20227,22873,26118,26720,31638,33234],[606,1095,2042,3212,5856,9075,9625,13713,16189,17737,18989,19152,20228,22874,26119,26721,31639,33235],[607,1096,2043,3213,5857,9076,9626,13714,16190,17738,18990,19153,20229,22875,26120,26722,31640,33236],[608,1097,2044,3214,5757,9077,9627,13715,16191,17739,18991,19154,20230,22876,26121,26723,31641,33237],[609,1098,2045,3215,5758,9078,9628,13716,16192,17740,18992,19155,20231,22877,26122,26724,31642,33238],[610,1099,2046,3216,5759,9079,9629,13717,16193,17741,18993,19156,20232,22878,26123,26725,31643,33239],[611,1100,2047,3217,5760,9080,9630,13718,16194,17742,18994,19157,20233,22879,26124,26726,31644,33240],[612,1101,2048,3218,5761,9081,9631,13719,16195,17743,18995,19158,20234,22880,26125,26727,31645,33241],[613,1102,2049,3219,5762,9082,9632,13720,16196,17744,18996,19159,20235,22881,26126,26728,31646,33242],[614,1103,2050,3220,5763,9083,9633,13721,16197,17745,18997,19160,20236,22882,26127,26729,31647,33243],[615,1104,2051,3221,5764,9084,9634,13722,16198,17746,18998,19161,20237,22883,26128,26730,31648,33244],[616,1105,2052,3222,5765,9085,9635,13723,16199,17747,18999,19162,20238,22884,26129,26731,31649,33245],[617,1106,2053,3223,5766,9086,9636,13724,16200,17748,19000,19163,20239,22885,26130,26732,31650,33246],[618,1107,2054,3224,5767,9087,9637,13725,16201,17749,19001,19164,20240,22886,26131,26733,31651,33247],[619,1108,2055,3225,5768,9088,9638,13726,16202,17750,19002,19165,20241,22887,26132,26734,31652,33248],[620,1109,2056,3226,5769,9089,9639,13727,16203,17751,19003,19166,20242,22888,26133,26735,31653,33249],[621,1110,2057,3227,5770,8989,9640,13728,16204,17752,19004,19167,20243,22889,26134,26736,31654,33250],[622,1010,2058,3228,5771,8990,9641,13729,16205,17753,19005,19168,20244,22890,26135,26737,31655,33251],[623,1011,2059,3229,5772,8991,9642,13730,16206,17754,19006,19169,20245,22891,26136,26738,31656,33252],[624,1012,2060,3230,5773,8992,9643,13731,16207,17755,19007,19170,20246,22892,26137,26739,31657,33253],[625,1013,2061,3231,5774,8993,9644,13732,16208,17756,19008,19171,20247,22893,26138,26740,31658,33254],[626,1014,2062,3131,5775,8994,9645,13733,16209,17757,19009,19172,20248,22894,26139,26741,31659,33255],[627,1015,2063,3132,5776,8995,9646,13734,16210,17758,19010,19173,20249,22895,26140,26742,31660,33256],[628,1016,2064,3133,5777,8996,9647,13735,16211,17759,19011,19174,20250,22896,26141,26743,31661,33257],[629,1017,2065,3134,5778,8997,9648,13635,16212,17760,19012,19175,20251,22897,26142,26744,31662,33258],[630,1018,2066,3135,5779,8998,9649,13636,16213,17761,19013,19176,20252,22898,26143,26745,31663,33259],[631,1019,2067,3136,5780,8999,9650,13637,16214,17762,19014,19177,20253,22899,26144,26746,31664,33260],[632,1020,2068,3137,5781,9000,9651,13638,16215,17763,19015,19178,20254,22900,26145,26747,31665,33261],[633,1021,2069,3138,5782,9001,9652,13639,16216,17764,19016,19179,20255,22901,26146,26748,31666,33262],[634,1022,2070,3139,5783,9002,9653,13640,16217,17765,19017,19180,20256,22902,26147,26749,31667,33263],[635,1023,2071,3140,5784,9003,9654,13641,16218,17766,19018,19181,20257,22903,26148,26750,31668,33264],[636,1024,2072,3141,5785,9004,9655,13642,16219,17767,19019,19182,20258,22904,26149,26751,31669,33265],[637,1025,2073,3142,5786,9005,9656,13643,16220,17768,19020,19183,20259,22905,26150,26752,31670,33266],[638,1026,2074,3143,5787,9006,9657,13644,16221,17769,19021,19184,20260,22906,26151,26753,31671,33267],[639,1027,2075,3144,5788,9007,9658,13645,16222,17770,19022,19185,20261,22907,26152,26754,31672,33268],[640,1028,2076,3145,5789,9008,9659,13646,16223,17771,19023,19186,20262,22908,26153,26755,31673,33269],[641,1029,2077,3146,5790,9009,9660,13647,16224,17772,19024,19187,20263,22909,26154,26756,31674,33270],[642,1030,2078,3147,5791,9010,9661,13648,16225,17773,19025,19188,20264,22910,26155,26757,31675,33271],[643,1031,2079,3148,5792,9011,9662,13649,16226,17774,19026,19189,20265,22911,26156,26758,31676,33272],[644,1032,2080,3149,5793,9012,9663,13650,16227,17775,19027,19089,20266,22912,26157,26759,31677,33273],[645,1033,2081,3150,5794,9013,9664,13651,16228,17675,19028,19090,20267,22913,26158,26760,31678,33274],[646,1034,2082,3151,5795,9014,9665,13652,16229,17676,19029,19091,20268,22914,26058,26761,31679,33275],[647,1035,2083,3152,5796,9015,9666,13653,16230,17677,19030,19092,20269,22915,26059,26762,31680,33276],[648,1036,2084,3153,5797,9016,9667,13654,16231,17678,19031,19093,20270,22916,26060,26763,31681,33277],[649,1037,2085,3154,5798,9017,9668,13655,16232,17679,19032,19094,20271,22917,26061,26764,31682,33278],[650,1038,2086,3155,5799,9018,9669,13656,16233,17680,19033,19095,20272,22918,26062,26664,31683,33279],[651,1039,2087,3156,5800,9019,9670,13657,16234,17681,19034,19096,20273,22919,26063,26665,31684,33280],[652,1040,2088,3157,5801,9020,9671,13658,16235,17682,19035,19097,20274,22920,26064,26666,31685,33281],[653,1041,2089,3158,5802,9021,9672,13659,16236,17683,19036,19098,20275,22921,26065,26667,31686,33282],[654,1042,2090,3159,5803,9022,9673,13660,16237,17684,19037,19099,20276,22922,26066,26668,31687,33283],[655,1043,2091,3160,5804,9023,9674,13661,16238,17685,19038,19100,20277,22923,26067,26669,31688,33284],[656,1044,2092,3161,5805,9024,9675,13662,16239,17686,19039,19101,20278,22924,26068,26670,31689,33285],[657,1045,2093,3162,5806,9025,9676,13663,16240,17687,19040,19102,20279,22925,26069,26671,31690,33286],[658,1046,2094,3163,5807,9026,9677,13664,16241,17688,19041,19103,20280,22926,26070,26672,31691,33287],[659,1047,2095,3164,5808,9027,9678,13665,16242,17689,19042,19104,20281,22826,26071,26673,31692,33288],[660,1048,2096,3165,5809,9028,9679,13666,16243,17690,19043,19105,20282,22827,26072,26674,31693,33289],[661,1049,2097,3166,5810,9029,9680,13667,16244,17691,19044,19106,20283,22828,26073,26675,31694,33290],[662,1050,2098,3167,5811,9030,9681,13668,16245,17692,19045,19107,20284,22829,26074,26676,31695,33291],[663,1051,2099,3168,5812,9031,9682,13669,16246,17693,19046,19108,20285,22830,26075,26677,31696,33292],[664,1052,2100,3169,5813,9032,9683,13670,16247,17694,19047,19109,20286,22831,26076,26678,31697,33293],[665,1053,2101,3170,5814,9033,9684,13671,16248,17695,19048,19110,20287,22832,26077,26679,31698,33294],[666,1054,2102,3171,5815,9034,9685,13672,16249,17696,19049,19111,20288,22833,26078,26680,31699,33295],[667,1055,2103,3172,5816,9035,9686,13673,16250,17697,19050,19112,20289,22834,26079,26681,31700,33296],[668,1056,2104,3173,5817,9036,9687,13674,16251,17698,19051,19113,20290,22835,26080,26682,31701,33297],[669,1057,2105,3174,5818,9037,9688,13675,16252,17699,19052,19114,20291,22836,26081,26683,31702,33298],[670,1058,2106,3175,5819,9038,9689,13676,16253,17700,19053,19115,20292,22837,26082,26684,31703,33299],[671,1059,2107,3176,5820,9039,9690,13677,16254,17701,19054,19116,20293,22838,26083,26685,31704,33300],[672,1060,2108,3177,5821,9040,9691,13678,16255,17702,19055,19117,20294,22839,26084,26686,31705,33301],[673,1061,2109,3178,5822,9041,9692,13679,16256,17703,19056,19118,20295,22840,26085,26687,31706,33302],[674,1062,2110,3179,5823,9042,9693,13680,16257,17704,19057,19119,20296,22841,26086,26688,31707,33303],[675,1063,2111,3180,5824,9043,9694,13681,16258,17705,19058,19120,20297,22842,26087,26689,31708,33304],[676,1064,2112,3181,5825,9044,9695,13682,16259,17706,19059,19121,20298,22843,26088,26690,31709,33305],[677,1065,2113,3182,5826,9045,9595,13683,16260,17707,19060,19122,20299,22844,26089,26691,31710,33306],[678,1066,2114,3183,5827,9046,9596,13684,16160,17708,19061,19123,20300,22845,26090,26692,31711,33307],[679,1067,2115,3184,5828,9047,9597,13685,16161,17709,19062,19124,20200,22846,26091,26693,31712,33308],[680,1068,2116,3185,5829,9048,9598,13686,16162,17710,19063,19125,20201,22847,26092,26694,31713,33309],[681,1069,2117,3186,5830,9049,9599,13687,16163,17711,19064,19126,20202,22848,26093,26695,31613,33310],[682,1070,2118,3187,5831,9050,9600,13688,16164,17712,19065,19127,20203,22849,26094,26696,31614,33311],[683,1071,2119,3188,5832,9051,9601,13689,16165,17713,19066,19128,20204,22850,26095,26697,31615,33312],[684,1072,2120,3189,5833,9052,9602,13690,16166,17714,19067,19129,20205,22851,26096,26698,31616,33313],[685,1073,2020,3190,5834,9053,9603,13691,16167,17715,19068,19130,20206,22852,26097,26699,31617,33314],[686,1074,2021,3191,5835,9054,9604,13692,16168,17716,19069,19131,20207,22853,26098,26700,31618,33315],[1577,1958,2948,4124,6707,9991,10533,14631,17091,18629,19930,20039,21173,23825,27022,27631,32572,34236],[1578,1959,2949,4125,6708,9992,10534,14632,17092,18630,19931,20040,21174,23826,27023,27632,32573,34237],[1579,1960,2950,4126,6709,9993,10535,14633,17093,18631,19932,20041,21175,23827,27024,27633,32574,34238],[1580,1961,2951,4127,6710,9994,10536,14634,17094,18632,19933,20042,21176,23828,27025,27634,32575,34138],[1581,1962,2952,4128,6711,9995,10537,14635,17095,18633,19934,20043,21177,23829,27026,27635,32576,34139],[1582,1963,2953,4129,6712,9996,10538,14636,17096,18634,19935,20044,21178,23830,27027,27636,32577,34140],[1583,1964,2954,4130,6713,9997,10539,14637,17097,18635,19936,20045,21179,23831,27028,27637,32578,34141],[1584,1965,2955,4131,6714,9998,10540,14638,17098,18636,19937,20046,21180,23832,27029,27638,32579,34142],[1585,1966,2956,4132,6715,9898,10541,14639,17099,18637,19938,20047,21181,23833,27030,27639,32580,34143],[1586,1967,2957,4133,6716,9899,10542,14640,17100,18638,19939,20048,21182,23834,27031,27640,32581,34144],[1587,1968,2958,4134,6717,9900,10543,14641,17101,18639,19940,20049,21183,23835,27032,27641,32582,34145],[1588,1969,2959,4135,6718,9901,10544,14642,17102,18640,19941,20050,21184,23735,27033,27642,32583,34146],[1589,1970,2960,4136,6719,9902,10545,14643,17103,18641,19942,20051,21185,23736,27034,27643,32584,34147],[1590,1971,2961,4137,6720,9903,10546,14644,17104,18642,19943,20052,21186,23737,27035,27644,32585,34148],[1591,1972,2962,4138,6721,9904,10547,14544,17105,18643,19944,20053,21187,23738,27036,27645,32586,34149],[1592,1973,2963,4139,6722,9905,10548,14545,17106,18644,19945,20054,21188,23739,27037,27646,32587,34150],[1593,1974,2964,4140,6723,9906,10549,14546,17107,18645,19946,20055,21189,23740,27038,27647,32588,34151],[1594,1975,2965,4040,6724,9907,10550,14547,17108,18646,19947,20056,21190,23741,27039,27648,32589,34152],[1595,1976,2966,4041,6725,9908,10551,14548,17109,18647,19948,20057,21191,23742,27040,27649,32590,34153],[1596,1977,2967,4042,6726,9909,10552,14549,17110,18648,19949,20058,21192,23743,27041,27650,32591,34154],[1597,1978,2968,4043,6727,9910,10553,14550,17111,18649,19950,20059,21193,23744,27042,27651,32592,34155],[1598,1979,2969,4044,6728,9911,10554,14551,17112,18650,19951,20060,21194,23745,27043,27652,32593,34156],[1599,1980,2970,4045,6729,9912,10555,14552,17113,18651,19952,20061,21195,23746,27044,27653,32594,34157],[1600,1981,2971,4046,6730,9913,10556,14553,17114,18652,19953,20062,21196,23747,27045,27654,32595,34158],[1601,1982,2972,4047,6731,9914,10557,14554,17115,18653,19954,20063,21197,23748,27046,27655,32596,34159],[1602,1983,2973,4048,6732,9915,10558,14555,17116,18654,19955,20064,21198,23749,27047,27656,32597,34160],[1603,1984,2974,4049,6733,9916,10559,14556,17117,18655,19956,20065,21199,23750,27048,27657,32598,34161],[1604,1985,2975,4050,6734,9917,10560,14557,17118,18656,19957,20066,21200,23751,27049,27658,32599,34162],[1605,1986,2976,4051,6735,9918,10561,14558,17119,18657,19958,20067,21201,23752,27050,27659,32600,34163],[1606,1987,2977,4052,6736,9919,10562,14559,17120,18658,19959,20068,21202,23753,27051,27660,32601,34164],[1607,1988,2978,4053,6737,9920,10563,14560,17121,18659,19960,20069,21203,23754,27052,27661,32602,34165],[1608,1989,2979,4054,6738,9921,10564,14561,17122,18660,19961,20070,21204,23755,27053,27662,32603,34166],[1609,1990,2980,4055,6739,9922,10565,14562,17123,18661,19962,20071,21205,23756,27054,27663,32604,34167],[1610,1991,2981,4056,6740,9923,10566,14563,17124,18662,19963,20072,21206,23757,27055,27664,32605,34168],[1611,1992,2982,4057,6741,9924,10567,14564,17125,18663,19964,20073,21207,23758,27056,27665,32606,34169],[1612,1993,2983,4058,6742,9925,10568,14565,17126,18664,19965,20074,21208,23759,27057,27666,32607,34170],[1613,1994,2984,4059,6743,9926,10569,14566,17127,18665,19966,20075,21209,23760,27058,27667,32608,34171],[1614,1995,2985,4060,6744,9927,10570,14567,17128,18666,19967,20076,21109,23761,27059,27668,32609,34172],[1615,1996,2986,4061,6745,9928,10571,14568,17129,18667,19968,20077,21110,23762,27060,27669,32610,34173],[1515,1997,2987,4062,6746,9929,10572,14569,17130,18668,19969,20078,21111,23763,27061,27670,32611,34174],[1516,1998,2988,4063,6747,9930,10573,14570,17131,18669,19970,20079,21112,23764,27062,27671,32612,34175],[1517,1999,2989,4064,6748,9931,10574,14571,17132,18670,19971,20080,21113,23765,27063,27672,32613,34176],[1518,2000,2990,4065,6749,9932,10575,14572,17133,18671,19972,20081,21114,23766,27064,27673,32614,34177],[1519,2001,2991,4066,6750,9933,10576,14573,17134,18672,19973,20082,21115,23767,27065,27573,32615,34178],[1520,2002,2992,4067,6751,9934,10577,14574,17135,18673,19974,20083,21116,23768,27066,27574,32616,34179],[1521,2003,2993,4068,6752,9935,10578,14575,17136,18674,19975,20084,21117,23769,27067,27575,32617,34180],[1522,2004,2994,4069,6753,9936,10579,14576,17137,18675,19976,20085,21118,23770,26967,27576,32618,34181],[1523,2005,2995,4070,6754,9937,10580,14577,17138,18676,19977,20086,21119,23771,26968,27577,32619,34182],[1524,2006,2996,4071,6755,9938,10581,14578,17139,18677,19978,20087,21120,23772,26969,27578,32620,34183],[1525,2007,2997,4072,6756,9939,10582,14579,17140,18678,19979,20088,21121,23773,26970,27579,32621,34184],[1526,2008,2998,4073,6757,9940,10583,14580,17141,18679,19980,20089,21122,23774,26971,27580,32622,34185],[1527,2009,2999,4074,6758,9941,10584,14581,17142,18680,19981,20090,21123,23775,26972,27581,32522,34186],[1528,2010,3000,4075,6759,9942,10585,14582,17143,18681,19982,20091,21124,23776,26973,27582,32523,34187],[1529,2011,3001,4076,6760,9943,10586,14583,17144,18682,19983,20092,21125,23777,26974,27583,32524,34188],[1530,2012,3002,4077,6761,9944,10587,14584,17145,18683,19984,20093,21126,23778,26975,27584,32525,34189],[1531,2013,3003,4078,6762,9945,10588,14585,17146,18684,19985,20094,21127,23779,26976,27585,32526,34190],[1532,2014,3004,4079,6763,9946,10589,14586,17147,18584,19986,20095,21128,23780,26977,27586,32527,34191],[1533,2015,3005,4080,6764,9947,10590,14587,17148,18585,19987,20096,21129,23781,26978,27587,32528,34192],[1534,2016,3006,4081,6765,9948,10591,14588,17149,18586,19988,20097,21130,23782,26979,27588,32529,34193],[1535,2017,3007,4082,6766,9949,10592,14589,17150,18587,19989,20098,21131,23783,26980,27589,32530,34194],[1536,2018,3008,4083,6666,9950,10593,14590,17151,18588,19990,19998,21132,23784,26981,27590,32531,34195],[1537,2019,3009,4084,6667,9951,10594,14591,17152,18589,19991,19999,21133,23785,26982,27591,32532,34196],[1538,1919,3010,4085,6668,9952,10595,14592,17153,18590,19992,20000,21134,23786,26983,27592,32533,34197],[1539,1920,3011,4086,6669,9953,10596,14593,17154,18591,19993,20001,21135,23787,26984,27593,32534,34198],[1540,1921,3012,4087,6670,9954,10597,14594,17155,18592,19994,20002,21136,23788,26985,27594,32535,34199],[1541,1922,3013,4088,6671,9955,10598,14595,17156,18593,19995,20003,21137,23789,26986,27595,32536,34200],[1542,1923,3014,4089,6672,9956,10599,14596,17157,18594,19996,20004,21138,23790,26987,27596,32537,34201],[1543,1924,3015,4090,6673,9957,10600,14597,17158,18595,19997,20005,21139,23791,26988,27597,32538,34202],[1544,1925,3016,4091,6674,9958,10601,14598,17159,18596,19897,20006,21140,23792,26989,27598,32539,34203],[1545,1926,3017,4092,6675,9959,10602,14599,17160,18597,19898,20007,21141,23793,26990,27599,32540,34204],[1546,1927,3018,4093,6676,9960,10603,14600,17161,18598,19899,20008,21142,23794,26991,27600,32541,34205],[1547,1928,3019,4094,6677,9961,10604,14601,17162,18599,19900,20009,21143,23795,26992,27601,32542,34206],[1548,1929,3020,4095,6678,9962,10504,14602,17163,18600,19901,20010,21144,23796,26993,27602,32543,34207],[1549,1930,3021,4096,6679,9963,10505,14603,17164,18601,19902,20011,21145,23797,26994,27603,32544,34208],[1550,1931,3022,4097,6680,9964,10506,14604,17165,18602,19903,20012,21146,23798,26995,27604,32545,34209],[1551,1932,3023,4098,6681,9965,10507,14605,17166,18603,19904,20013,21147,23799,26996,27605,32546,34210],[1552,1933,3024,4099,6682,9966,10508,14606,17167,18604,19905,20014,21148,23800,26997,27606,32547,34211],[1553,1934,3025,4100,6683,9967,10509,14607,17168,18605,19906,20015,21149,23801,26998,27607,32548,34212],[1554,1935,3026,4101,6684,9968,10510,14608,17169,18606,19907,20016,21150,23802,26999,27608,32549,34213],[1555,1936,3027,4102,6685,9969,10511,14609,17069,18607,19908,20017,21151,23803,27000,27609,32550,34214],[1556,1937,3028,4103,6686,9970,10512,14610,17070,18608,19909,20018,21152,23804,27001,27610,32551,34215],[1557,1938,3029,4104,6687,9971,10513,14611,17071,18609,19910,20019,21153,23805,27002,27611,32552,34216],[1558,1939,2929,4105,6688,9972,10514,14612,17072,18610,19911,20020,21154,23806,27003,27612,32553,34217],[1559,1940,2930,4106,6689,9973,10515,14613,17073,18611,19912,20021,21155,23807,27004,27613,32554,34218],[1560,1941,2931,4107,6690,9974,10516,14614,17074,18612,19913,20022,21156,23808,27005,27614,32555,34219],[1561,1942,2932,4108,6691,9975,10517,14615,17075,18613,19914,20023,21157,23809,27006,27615,32556,34220],[1562,1943,2933,4109,6692,9976,10518,14616,17076,18614,19915,20024,21158,23810,27007,27616,32557,34221],[1563,1944,2934,4110,6693,9977,10519,14617,17077,18615,19916,20025,21159,23811,27008,27617,32558,34222],[1564,1945,2935,4111,6694,9978,10520,14618,17078,18616,19917,20026,21160,23812,27009,27618,32559,34223],[1565,1946,2936,4112,6695,9979,10521,14619,17079,18617,19918,20027,21161,23813,27010,27619,32560,34224],[1566,1947,2937,4113,6696,9980,10522,14620,17080,18618,19919,20028,21162,23814,27011,27620,32561,34225],[1567,1948,2938,4114,6697,9981,10523,14621,17081,18619,19920,20029,21163,23815,27012,27621,32562,34226],[1568,1949,2939,4115,6698,9982,10524,14622,17082,18620,19921,20030,21164,23816,27013,27622,32563,34227],[1569,1950,2940,4116,6699,9983,10525,14623,17083,18621,19922,20031,21165,23817,27014,27623,32564,34228],[1570,1951,2941,4117,6700,9984,10526,14624,17084,18622,19923,20032,21166,23818,27015,27624,32565,34229],[1571,1952,2942,4118,6701,9985,10527,14625,17085,18623,19924,20033,21167,23819,27016,27625,32566,34230],[1572,1953,2943,4119,6702,9986,10528,14626,17086,18624,19925,20034,21168,23820,27017,27626,32567,34231],[1573,1954,2944,4120,6703,9987,10529,14627,17087,18625,19926,20035,21169,23821,27018,27627,32568,34232],[1574,1955,2945,4121,6704,9988,10530,14628,17088,18626,19927,20036,21170,23822,27019,27628,32569,34233],[1575,1956,2946,4122,6705,9989,10531,14629,17089,18627,19928,20037,21171,23823,27020,27629,32570,34234],[1576,1957,2947,4123,6706,9990,10532,14630,17090,18628,19929,20038,21172,23824,27021,27630,32571,34235],[798,2467,2841,3874,4955,7578,10826,11461,15468,17777,19541,20891,20946,22037,24695,27945,28561,33525],[799,2468,2842,3875,4956,7579,10827,11462,15469,17778,19542,20892,20947,22038,24696,27946,28562,33526],[800,2469,2843,3876,4957,7580,10828,11463,15470,17779,19543,20893,20948,22039,24697,27947,28563,33527],[801,2470,2844,3877,4958,7581,10829,11464,15471,17780,19544,20894,20949,22040,24698,27948,28564,33528],[802,2471,2845,3878,4959,7582,10830,11465,15472,17781,19545,20895,20950,22041,24699,27949,28565,33529],[803,2472,2846,3879,4960,7583,10831,11466,15473,17782,19546,20896,20951,22042,24700,27950,28566,33530],[804,2473,2847,3880,4961,7584,10832,11467,15474,17783,19547,20897,20952,22043,24701,27951,28567,33531],[805,2474,2848,3881,4962,7585,10833,11468,15475,17784,19548,20898,20953,22044,24702,27952,28568,33431],[806,2475,2849,3882,4963,7586,10834,11469,15476,17785,19549,20899,20954,22045,24703,27953,28569,33432],[807,2476,2850,3883,4964,7587,10835,11470,15477,17786,19550,20900,20955,22046,24704,27954,28570,33433],[707,2477,2851,3884,4965,7588,10836,11471,15478,17787,19551,20901,20956,22047,24705,27955,28571,33434],[708,2478,2852,3885,4966,7589,10837,11472,15479,17788,19552,20902,20957,22048,24706,27956,28572,33435],[709,2479,2853,3886,4967,7590,10838,11473,15480,17789,19553,20903,20958,22049,24707,27957,28573,33436],[710,2480,2854,3887,4968,7591,10839,11474,15481,17790,19554,20904,20959,22050,24708,27958,28574,33437],[711,2481,2855,3888,4969,7592,10840,11475,15482,17791,19555,20905,20960,22051,24709,27959,28575,33438],[712,2482,2856,3889,4970,7593,10841,11476,15483,17792,19556,20906,20961,22052,24710,27960,28576,33439],[713,2483,2857,3890,4971,7594,10842,11477,15484,17793,19557,20806,20962,22053,24711,27961,28577,33440],[714,2484,2858,3891,4972,7595,10843,11478,15485,17794,19558,20807,20963,22054,24712,27962,28578,33441],[715,2485,2859,3892,4973,7596,10844,11479,15486,17795,19559,20808,20964,22055,24713,27963,28579,33442],[716,2486,2860,3893,4974,7597,10845,11480,15487,17796,19560,20809,20965,22056,24714,27964,28580,33443],[717,2487,2861,3894,4975,7598,10846,11481,15488,17797,19561,20810,20966,22057,24715,27965,28581,33444],[718,2488,2862,3895,4976,7599,10847,11482,15489,17798,19562,20811,20967,22058,24716,27966,28582,33445],[719,2489,2863,3896,4977,7600,10848,11483,15490,17799,19563,20812,20968,22059,24717,27967,28482,33446],[720,2490,2864,3897,4978,7601,10849,11484,15491,17800,19564,20813,20969,22060,24718,27968,28483,33447],[721,2491,2865,3898,4979,7602,10850,11485,15492,17801,19565,20814,20970,22061,24719,27969,28484,33448],[722,2492,2866,3899,4980,7603,10851,11486,15493,17802,19566,20815,20971,22062,24720,27970,28485,33449],[723,2493,2867,3900,4981,7604,10852,11487,15494,17803,19567,20816,20972,22063,24721,27971,28486,33450],[724,2494,2868,3901,4982,7605,10853,11488,15495,17804,19568,20817,20973,22064,24722,27972,28487,33451],[725,2495,2869,3902,4983,7606,10854,11489,15496,17805,19569,20818,20974,22065,24723,27973,28488,33452],[726,2496,2870,3903,4984,7607,10855,11490,15497,17806,19570,20819,20975,22066,24724,27974,28489,33453],[727,2497,2871,3904,4985,7608,10856,11491,15498,17807,19571,20820,20976,22067,24725,27975,28490,33454],[728,2498,2872,3905,4986,7609,10857,11492,15499,17808,19572,20821,20977,22068,24726,27976,28491,33455],[729,2499,2873,3906,4987,7610,10858,11493,15500,17809,19573,20822,20978,22069,24727,27876,28492,33456],[730,2500,2874,3907,4988,7611,10859,11494,15501,17810,19574,20823,20979,22070,24728,27877,28493,33457],[731,2501,2875,3908,4989,7612,10860,11495,15502,17811,19575,20824,20980,22071,24729,27878,28494,33458],[732,2502,2876,3909,4990,7613,10861,11496,15503,17812,19576,20825,20981,22072,24730,27879,28495,33459],[733,2503,2877,3910,4991,7614,10862,11497,15504,17813,19577,20826,20982,22073,24731,27880,28496,33460],[734,2504,2878,3911,4992,7615,10863,11498,15505,17814,19578,20827,20983,22074,24732,27881,28497,33461],[735,2505,2879,3912,4993,7616,10864,11499,15506,17815,19579,20828,20984,22075,24733,27882,28498,33462],[736,2506,2880,3913,4994,7617,10865,11500,15507,17816,19580,20829,20985,22076,24734,27883,28499,33463],[737,2507,2881,3914,4995,7618,10866,11501,15508,17817,19581,20830,20986,22077,24735,27884,28500,33464],[738,2508,2882,3915,4996,7619,10867,11502,15509,17818,19582,20831,20987,22078,24736,27885,28501,33465],[739,2509,2883,3916,4997,7620,10868,11503,15510,17819,19583,20832,20988,22079,24737,27886,28502,33466],[740,2510,2884,3917,4998,7621,10869,11504,15511,17820,19584,20833,20989,22080,24738,27887,28503,33467],[741,2511,2885,3918,4999,7622,10870,11505,15512,17821,19585,20834,20990,22081,24739,27888,28504,33468],[742,2512,2886,3919,5000,7623,10871,11506,15513,17822,19586,20835,20991,22082,24740,27889,28505,33469],[743,2513,2887,3920,5001,7624,10872,11507,15514,17823,19587,20836,20992,22083,24741,27890,28506,33470],[744,2514,2888,3921,5002,7625,10873,11508,15515,17824,19588,20837,20993,22084,24742,27891,28507,33471],[745,2515,2889,3922,5003,7626,10874,11509,15516,17825,19589,20838,20994,22085,24743,27892,28508,33472],[746,2516,2890,3923,5004,7627,10875,11510,15517,17826,19590,20839,20995,22086,24744,27893,28509,33473],[747,2517,2891,3924,5005,7628,10876,11511,15518,17827,19591,20840,20996,22087,24644,27894,28510,33474],[748,2518,2892,3925,5006,7629,10877,11512,15519,17828,19592,20841,20997,22088,24645,27895,28511,33475],[749,2519,2893,3926,5007,7630,10878,11513,15520,17829,19593,20842,20998,22089,24646,27896,28512,33476],[750,2520,2894,3927,5008,7631,10879,11413,15521,17830,19493,20843,20999,22090,24647,27897,28513,33477],[751,2521,2895,3928,5009,7632,10880,11414,15522,17831,19494,20844,21000,22091,24648,27898,28514,33478],[752,2522,2896,3929,5010,7633,10881,11415,15523,17832,19495,20845,21001,22092,24649,27899,28515,33479],[753,2523,2897,3930,5011,7634,10882,11416,15524,17833,19496,20846,21002,22093,24650,27900,28516,33480],[754,2524,2898,3931,5012,7635,10883,11417,15525,17834,19497,20847,21003,22094,24651,27901,28517,33481],[755,2424,2899,3932,5013,7636,10884,11418,15526,17835,19498,20848,21004,22095,24652,27902,28518,33482],[756,2425,2900,3933,5014,7637,10885,11419,15527,17836,19499,20849,21005,22096,24653,27903,28519,33483],[757,2426,2901,3934,5015,7638,10886,11420,15528,17837,19500,20850,21006,22097,24654,27904,28520,33484],[758,2427,2902,3935,5016,7639,10887,11421,15529,17838,19501,20851,21007,22098,24655,27905,28521,33485],[759,2428,2903,3936,5017,7640,10888,11422,15530,17839,19502,20852,20907,22099,24656,27906,28522,33486],[760,2429,2904,3937,5018,7641,10889,11423,15531,17840,19503,20853,20908,22100,24657,27907,28523,33487],[761,2430,2905,3938,5019,7642,10890,11424,15532,17841,19504,20854,20909,22101,24658,27908,28524,33488],[762,2431,2906,3838,5020,7643,10891,11425,15533,17842,19505,20855,20910,22102,24659,27909,28525,33489],[763,2432,2907,3839,5021,7644,10892,11426,15534,17843,19506,20856,20911,22103,24660,27910,28526,33490],[764,2433,2908,3840,5022,7645,10893,11427,15535,17844,19507,20857,20912,22104,24661,27911,28527,33491],[765,2434,2909,3841,5023,7646,10894,11428,15536,17845,19508,20858,20913,22105,24662,27912,28528,33492],[766,2435,2910,3842,5024,7647,10895,11429,15537,17846,19509,20859,20914,22106,24663,27913,28529,33493],[767,2436,2911,3843,5025,7648,10896,11430,15538,17847,19510,20860,20915,22107,24664,27914,28530,33494],[768,2437,2912,3844,5026,7649,10897,11431,15539,17848,19511,20861,20916,22108,24665,27915,28531,33495],[769,2438,2913,3845,5027,7650,10898,11432,15540,17849,19512,20862,20917,22109,24666,27916,28532,33496],[770,2439,2914,3846,5028,7651,10899,11433,15541,17850,19513,20863,20918,22110,24667,27917,28533,33497],[771,2440,2915,3847,5029,7652,10900,11434,15542,17851,19514,20864,20919,22111,24668,27918,28534,33498],[772,2441,2916,3848,5030,7653,10901,11435,15543,17852,19515,20865,20920,22112,24669,27919,28535,33499],[773,2442,2917,3849,5031,7654,10902,11436,15544,17853,19516,20866,20921,22113,24670,27920,28536,33500],[774,2443,2918,3850,5032,7655,10903,11437,15545,17854,19517,20867,20922,22114,24671,27921,28537,33501],[775,2444,2919,3851,5033,7656,10904,11438,15546,17855,19518,20868,20923,22115,24672,27922,28538,33502],[776,2445,2920,3852,5034,7657,10905,11439,15547,17856,19519,20869,20924,22116,24673,27923,28539,33503],[777,2446,2921,3853,5035,7658,10906,11440,15548,17857,19520,20870,20925,22117,24674,27924,28540,33504],[778,2447,2922,3854,5036,7659,10907,11441,15549,17858,19521,20871,20926,22118,24675,27925,28541,33505],[779,2448,2923,3855,5037,7660,10807,11442,15550,17859,19522,20872,20927,22018,24676,27926,28542,33506],[780,2449,2924,3856,5038,7661,10808,11443,15551,17860,19523,20873,20928,22019,24677,27927,28543,33507],[781,2450,2925,3857,5039,7662,10809,11444,15552,17861,19524,20874,20929,22020,24678,27928,28544,33508],[782,2451,2926,3858,5040,7663,10810,11445,15553,17862,19525,20875,20930,22021,24679,27929,28545,33509],[783,2452,2927,3859,5041,7664,10811,11446,15453,17863,19526,20876,20931,22022,24680,27930,28546,33510],[784,2453,2928,3860,5042,7665,10812,11447,15454,17864,19527,20877,20932,22023,24681,27931,28547,33511],[785,2454,2828,3861,5043,7666,10813,11448,15455,17865,19528,20878,20933,22024,24682,27932,28548,33512],[786,2455,2829,3862,5044,7667,10814,11449,15456,17866,19529,20879,20934,22025,24683,27933,28549,33513],[787,2456,2830,3863,5045,7668,10815,11450,15457,17867,19530,20880,20935,22026,24684,27934,28550,33514],[788,2457,2831,3864,5046,7669,10816,11451,15458,17868,19531,20881,20936,22027,24685,27935,28551,33515],[789,2458,2832,3865,5047,7670,10817,11452,15459,17869,19532,20882,20937,22028,24686,27936,28552,33516],[790,2459,2833,3866,5048,7671,10818,11453,15460,17870,19533,20883,20938,22029,24687,27937,28553,33517],[791,2460,2834,3867,5049,7672,10819,11454,15461,17871,19534,20884,20939,22030,24688,27938,28554,33518],[792,2461,2835,3868,4949,7673,10820,11455,15462,17872,19535,20885,20940,22031,24689,27939,28555,33519],[793,2462,2836,3869,4950,7674,10821,11456,15463,17873,19536,20886,20941,22032,24690,27940,28556,33520],[794,2463,2837,3870,4951,7675,10822,11457,15464,17874,19537,20887,20942,22033,24691,27941,28557,33521],[795,2464,2838,3871,4952,7575,10823,11458,15465,17875,19538,20888,20943,22034,24692,27942,28558,33522],[796,2465,2839,3872,4953,7576,10824,11459,15466,17876,19539,20889,20944,22035,24693,27943,28559,33523],[797,2466,2840,3873,4954,7577,10825,11460,15467,17776,19540,20890,20945,22036,24694,27944,28560,33524],[1619,3357,3825,4800,5887,8550,11762,12389,16406,18697,20453,21751,21853,23002,25565,28868,29491,34377],[1620,3358,3826,4801,5888,8551,11763,12390,16407,18698,20454,21752,21854,23003,25566,28869,29391,34378],[1621,3359,3827,4802,5889,8552,11764,12391,16408,18699,20455,21753,21855,23004,25567,28870,29392,34379],[1622,3360,3828,4803,5890,8553,11765,12392,16409,18700,20456,21754,21856,23005,25568,28871,29393,34380],[1623,3361,3829,4804,5891,8554,11766,12393,16410,18701,20457,21755,21857,23006,25569,28872,29394,34381],[1624,3362,3830,4805,5892,8555,11767,12394,16411,18702,20458,21756,21858,23007,25570,28873,29395,34382],[1625,3363,3831,4806,5893,8556,11768,12395,16412,18703,20459,21757,21859,23008,25571,28874,29396,34383],[1626,3364,3832,4807,5894,8557,11769,12396,16413,18704,20460,21758,21860,23009,25572,28875,29397,34384],[1627,3365,3833,4808,5895,8558,11770,12397,16414,18705,20461,21759,21861,23010,25573,28876,29398,34385],[1628,3366,3834,4809,5896,8559,11771,12398,16415,18706,20462,21760,21862,23011,25574,28877,29399,34386],[1629,3367,3835,4810,5897,8560,11772,12399,16416,18707,20463,21761,21863,23012,25575,28878,29400,34387],[1630,3368,3836,4811,5898,8561,11773,12400,16417,18708,20464,21762,21864,23013,25576,28879,29401,34388],[1631,3369,3837,4812,5899,8562,11774,12401,16418,18709,20465,21763,21865,23014,25577,28880,29402,34389],[1632,3370,3737,4813,5900,8563,11775,12402,16419,18710,20466,21764,21866,23015,25578,28881,29403,34390],[1633,3371,3738,4814,5901,8564,11776,12403,16420,18711,20467,21765,21867,23016,25579,28882,29404,34391],[1634,3372,3739,4815,5902,8565,11777,12404,16421,18712,20468,21766,21868,23017,25580,28883,29405,34392],[1635,3373,3740,4816,5903,8566,11778,12405,16422,18713,20469,21767,21869,23018,25581,28884,29406,34393],[1636,3374,3741,4817,5904,8567,11779,12406,16423,18714,20470,21768,21870,23019,25582,28885,29407,34394],[1637,3375,3742,4818,5905,8568,11780,12407,16424,18715,20471,21769,21871,23020,25583,28785,29408,34395],[1638,3376,3743,4819,5906,8569,11781,12408,16425,18716,20472,21770,21872,23021,25584,28786,29409,34396],[1639,3377,3744,4820,5907,8570,11782,12409,16426,18717,20473,21771,21873,23022,25585,28787,29410,34397],[1640,3378,3745,4821,5908,8571,11783,12410,16427,18718,20474,21772,21874,23023,25586,28788,29411,34398],[1641,3379,3746,4822,5909,8572,11784,12411,16428,18719,20475,21773,21875,23024,25587,28789,29412,34399],[1642,3380,3747,4823,5910,8573,11785,12412,16429,18720,20476,21774,21876,23025,25588,28790,29413,34400],[1643,3381,3748,4824,5911,8574,11786,12413,16430,18721,20477,21775,21877,23026,25589,28791,29414,34401],[1644,3382,3749,4825,5912,8575,11787,12414,16431,18722,20478,21776,21878,23027,25590,28792,29415,34402],[1645,3383,3750,4826,5913,8576,11788,12415,16432,18723,20479,21777,21879,22927,25591,28793,29416,34403],[1646,3384,3751,4827,5914,8577,11789,12416,16433,18724,20480,21778,21880,22928,25592,28794,29417,34404],[1647,3385,3752,4828,5915,8578,11790,12417,16434,18725,20481,21779,21881,22929,25593,28795,29418,34405],[1648,3386,3753,4829,5916,8579,11791,12418,16435,18726,20482,21780,21882,22930,25594,28796,29419,34406],[1649,3387,3754,4830,5917,8580,11792,12419,16436,18727,20483,21781,21883,22931,25595,28797,29420,34407],[1650,3388,3755,4831,5918,8581,11793,12420,16437,18728,20484,21782,21884,22932,25596,28798,29421,34408],[1651,3389,3756,4832,5919,8582,11794,12421,16438,18729,20485,21783,21885,22933,25597,28799,29422,34409],[1652,3390,3757,4833,5920,8583,11795,12422,16439,18730,20486,21784,21886,22934,25598,28800,29423,34410],[1653,3391,3758,4834,5921,8584,11796,12322,16440,18731,20487,21785,21887,22935,25599,28801,29424,34411],[1654,3392,3759,4835,5922,8484,11797,12323,16441,18732,20488,21786,21888,22936,25600,28802,29425,34412],[1655,3393,3760,4836,5923,8485,11798,12324,16442,18733,20489,21787,21889,22937,25601,28803,29426,34413],[1656,3394,3761,4837,5924,8486,11799,12325,16443,18734,20490,21788,21890,22938,25602,28804,29427,34414],[1657,3395,3762,4838,5925,8487,11800,12326,16444,18735,20491,21789,21891,22939,25603,28805,29428,34415],[1658,3396,3763,4839,5926,8488,11801,12327,16445,18736,20492,21790,21892,22940,25604,28806,29429,34416],[1659,3397,3764,4840,5927,8489,11802,12328,16446,18737,20493,21791,21893,22941,25605,28807,29430,34417],[1660,3398,3765,4841,5928,8490,11803,12329,16447,18738,20494,21792,21894,22942,25606,28808,29431,34418],[1661,3399,3766,4842,5929,8491,11804,12330,16448,18739,20495,21793,21895,22943,25607,28809,29432,34419],[1662,3400,3767,4843,5930,8492,11805,12331,16449,18740,20496,21794,21896,22944,25608,28810,29433,34420],[1663,3401,3768,4844,5931,8493,11806,12332,16450,18741,20497,21795,21897,22945,25609,28811,29434,34421],[1664,3402,3769,4845,5932,8494,11807,12333,16451,18742,20498,21796,21898,22946,25610,28812,29435,34422],[1665,3403,3770,4846,5933,8495,11808,12334,16452,18743,20499,21797,21899,22947,25611,28813,29436,34423],[1666,3404,3771,4847,5934,8496,11809,12335,16453,18744,20500,21798,21900,22948,25612,28814,29437,34424],[1667,3405,3772,4747,5935,8497,11810,12336,16454,18745,20501,21799,21901,22949,25613,28815,29438,34425],[1668,3406,3773,4748,5936,8498,11811,12337,16455,18746,20502,21800,21902,22950,25614,28816,29439,34426],[1669,3407,3774,4749,5937,8499,11812,12338,16456,18747,20402,21801,21903,22951,25615,28817,29440,34427],[1670,3408,3775,4750,5938,8500,11813,12339,16457,18748,20403,21802,21904,22952,25616,28818,29441,34428],[1671,3409,3776,4751,5939,8501,11814,12340,16458,18749,20404,21803,21905,22953,25617,28819,29442,34429],[1672,3410,3777,4752,5940,8502,11815,12341,16459,18750,20405,21804,21906,22954,25618,28820,29443,34430],[1673,3411,3778,4753,5941,8503,11816,12342,16460,18751,20406,21805,21907,22955,25619,28821,29444,34431],[1674,3412,3779,4754,5942,8504,11716,12343,16461,18752,20407,21806,21908,22956,25620,28822,29445,34432],[1675,3413,3780,4755,5943,8505,11717,12344,16462,18753,20408,21807,21909,22957,25621,28823,29446,34433],[1676,3414,3781,4756,5944,8506,11718,12345,16362,18754,20409,21808,21910,22958,25622,28824,29447,34434],[1677,3415,3782,4757,5945,8507,11719,12346,16363,18755,20410,21809,21911,22959,25623,28825,29448,34435],[1678,3416,3783,4758,5946,8508,11720,12347,16364,18756,20411,21810,21912,22960,25624,28826,29449,34436],[1679,3417,3784,4759,5947,8509,11721,12348,16365,18757,20412,21811,21913,22961,25625,28827,29450,34437],[1680,3418,3785,4760,5948,8510,11722,12349,16366,18758,20413,21812,21914,22962,25626,28828,29451,34438],[1681,3419,3786,4761,5949,8511,11723,12350,16367,18759,20414,21813,21915,22963,25627,28829,29452,34439],[1682,3420,3787,4762,5950,8512,11724,12351,16368,18760,20415,21814,21916,22964,25628,28830,29453,34440],[1683,3421,3788,4763,5951,8513,11725,12352,16369,18761,20416,21815,21816,22965,25629,28831,29454,34340],[1684,3422,3789,4764,5952,8514,11726,12353,16370,18762,20417,21715,21817,22966,25630,28832,29455,34341],[1685,3423,3790,4765,5953,8515,11727,12354,16371,18763,20418,21716,21818,22967,25631,28833,29456,34342],[1686,3424,3791,4766,5954,8516,11728,12355,16372,18764,20419,21717,21819,22968,25632,28834,29457,34343],[1687,3425,3792,4767,5955,8517,11729,12356,16373,18765,20420,21718,21820,22969,25633,28835,29458,34344],[1688,3426,3793,4768,5956,8518,11730,12357,16374,18766,20421,21719,21821,22970,25634,28836,29459,34345],[1689,3427,3794,4769,5957,8519,11731,12358,16375,18767,20422,21720,21822,22971,25635,28837,29460,34346],[1690,3428,3795,4770,5958,8520,11732,12359,16376,18768,20423,21721,21823,22972,25636,28838,29461,34347],[1691,3429,3796,4771,5858,8521,11733,12360,16377,18769,20424,21722,21824,22973,25637,28839,29462,34348],[1692,3430,3797,4772,5859,8522,11734,12361,16378,18770,20425,21723,21825,22974,25638,28840,29463,34349],[1693,3431,3798,4773,5860,8523,11735,12362,16379,18771,20426,21724,21826,22975,25639,28841,29464,34350],[1694,3432,3799,4774,5861,8524,11736,12363,16380,18772,20427,21725,21827,22976,25640,28842,29465,34351],[1695,3433,3800,4775,5862,8525,11737,12364,16381,18773,20428,21726,21828,22977,25641,28843,29466,34352],[1696,3333,3801,4776,5863,8526,11738,12365,16382,18774,20429,21727,21829,22978,25642,28844,29467,34353],[1697,3334,3802,4777,5864,8527,11739,12366,16383,18775,20430,21728,21830,22979,25643,28845,29468,34354],[1698,3335,3803,4778,5865,8528,11740,12367,16384,18776,20431,21729,21831,22980,25644,28846,29469,34355],[1699,3336,3804,4779,5866,8529,11741,12368,16385,18777,20432,21730,21832,22981,25645,28847,29470,34356],[1700,3337,3805,4780,5867,8530,11742,12369,16386,18778,20433,21731,21833,22982,25646,28848,29471,34357],[1701,3338,3806,4781,5868,8531,11743,12370,16387,18779,20434,21732,21834,22983,25647,28849,29472,34358],[1702,3339,3807,4782,5869,8532,11744,12371,16388,18780,20435,21733,21835,22984,25648,28850,29473,34359],[1703,3340,3808,4783,5870,8533,11745,12372,16389,18781,20436,21734,21836,22985,25649,28851,29474,34360],[1704,3341,3809,4784,5871,8534,11746,12373,16390,18782,20437,21735,21837,22986,25650,28852,29475,34361],[1705,3342,3810,4785,5872,8535,11747,12374,16391,18783,20438,21736,21838,22987,25651,28853,29476,34362],[1706,3343,3811,4786,5873,8536,11748,12375,16392,18784,20439,21737,21839,22988,25652,28854,29477,34363],[1707,3344,3812,4787,5874,8537,11749,12376,16393,18785,20440,21738,21840,22989,25653,28855,29478,34364],[1708,3345,3813,4788,5875,8538,11750,12377,16394,18685,20441,21739,21841,22990,25553,28856,29479,34365],[1709,3346,3814,4789,5876,8539,11751,12378,16395,18686,20442,21740,21842,22991,25554,28857,29480,34366],[1710,3347,3815,4790,5877,8540,11752,12379,16396,18687,20443,21741,21843,22992,25555,28858,29481,34367],[1711,3348,3816,4791,5878,8541,11753,12380,16397,18688,20444,21742,21844,22993,25556,28859,29482,34368],[1712,3349,3817,4792,5879,8542,11754,12381,16398,18689,20445,21743,21845,22994,25557,28860,29483,34369],[1713,3350,3818,4793,5880,8543,11755,12382,16399,18690,20446,21744,21846,22995,25558,28861,29484,34370],[1714,3351,3819,4794,5881,8544,11756,12383,16400,18691,20447,21745,21847,22996,25559,28862,29485,34371],[1715,3352,3820,4795,5882,8545,11757,12384,16401,18692,20448,21746,21848,22997,25560,28863,29486,34372],[1716,3353,3821,4796,5883,8546,11758,12385,16402,18693,20449,21747,21849,22998,25561,28864,29487,34373],[1616,3354,3822,4797,5884,8547,11759,12386,16403,18694,20450,21748,21850,22999,25562,28865,29488,34374],[1617,3355,3823,4798,5885,8548,11760,12387,16404,18695,20451,21749,21851,23000,25563,28866,29489,34375],[1618,3356,3824,4799,5886,8549,11761,12388,16405,18696,20452,21750,21852,23001,25564,28867,29490,34376],[27,2541,4247,4708,5726,6819,9421,12698,13317,18031,19617,21365,22712,22760,23866,26536,29791,30320],[28,2542,4248,4709,5727,6820,9422,12699,13318,18032,19618,21366,22713,22761,23867,26537,29792,30321],[29,2543,4249,4710,5728,6821,9423,12700,13319,18033,19619,21367,22714,22762,23868,26538,29793,30322],[30,2544,4250,4711,5729,6822,9424,12701,13320,18034,19620,21368,22715,22763,23869,26539,29794,30323],[31,2545,4251,4712,5730,6823,9425,12702,13321,18035,19621,21369,22716,22764,23870,26540,29694,30324],[32,2546,4252,4713,5731,6824,9426,12703,13322,18036,19622,21370,22717,22765,23871,26541,29695,30325],[33,2547,4253,4714,5732,6825,9427,12704,13323,18037,19623,21371,22718,22766,23872,26542,29696,30326],[34,2548,4254,4715,5733,6826,9428,12705,13324,18038,19624,21372,22719,22767,23873,26543,29697,30327],[35,2549,4255,4716,5734,6827,9429,12706,13325,18039,19625,21373,22720,22768,23874,26544,29698,30328],[36,2550,4256,4717,5735,6828,9430,12707,13326,18040,19626,21374,22721,22769,23875,26545,29699,30329],[37,2551,4257,4718,5736,6829,9431,12708,13327,18041,19627,21375,22722,22770,23876,26546,29700,30330],[38,2552,4258,4719,5737,6830,9432,12709,13328,18042,19628,21376,22723,22771,23877,26547,29701,30331],[39,2553,4259,4720,5738,6831,9433,12710,13329,18043,19629,21377,22724,22772,23878,26548,29702,30332],[40,2554,4260,4721,5739,6832,9434,12711,13330,18044,19630,21378,22624,22773,23879,26549,29703,30333],[41,2555,4261,4722,5740,6833,9435,12712,13331,18045,19631,21379,22625,22774,23880,26550,29704,30334],[42,2556,4262,4723,5741,6834,9436,12713,13231,18046,19632,21380,22626,22775,23881,26551,29705,30335],[43,2557,4263,4724,5742,6835,9437,12714,13232,18047,19633,21381,22627,22776,23882,26552,29706,30336],[44,2558,4264,4725,5743,6836,9438,12715,13233,18048,19634,21382,22628,22777,23883,26553,29707,30337],[45,2559,4265,4726,5744,6837,9439,12716,13234,18049,19635,21383,22629,22778,23884,26554,29708,30338],[46,2560,4266,4727,5745,6838,9440,12717,13235,18050,19636,21384,22630,22779,23885,26555,29709,30339],[47,2561,4267,4728,5746,6839,9441,12718,13236,18051,19637,21385,22631,22780,23886,26556,29710,30340],[48,2562,4268,4729,5747,6840,9442,12719,13237,18052,19638,21386,22632,22781,23887,26557,29711,30341],[49,2563,4269,4730,5748,6841,9443,12720,13238,18053,19639,21387,22633,22782,23888,26558,29712,30342],[50,2564,4270,4731,5749,6842,9444,12721,13239,18054,19640,21388,22634,22783,23889,26559,29713,30343],[51,2565,4271,4732,5750,6843,9445,12722,13240,18055,19641,21389,22635,22784,23890,26560,29714,30344],[52,2566,4272,4733,5751,6844,9446,12723,13241,18056,19642,21390,22636,22785,23891,26561,29715,30345],[53,2567,4273,4734,5752,6845,9447,12724,13242,18057,19643,21391,22637,22786,23892,26562,29716,30346],[54,2568,4274,4735,5753,6846,9448,12725,13243,18058,19644,21392,22638,22787,23893,26462,29717,30347],[55,2569,4275,4736,5754,6847,9449,12625,13244,18059,19645,21393,22639,22788,23894,26463,29718,30348],[56,2570,4276,4737,5755,6848,9450,12626,13245,18060,19646,21394,22640,22789,23895,26464,29719,30349],[57,2571,4277,4738,5756,6849,9451,12627,13246,18061,19647,21395,22641,22790,23896,26465,29720,30350],[58,2572,4278,4739,5656,6850,9452,12628,13247,18062,19648,21396,22642,22791,23897,26466,29721,30351],[59,2573,4279,4740,5657,6851,9453,12629,13248,18063,19649,21397,22643,22792,23898,26467,29722,30352],[60,2574,4280,4741,5658,6852,9454,12630,13249,18064,19650,21398,22644,22793,23899,26468,29723,30353],[61,2575,4281,4742,5659,6853,9455,12631,13250,18065,19651,21399,22645,22794,23900,26469,29724,30354],[62,2576,4282,4743,5660,6854,9456,12632,13251,18066,19652,21400,22646,22795,23901,26470,29725,30355],[63,2577,4283,4744,5661,6855,9457,12633,13252,18067,19653,21401,22647,22796,23902,26471,29726,30356],[64,2578,4284,4745,5662,6856,9458,12634,13253,18068,19654,21402,22648,22797,23903,26472,29727,30357],[65,2579,4285,4746,5663,6857,9459,12635,13254,18069,19655,21403,22649,22798,23904,26473,29728,30358],[66,2580,4286,4646,5664,6858,9460,12636,13255,18070,19656,21404,22650,22799,23905,26474,29729,30359],[67,2581,4287,4647,5665,6859,9461,12637,13256,18071,19657,21405,22651,22800,23906,26475,29730,30360],[68,2582,4288,4648,5666,6860,9462,12638,13257,18072,19658,21406,22652,22801,23907,26476,29731,30361],[69,2583,4289,4649,5667,6861,9463,12639,13258,18073,19659,21407,22653,22802,23908,26477,29732,30362],[70,2584,4290,4650,5668,6862,9464,12640,13259,18074,19660,21408,22654,22803,23909,26478,29733,30363],[71,2585,4291,4651,5669,6863,9465,12641,13260,18075,19661,21409,22655,22804,23910,26479,29734,30364],[72,2586,4292,4652,5670,6864,9466,12642,13261,18076,19662,21410,22656,22805,23911,26480,29735,30365],[73,2587,4293,4653,5671,6865,9467,12643,13262,18077,19663,21411,22657,22806,23912,26481,29736,30366],[74,2588,4294,4654,5672,6866,9468,12644,13263,18078,19664,21311,22658,22807,23913,26482,29737,30367],[75,2589,4295,4655,5673,6867,9469,12645,13264,17978,19665,21312,22659,22808,23914,26483,29738,30368],[76,2590,4296,4656,5674,6767,9470,12646,13265,17979,19666,21313,22660,22809,23915,26484,29739,30369],[77,2591,4297,4657,5675,6768,9471,12647,13266,17980,19667,21314,22661,22810,23916,26485,29740,30370],[78,2592,4298,4658,5676,6769,9472,12648,13267,17981,19668,21315,22662,22811,23917,26486,29741,30371],[79,2593,4299,4659,5677,6770,9473,12649,13268,17982,19669,21316,22663,22812,23918,26487,29742,30372],[80,2594,4300,4660,5678,6771,9474,12650,13269,17983,19670,21317,22664,22813,23919,26488,29743,30373],[81,2595,4301,4661,5679,6772,9475,12651,13270,17984,19671,21318,22665,22814,23920,26489,29744,30374],[82,2596,4302,4662,5680,6773,9476,12652,13271,17985,19672,21319,22666,22815,23921,26490,29745,30375],[83,2597,4303,4663,5681,6774,9477,12653,13272,17986,19673,21320,22667,22816,23922,26491,29746,30376],[84,2598,4304,4664,5682,6775,9478,12654,13273,17987,19674,21321,22668,22817,23923,26492,29747,30377],[85,2599,4305,4665,5683,6776,9479,12655,13274,17988,19675,21322,22669,22818,23924,26493,29748,30378],[86,2600,4306,4666,5684,6777,9480,12656,13275,17989,19676,21323,22670,22819,23925,26494,29749,30379],[87,2601,4307,4667,5685,6778,9481,12657,13276,17990,19677,21324,22671,22820,23926,26495,29750,30380],[88,2602,4308,4668,5686,6779,9482,12658,13277,17991,19678,21325,22672,22821,23927,26496,29751,30381],[89,2603,4309,4669,5687,6780,9483,12659,13278,17992,19679,21326,22673,22822,23928,26497,29752,30382],[90,2604,4310,4670,5688,6781,9484,12660,13279,17993,19680,21327,22674,22823,23929,26498,29753,30383],[91,2605,4311,4671,5689,6782,9485,12661,13280,17994,19681,21328,22675,22824,23930,26499,29754,30384],[92,2606,4312,4672,5690,6783,9486,12662,13281,17995,19682,21329,22676,22825,23931,26500,29755,30385],[93,2607,4313,4673,5691,6784,9487,12663,13282,17996,19683,21330,22677,22725,23932,26501,29756,30386],[94,2608,4314,4674,5692,6785,9488,12664,13283,17997,19684,21331,22678,22726,23933,26502,29757,30387],[95,2609,4315,4675,5693,6786,9489,12665,13284,17998,19685,21332,22679,22727,23934,26503,29758,30388],[96,2610,4316,4676,5694,6787,9490,12666,13285,17999,19686,21333,22680,22728,23935,26504,29759,30389],[97,2611,4317,4677,5695,6788,9491,12667,13286,18000,19687,21334,22681,22729,23936,26505,29760,30390],[98,2612,4318,4678,5696,6789,9492,12668,13287,18001,19688,21335,22682,22730,23836,26506,29761,30391],[99,2613,4319,4679,5697,6790,9493,12669,13288,18002,19689,21336,22683,22731,23837,26507,29762,30392],[100,2614,4320,4680,5698,6791,9393,12670,13289,18003,19690,21337,22684,22732,23838,26508,29763,30393],[0,2615,4321,4681,5699,6792,9394,12671,13290,18004,19691,21338,22685,22733,23839,26509,29764,30394],[1,2616,4322,4682,5700,6793,9395,12672,13291,18005,19692,21339,22686,22734,23840,26510,29765,30395],[2,2617,4323,4683,5701,6794,9396,12673,13292,18006,19693,21340,22687,22735,23841,26511,29766,30396],[3,2618,4324,4684,5702,6795,9397,12674,13293,18007,19694,21341,22688,22736,23842,26512,29767,30397],[4,2619,4325,4685,5703,6796,9398,12675,13294,18008,19594,21342,22689,22737,23843,26513,29768,30398],[5,2620,4326,4686,5704,6797,9399,12676,13295,18009,19595,21343,22690,22738,23844,26514,29769,30399],[6,2621,4327,4687,5705,6798,9400,12677,13296,18010,19596,21344,22691,22739,23845,26515,29770,30400],[7,2622,4328,4688,5706,6799,9401,12678,13297,18011,19597,21345,22692,22740,23846,26516,29771,30300],[8,2623,4329,4689,5707,6800,9402,12679,13298,18012,19598,21346,22693,22741,23847,26517,29772,30301],[9,2624,4330,4690,5708,6801,9403,12680,13299,18013,19599,21347,22694,22742,23848,26518,29773,30302],[10,2625,4331,4691,5709,6802,9404,12681,13300,18014,19600,21348,22695,22743,23849,26519,29774,30303],[11,2525,4332,4692,5710,6803,9405,12682,13301,18015,19601,21349,22696,22744,23850,26520,29775,30304],[12,2526,4333,4693,5711,6804,9406,12683,13302,18016,19602,21350,22697,22745,23851,26521,29776,30305],[13,2527,4334,4694,5712,6805,9407,12684,13303,18017,19603,21351,22698,22746,23852,26522,29777,30306],[14,2528,4335,4695,5713,6806,9408,12685,13304,18018,19604,21352,22699,22747,23853,26523,29778,30307],[15,2529,4336,4696,5714,6807,9409,12686,13305,18019,19605,21353,22700,22748,23854,26524,29779,30308],[16,2530,4337,4697,5715,6808,9410,12687,13306,18020,19606,21354,22701,22749,23855,26525,29780,30309],[17,2531,4338,4698,5716,6809,9411,12688,13307,18021,19607,21355,22702,22750,23856,26526,29781,30310],[18,2532,4339,4699,5717,6810,9412,12689,13308,18022,19608,21356,22703,22751,23857,26527,29782,30311],[19,2533,4340,4700,5718,6811,9413,12690,13309,18023,19609,21357,22704,22752,23858,26528,29783,30312],[20,2534,4341,4701,5719,6812,9414,12691,13310,18024,19610,21358,22705,22753,23859,26529,29784,30313],[21,2535,4342,4702,5720,6813,9415,12692,13311,18025,19611,21359,22706,22754,23860,26530,29785,30314],[22,2536,4242,4703,5721,6814,9416,12693,13312,18026,19612,21360,22707,22755,23861,26531,29786,30315],[23,2537,4243,4704,5722,6815,9417,12694,13313,18027,19613,21361,22708,22756,23862,26532,29787,30316],[24,2538,4244,4705,5723,6816,9418,12695,13314,18028,19614,21362,22709,22757,23863,26533,29788,30317],[25,2539,4245,4706,5724,6817,9419,12696,13315,18029,19615,21363,22710,22758,23864,26534,29789,30318],[26,2540,4246,4707,5725,6818,9420,12697,13316,18030,19616,21364,22711,22759,23865,26535,29790,30319],[965,3463,5238,5591,6652,7751,10393,13634,14144,18984,20537,22277,23572,23667,24831,27406,30613,31250],[966,3464,5239,5592,6653,7752,10394,13534,14145,18985,20538,22278,23573,23668,24832,27407,30614,31251],[967,3465,5240,5593,6654,7753,10395,13535,14146,18986,20539,22279,23574,23669,24833,27408,30615,31252],[968,3466,5241,5594,6655,7754,10396,13536,14147,18987,20540,22280,23575,23670,24834,27409,30616,31253],[969,3467,5242,5595,6656,7755,10397,13537,14148,18887,20541,22281,23576,23671,24835,27410,30617,31254],[970,3468,5243,5596,6657,7756,10398,13538,14149,18888,20542,22282,23577,23672,24836,27411,30618,31255],[971,3469,5244,5597,6658,7757,10399,13539,14150,18889,20543,22283,23578,23673,24837,27412,30619,31256],[972,3470,5245,5598,6659,7758,10400,13540,14151,18890,20544,22284,23579,23674,24838,27413,30620,31257],[973,3471,5246,5599,6660,7759,10401,13541,14152,18891,20545,22285,23580,23675,24839,27414,30621,31258],[974,3472,5247,5600,6661,7760,10402,13542,14153,18892,20546,22286,23581,23676,24840,27415,30622,31259],[975,3473,5248,5601,6662,7761,10302,13543,14154,18893,20547,22287,23582,23677,24841,27416,30623,31260],[976,3474,5249,5602,6663,7762,10303,13544,14155,18894,20548,22288,23583,23678,24842,27417,30624,31261],[977,3475,5250,5603,6664,7763,10304,13545,14156,18895,20549,22289,23584,23679,24843,27418,30625,31262],[978,3476,5251,5604,6665,7764,10305,13546,14157,18896,20550,22290,23585,23680,24844,27419,30626,31263],[979,3477,5151,5605,6565,7765,10306,13547,14158,18897,20551,22291,23586,23681,24845,27420,30627,31264],[980,3478,5152,5606,6566,7766,10307,13548,14159,18898,20552,22292,23587,23682,24745,27421,30628,31265],[981,3479,5153,5607,6567,7767,10308,13549,14160,18899,20553,22293,23588,23683,24746,27422,30629,31266],[982,3480,5154,5608,6568,7768,10309,13550,14161,18900,20554,22294,23589,23684,24747,27423,30630,31267],[983,3481,5155,5609,6569,7769,10310,13551,14162,18901,20555,22295,23590,23685,24748,27424,30631,31268],[984,3482,5156,5610,6570,7770,10311,13552,14163,18902,20556,22296,23591,23686,24749,27425,30632,31269],[985,3483,5157,5611,6571,7771,10312,13553,14164,18903,20557,22297,23592,23687,24750,27426,30633,31270],[986,3484,5158,5612,6572,7772,10313,13554,14165,18904,20558,22298,23593,23688,24751,27427,30634,31271],[987,3485,5159,5613,6573,7773,10314,13555,14166,18905,20559,22299,23594,23689,24752,27428,30635,31272],[988,3486,5160,5614,6574,7774,10315,13556,14167,18906,20560,22300,23595,23690,24753,27429,30636,31273],[989,3487,5161,5615,6575,7775,10316,13557,14168,18907,20561,22301,23596,23691,24754,27430,30637,31274],[990,3488,5162,5616,6576,7776,10317,13558,14169,18908,20562,22302,23597,23692,24755,27431,30638,31275],[991,3489,5163,5617,6577,7676,10318,13559,14170,18909,20563,22303,23598,23693,24756,27432,30639,31276],[992,3490,5164,5618,6578,7677,10319,13560,14171,18910,20564,22304,23599,23694,24757,27433,30640,31277],[993,3491,5165,5619,6579,7678,10320,13561,14172,18911,20565,22305,23600,23695,24758,27434,30641,31278],[994,3492,5166,5620,6580,7679,10321,13562,14173,18912,20566,22306,23601,23696,24759,27435,30642,31279],[995,3493,5167,5621,6581,7680,10322,13563,14174,18913,20567,22307,23602,23697,24760,27436,30643,31280],[996,3494,5168,5622,6582,7681,10323,13564,14175,18914,20568,22308,23603,23698,24761,27437,30644,31281],[997,3495,5169,5623,6583,7682,10324,13565,14176,18915,20569,22309,23604,23699,24762,27438,30645,31282],[998,3496,5170,5624,6584,7683,10325,13566,14177,18916,20570,22310,23605,23700,24763,27439,30646,31283],[999,3497,5171,5625,6585,7684,10326,13567,14178,18917,20571,22311,23606,23701,24764,27440,30647,31284],[1000,3498,5172,5626,6586,7685,10327,13568,14179,18918,20572,22312,23607,23702,24765,27441,30648,31285],[1001,3499,5173,5627,6587,7686,10328,13569,14180,18919,20573,22313,23608,23703,24766,27442,30649,31286],[1002,3500,5174,5628,6588,7687,10329,13570,14181,18920,20574,22314,23609,23704,24767,27443,30650,31287],[1003,3501,5175,5629,6589,7688,10330,13571,14182,18921,20575,22315,23610,23705,24768,27444,30651,31288],[1004,3502,5176,5630,6590,7689,10331,13572,14183,18922,20576,22316,23611,23706,24769,27445,30652,31289],[1005,3503,5177,5631,6591,7690,10332,13573,14184,18923,20577,22317,23612,23707,24770,27446,30653,31290],[1006,3504,5178,5632,6592,7691,10333,13574,14185,18924,20578,22318,23613,23708,24771,27447,30654,31291],[1007,3505,5179,5633,6593,7692,10334,13575,14186,18925,20579,22319,23614,23709,24772,27448,30655,31292],[1008,3506,5180,5634,6594,7693,10335,13576,14187,18926,20580,22320,23615,23710,24773,27449,30656,31293],[1009,3507,5181,5635,6595,7694,10336,13577,14188,18927,20581,22220,23616,23711,24774,27450,30657,31294],[909,3508,5182,5636,6596,7695,10337,13578,14189,18928,20582,22221,23617,23712,24775,27451,30658,31295],[910,3509,5183,5637,6597,7696,10338,13579,14190,18929,20583,22222,23618,23713,24776,27452,30659,31296],[911,3510,5184,5638,6598,7697,10339,13580,14191,18930,20584,22223,23619,23714,24777,27453,30660,31297],[912,3511,5185,5639,6599,7698,10340,13581,14192,18931,20585,22224,23620,23715,24778,27454,30661,31298],[913,3512,5186,5640,6600,7699,10341,13582,14193,18932,20586,22225,23621,23716,24779,27455,30662,31299],[914,3513,5187,5641,6601,7700,10342,13583,14194,18933,20587,22226,23622,23717,24780,27456,30663,31300],[915,3514,5188,5642,6602,7701,10343,13584,14195,18934,20588,22227,23623,23718,24781,27457,30664,31301],[916,3515,5189,5643,6603,7702,10344,13585,14196,18935,20589,22228,23624,23719,24782,27458,30665,31302],[917,3516,5190,5644,6604,7703,10345,13586,14197,18936,20590,22229,23625,23720,24783,27459,30666,31303],[918,3517,5191,5645,6605,7704,10346,13587,14198,18937,20591,22230,23626,23721,24784,27460,30667,31304],[919,3518,5192,5646,6606,7705,10347,13588,14199,18938,20592,22231,23627,23722,24785,27461,30668,31305],[920,3519,5193,5647,6607,7706,10348,13589,14200,18939,20593,22232,23628,23723,24786,27462,30669,31306],[921,3520,5194,5648,6608,7707,10349,13590,14201,18940,20594,22233,23629,23724,24787,27463,30670,31307],[922,3521,5195,5649,6609,7708,10350,13591,14202,18941,20595,22234,23630,23725,24788,27464,30671,31308],[923,3522,5196,5650,6610,7709,10351,13592,14203,18942,20596,22235,23631,23726,24789,27465,30672,31309],[924,3523,5197,5651,6611,7710,10352,13593,14204,18943,20597,22236,23632,23727,24790,27466,30673,31209],[925,3524,5198,5652,6612,7711,10353,13594,14205,18944,20598,22237,23633,23728,24791,27467,30674,31210],[926,3525,5199,5653,6613,7712,10354,13595,14206,18945,20599,22238,23533,23729,24792,27468,30675,31211],[927,3526,5200,5654,6614,7713,10355,13596,14207,18946,20600,22239,23534,23730,24793,27469,30676,31212],[928,3527,5201,5655,6615,7714,10356,13597,14208,18947,20601,22240,23535,23731,24794,27470,30677,31213],[929,3528,5202,5555,6616,7715,10357,13598,14209,18948,20602,22241,23536,23732,24795,27471,30678,31214],[930,3529,5203,5556,6617,7716,10358,13599,14210,18949,20603,22242,23537,23733,24796,27371,30679,31215],[931,3530,5204,5557,6618,7717,10359,13600,14211,18950,20503,22243,23538,23734,24797,27372,30680,31216],[932,3531,5205,5558,6619,7718,10360,13601,14212,18951,20504,22244,23539,23634,24798,27373,30681,31217],[933,3532,5206,5559,6620,7719,10361,13602,14213,18952,20505,22245,23540,23635,24799,27374,30682,31218],[934,3533,5207,5560,6621,7720,10362,13603,14214,18953,20506,22246,23541,23636,24800,27375,30683,31219],[935,3534,5208,5561,6622,7721,10363,13604,14215,18954,20507,22247,23542,23637,24801,27376,30684,31220],[936,3434,5209,5562,6623,7722,10364,13605,14216,18955,20508,22248,23543,23638,24802,27377,30685,31221],[937,3435,5210,5563,6624,7723,10365,13606,14217,18956,20509,22249,23544,23639,24803,27378,30686,31222],[938,3436,5211,5564,6625,7724,10366,13607,14218,18957,20510,22250,23545,23640,24804,27379,30687,31223],[939,3437,5212,5565,6626,7725,10367,13608,14219,18958,20511,22251,23546,23641,24805,27380,30688,31224],[940,3438,5213,5566,6627,7726,10368,13609,14220,18959,20512,22252,23547,23642,24806,27381,30689,31225],[941,3439,5214,5567,6628,7727,10369,13610,14221,18960,20513,22253,23548,23643,24807,27382,30690,31226],[942,3440,5215,5568,6629,7728,10370,13611,14222,18961,20514,22254,23549,23644,24808,27383,30691,31227],[943,3441,5216,5569,6630,7729,10371,13612,14223,18962,20515,22255,23550,23645,24809,27384,30692,31228],[944,3442,5217,5570,6631,7730,10372,13613,14224,18963,20516,22256,23551,23646,24810,27385,30693,31229],[945,3443,5218,5571,6632,7731,10373,13614,14225,18964,20517,22257,23552,23647,24811,27386,30694,31230],[946,3444,5219,5572,6633,7732,10374,13615,14226,18965,20518,22258,23553,23648,24812,27387,30695,31231],[947,3445,5220,5573,6634,7733,10375,13616,14227,18966,20519,22259,23554,23649,24813,27388,30696,31232],[948,3446,5221,5574,6635,7734,10376,13617,14228,18967,20520,22260,23555,23650,24814,27389,30697,31233],[949,3447,5222,5575,6636,7735,10377,13618,14229,18968,20521,22261,23556,23651,24815,27390,30698,31234],[950,3448,5223,5576,6637,7736,10378,13619,14230,18969,20522,22262,23557,23652,24816,27391,30699,31235],[951,3449,5224,5577,6638,7737,10379,13620,14231,18970,20523,22263,23558,23653,24817,27392,30700,31236],[952,3450,5225,5578,6639,7738,10380,13621,14232,18971,20524,22264,23559,23654,24818,27393,30701,31237],[953,3451,5226,5579,6640,7739,10381,13622,14233,18972,20525,22265,23560,23655,24819,27394,30702,31238],[954,3452,5227,5580,6641,7740,10382,13623,14234,18973,20526,22266,23561,23656,24820,27395,30703,31239],[955,3453,5228,5581,6642,7741,10383,13624,14235,18974,20527,22267,23562,23657,24821,27396,30603,31240],[956,3454,5229,5582,6643,7742,10384,13625,14236,18975,20528,22268,23563,23658,24822,27397,30604,31241],[957,3455,5230,5583,6644,7743,10385,13626,14237,18976,20529,22269,23564,23659,24823,27398,30605,31242],[958,3456,5231,5584,6645,7744,10386,13627,14238,18977,20530,22270,23565,23660,24824,27399,30606,31243],[959,3457,5232,5585,6646,7745,10387,13628,14239,18978,20531,22271,23566,23661,24825,27400,30607,31244],[960,3458,5233,5586,6647,7746,10388,13629,14240,18979,20532,22272,23567,23662,24826,27401,30608,31245],[961,3459,5234,5587,6648,7747,10389,13630,14140,18980,20533,22273,23568,23663,24827,27402,30609,31246],[962,3460,5235,5588,6649,7748,10390,13631,14141,18981,20534,22274,23569,23664,24828,27403,30610,31247],[963,3461,5236,5589,6650,7749,10391,13632,14142,18982,20535,22275,23570,23665,24829,27404,30611,31248],[964,3462,5237,5590,6651,7750,10392,13633,14143,18983,20536,22276,23571,23666,24830,27405,30612,31249],[1903,4385,6128,6474,7477,8683,11264,14469,15072,19836,21457,23189,24533,24574,25695,28377,31536,32180],[1904,4386,6129,6475,7478,8684,11265,14470,15073,19837,21458,23190,24534,24575,25696,28378,31537,32181],[1905,4387,6130,6476,7479,8685,11266,14471,15074,19838,21459,23191,24535,24576,25697,28379,31538,32182],[1906,4388,6131,6477,7480,8585,11267,14472,15075,19839,21460,23192,24536,24577,25698,28380,31539,32183],[1907,4389,6132,6478,7481,8586,11268,14473,15076,19840,21461,23193,24537,24578,25699,28280,31540,32184],[1908,4390,6133,6479,7482,8587,11269,14474,15077,19841,21462,23194,24538,24579,25700,28281,31541,32185],[1909,4391,6134,6480,7483,8588,11270,14475,15078,19842,21463,23195,24539,24580,25701,28282,31542,32186],[1910,4392,6135,6481,7484,8589,11271,14476,15079,19843,21464,23196,24540,24581,25702,28283,31543,32187],[1911,4393,6136,6482,7485,8590,11272,14477,15080,19844,21465,23197,24541,24582,25703,28284,31544,32188],[1912,4394,6137,6483,7486,8591,11273,14478,15081,19845,21466,23198,24542,24583,25704,28285,31545,32189],[1913,4395,6138,6484,7487,8592,11274,14479,15082,19846,21467,23199,24442,24584,25705,28286,31546,32190],[1914,4396,6139,6485,7488,8593,11275,14480,15083,19847,21468,23200,24443,24585,25706,28287,31547,32191],[1915,4397,6140,6486,7489,8594,11276,14481,15084,19848,21469,23201,24444,24586,25707,28288,31548,32192],[1916,4398,6141,6487,7490,8595,11277,14482,15085,19849,21470,23202,24445,24587,25708,28289,31549,32193],[1917,4399,6142,6488,7491,8596,11278,14483,15086,19850,21471,23203,24446,24588,25709,28290,31550,32194],[1918,4400,6143,6489,7492,8597,11279,14484,15087,19851,21472,23204,24447,24589,25710,28291,31551,32195],[1818,4401,6144,6490,7493,8598,11280,14485,15088,19852,21473,23205,24448,24590,25711,28292,31552,32196],[1819,4402,6145,6491,7494,8599,11281,14486,15089,19853,21474,23206,24449,24591,25712,28293,31553,32197],[1820,4403,6146,6492,7495,8600,11282,14487,15090,19854,21475,23207,24450,24592,25713,28294,31554,32198],[1821,4404,6147,6493,7496,8601,11283,14488,15091,19855,21476,23208,24451,24593,25714,28295,31555,32199],[1822,4405,6148,6494,7497,8602,11284,14489,15092,19856,21477,23209,24452,24594,25715,28296,31556,32200],[1823,4406,6149,6495,7498,8603,11285,14490,15093,19857,21478,23210,24453,24595,25716,28297,31557,32201],[1824,4407,6150,6496,7499,8604,11286,14491,15094,19858,21479,23211,24454,24596,25717,28298,31558,32202],[1825,4408,6151,6497,7500,8605,11287,14492,15095,19859,21480,23212,24455,24597,25718,28299,31559,32203],[1826,4409,6152,6498,7501,8606,11288,14493,15096,19860,21481,23213,24456,24598,25719,28300,31560,32204],[1827,4410,6153,6499,7502,8607,11289,14494,15097,19861,21482,23214,24457,24599,25720,28301,31561,32205],[1828,4411,6154,6500,7503,8608,11290,14495,15098,19862,21483,23215,24458,24600,25721,28302,31562,32206],[1829,4412,6155,6501,7504,8609,11291,14496,15099,19863,21484,23216,24459,24601,25722,28303,31563,32207],[1830,4413,6156,6502,7505,8610,11292,14497,15100,19864,21485,23217,24460,24602,25723,28304,31564,32208],[1831,4414,6157,6503,7506,8611,11293,14498,15101,19865,21486,23218,24461,24603,25724,28305,31565,32209],[1832,4415,6158,6504,7507,8612,11294,14499,15102,19866,21487,23219,24462,24604,25725,28306,31566,32210],[1833,4416,6159,6505,7508,8613,11295,14500,15103,19867,21488,23220,24463,24605,25726,28307,31567,32211],[1834,4417,6160,6506,7509,8614,11296,14501,15104,19868,21489,23221,24464,24606,25727,28308,31568,32212],[1835,4418,6060,6507,7510,8615,11297,14502,15105,19869,21490,23222,24465,24607,25728,28309,31569,32213],[1836,4419,6061,6508,7511,8616,11298,14503,15106,19870,21491,23223,24466,24608,25729,28310,31570,32214],[1837,4420,6062,6509,7512,8617,11299,14504,15107,19871,21492,23224,24467,24609,25730,28311,31571,32215],[1838,4421,6063,6510,7513,8618,11300,14505,15108,19872,21493,23225,24468,24610,25731,28312,31572,32216],[1839,4422,6064,6511,7514,8619,11301,14506,15109,19873,21494,23226,24469,24611,25732,28313,31573,32217],[1840,4423,6065,6512,7515,8620,11302,14507,15110,19874,21495,23227,24470,24612,25733,28314,31574,32218],[1841,4424,6066,6513,7516,8621,11303,14508,15111,19875,21496,23228,24471,24613,25734,28315,31575,32118],[1842,4425,6067,6514,7517,8622,11304,14509,15112,19876,21497,23229,24472,24614,25735,28316,31576,32119],[1843,4426,6068,6515,7518,8623,11305,14510,15113,19877,21498,23129,24473,24615,25736,28317,31577,32120],[1844,4427,6069,6516,7519,8624,11306,14511,15114,19878,21499,23130,24474,24616,25737,28318,31578,32121],[1845,4428,6070,6517,7520,8625,11307,14512,15115,19879,21500,23131,24475,24617,25738,28319,31579,32122],[1846,4429,6071,6518,7521,8626,11308,14513,15116,19880,21501,23132,24476,24618,25739,28320,31580,32123],[1847,4430,6072,6519,7522,8627,11309,14514,15117,19881,21502,23133,24477,24619,25740,28321,31581,32124],[1848,4431,6073,6520,7523,8628,11310,14515,15118,19882,21503,23134,24478,24620,25741,28322,31582,32125],[1849,4432,6074,6521,7524,8629,11311,14516,15119,19883,21504,23135,24479,24621,25742,28323,31583,32126],[1850,4433,6075,6522,7525,8630,11211,14517,15120,19884,21505,23136,24480,24622,25743,28324,31584,32127],[1851,4434,6076,6523,7526,8631,11212,14518,15121,19885,21506,23137,24481,24623,25744,28325,31585,32128],[1852,4435,6077,6524,7527,8632,11213,14519,15122,19886,21507,23138,24482,24624,25745,28326,31586,32129],[1853,4436,6078,6525,7528,8633,11214,14520,15123,19887,21508,23139,24483,24625,25746,28327,31587,32130],[1854,4437,6079,6526,7529,8634,11215,14521,15124,19888,21509,23140,24484,24626,25747,28328,31588,32131],[1855,4438,6080,6527,7530,8635,11216,14522,15125,19889,21510,23141,24485,24627,25748,28329,31589,32132],[1856,4439,6081,6528,7531,8636,11217,14523,15126,19890,21511,23142,24486,24628,25749,28330,31590,32133],[1857,4440,6082,6529,7532,8637,11218,14524,15127,19891,21512,23143,24487,24629,25750,28331,31591,32134],[1858,4441,6083,6530,7533,8638,11219,14525,15128,19892,21412,23144,24488,24630,25751,28332,31592,32135],[1859,4442,6084,6531,7534,8639,11220,14526,15129,19893,21413,23145,24489,24631,25752,28333,31593,32136],[1860,4443,6085,6532,7535,8640,11221,14527,15130,19894,21414,23146,24490,24632,25753,28334,31594,32137],[1861,4343,6086,6533,7536,8641,11222,14528,15131,19895,21415,23147,24491,24633,25754,28335,31595,32138],[1862,4344,6087,6534,7537,8642,11223,14529,15132,19896,21416,23148,24492,24634,25654,28336,31596,32139],[1863,4345,6088,6535,7538,8643,11224,14530,15133,19796,21417,23149,24493,24635,25655,28337,31597,32140],[1864,4346,6089,6536,7539,8644,11225,14531,15134,19797,21418,23150,24494,24636,25656,28338,31598,32141],[1865,4347,6090,6537,7540,8645,11226,14532,15135,19798,21419,23151,24495,24637,25657,28339,31599,32142],[1866,4348,6091,6538,7541,8646,11227,14533,15136,19799,21420,23152,24496,24638,25658,28340,31600,32143],[1867,4349,6092,6539,7542,8647,11228,14534,15137,19800,21421,23153,24497,24639,25659,28341,31601,32144],[1868,4350,6093,6540,7543,8648,11229,14535,15138,19801,21422,23154,24498,24640,25660,28342,31602,32145],[1869,4351,6094,6541,7544,8649,11230,14536,15139,19802,21423,23155,24499,24641,25661,28343,31603,32146],[1870,4352,6095,6542,7545,8650,11231,14537,15140,19803,21424,23156,24500,24642,25662,28344,31604,32147],[1871,4353,6096,6543,7546,8651,11232,14538,15141,19804,21425,23157,24501,24643,25663,28345,31605,32148],[1872,4354,6097,6544,7547,8652,11233,14539,15142,19805,21426,23158,24502,24543,25664,28346,31606,32149],[1873,4355,6098,6545,7548,8653,11234,14540,15143,19806,21427,23159,24503,24544,25665,28347,31607,32150],[1874,4356,6099,6546,7549,8654,11235,14541,15144,19807,21428,23160,24504,24545,25666,28348,31608,32151],[1875,4357,6100,6547,7550,8655,11236,14542,15145,19808,21429,23161,24505,24546,25667,28349,31609,32152],[1876,4358,6101,6548,7551,8656,11237,14543,15146,19809,21430,23162,24506,24547,25668,28350,31610,32153],[1877,4359,6102,6549,7552,8657,11238,14443,15147,19810,21431,23163,24507,24548,25669,28351,31611,32154],[1878,4360,6103,6550,7553,8658,11239,14444,15148,19811,21432,23164,24508,24549,25670,28352,31612,32155],[1879,4361,6104,6551,7554,8659,11240,14445,15149,19812,21433,23165,24509,24550,25671,28353,31512,32156],[1880,4362,6105,6552,7555,8660,11241,14446,15049,19813,21434,23166,24510,24551,25672,28354,31513,32157],[1881,4363,6106,6553,7556,8661,11242,14447,15050,19814,21435,23167,24511,24552,25673,28355,31514,32158],[1882,4364,6107,6554,7557,8662,11243,14448,15051,19815,21436,23168,24512,24553,25674,28356,31515,32159],[1883,4365,6108,6555,7558,8663,11244,14449,15052,19816,21437,23169,24513,24554,25675,28357,31516,32160],[1884,4366,6109,6556,7559,8664,11245,14450,15053,19817,21438,23170,24514,24555,25676,28358,31517,32161],[1885,4367,6110,6557,7560,8665,11246,14451,15054,19818,21439,23171,24515,24556,25677,28359,31518,32162],[1886,4368,6111,6558,7561,8666,11247,14452,15055,19819,21440,23172,24516,24557,25678,28360,31519,32163],[1887,4369,6112,6559,7562,8667,11248,14453,15056,19820,21441,23173,24517,24558,25679,28361,31520,32164],[1888,4370,6113,6560,7563,8668,11249,14454,15057,19821,21442,23174,24518,24559,25680,28362,31521,32165],[1889,4371,6114,6561,7564,8669,11250,14455,15058,19822,21443,23175,24519,24560,25681,28363,31522,32166],[1890,4372,6115,6562,7565,8670,11251,14456,15059,19823,21444,23176,24520,24561,25682,28364,31523,32167],[1891,4373,6116,6563,7566,8671,11252,14457,15060,19824,21445,23177,24521,24562,25683,28365,31524,32168],[1892,4374,6117,6564,7567,8672,11253,14458,15061,19825,21446,23178,24522,24563,25684,28366,31525,32169],[1893,4375,6118,6464,7568,8673,11254,14459,15062,19826,21447,23179,24523,24564,25685,28367,31526,32170],[1894,4376,6119,6465,7569,8674,11255,14460,15063,19827,21448,23180,24524,24565,25686,28368,31527,32171],[1895,4377,6120,6466,7570,8675,11256,14461,15064,19828,21449,23181,24525,24566,25687,28369,31528,32172],[1896,4378,6121,6467,7571,8676,11257,14462,15065,19829,21450,23182,24526,24567,25688,28370,31529,32173],[1897,4379,6122,6468,7572,8677,11258,14463,15066,19830,21451,23183,24527,24568,25689,28371,31530,32174],[1898,4380,6123,6469,7573,8678,11259,14464,15067,19831,21452,23184,24528,24569,25690,28372,31531,32175],[1899,4381,6124,6470,7574,8679,11260,14465,15068,19832,21453,23185,24529,24570,25691,28373,31532,32176],[1900,4382,6125,6471,7474,8680,11261,14466,15069,19833,21454,23186,24530,24571,25692,28374,31533,32177],[1901,4383,6126,6472,7475,8681,11262,14467,15070,19834,21455,23187,24531,24572,25693,28375,31534,32178],[1902,4384,6127,6473,7476,8682,11263,14468,15071,19835,21456,23188,24532,24573,25694,28376,31535,32179],[2740,5307,7018,7458,8403,9514,12135,15405,16000,20789,22377,24101,25393,25481,26660,29247,32459,33110],[2741,5308,7019,7459,8404,9515,12136,15406,16001,20790,22378,24102,25394,25482,26661,29248,32460,33111],[2742,5309,7020,7460,8405,9516,12137,15407,16002,20791,22379,24103,25395,25483,26662,29249,32461,33112],[2743,5310,7021,7461,8406,9517,12138,15408,16003,20792,22380,24104,25396,25484,26663,29250,32462,33113],[2744,5311,7022,7462,8407,9518,12139,15409,16004,20793,22381,24105,25397,25485,26563,29251,32463,33114],[2745,5312,7023,7463,8408,9519,12140,15410,16005,20794,22382,24106,25398,25486,26564,29252,32464,33115],[2746,5313,7024,7464,8409,9520,12141,15411,16006,20795,22383,24107,25399,25487,26565,29253,32465,33116],[2747,5314,7025,7465,8410,9521,12142,15412,16007,20796,22384,24108,25400,25488,26566,29254,32466,33117],[2748,5315,7026,7466,8411,9522,12143,15413,16008,20797,22385,24109,25401,25489,26567,29255,32467,33118],[2749,5316,7027,7467,8412,9523,12144,15414,16009,20798,22386,24110,25402,25490,26568,29256,32468,33119],[2750,5317,7028,7468,8413,9524,12145,15415,16010,20799,22387,24111,25403,25491,26569,29257,32469,33120],[2751,5318,7029,7469,8414,9525,12146,15416,16011,20800,22388,24112,25404,25492,26570,29258,32470,33121],[2752,5319,7030,7470,8415,9526,12147,15417,16012,20801,22389,24113,25405,25493,26571,29259,32471,33122],[2753,5320,7031,7471,8416,9527,12148,15418,16013,20802,22390,24114,25406,25494,26572,29260,32472,33123],[2754,5321,7032,7472,8417,9528,12149,15419,16014,20803,22391,24115,25407,25495,26573,29261,32473,33124],[2755,5322,7033,7473,8418,9529,12150,15420,16015,20804,22392,24116,25408,25496,26574,29262,32474,33125],[2756,5323,7034,7373,8419,9530,12151,15421,16016,20805,22393,24117,25409,25497,26575,29263,32475,33126],[2757,5324,7035,7374,8420,9531,12152,15422,16017,20705,22394,24118,25410,25498,26576,29264,32476,33127],[2758,5325,7036,7375,8421,9532,12153,15423,16018,20706,22395,24119,25411,25499,26577,29265,32477,33027],[2759,5326,7037,7376,8422,9533,12154,15424,16019,20707,22396,24120,25412,25500,26578,29266,32478,33028],[2760,5327,7038,7377,8423,9534,12155,15425,16020,20708,22397,24121,25413,25501,26579,29267,32479,33029],[2761,5328,7039,7378,8424,9535,12156,15426,16021,20709,22398,24122,25414,25502,26580,29268,32480,33030],[2762,5329,7040,7379,8425,9536,12157,15427,16022,20710,22399,24123,25415,25503,26581,29269,32481,33031],[2763,5330,7041,7380,8426,9537,12158,15428,16023,20711,22400,24124,25416,25504,26582,29270,32482,33032],[2764,5331,7042,7381,8427,9538,12159,15429,16024,20712,22401,24125,25417,25505,26583,29271,32483,33033],[2765,5332,7043,7382,8428,9539,12160,15430,16025,20713,22402,24126,25418,25506,26584,29272,32484,33034],[2766,5333,7044,7383,8429,9540,12161,15431,16026,20714,22403,24127,25419,25507,26585,29273,32485,33035],[2767,5334,7045,7384,8430,9541,12162,15432,16027,20715,22404,24128,25420,25508,26586,29274,32486,33036],[2768,5335,7046,7385,8431,9542,12163,15433,16028,20716,22405,24129,25421,25509,26587,29275,32487,33037],[2769,5336,7047,7386,8432,9543,12164,15434,16029,20717,22406,24130,25422,25510,26588,29276,32488,33038],[2770,5337,7048,7387,8433,9544,12165,15435,16030,20718,22407,24131,25423,25511,26589,29277,32489,33039],[2771,5338,7049,7388,8434,9545,12166,15436,16031,20719,22408,24132,25424,25512,26590,29278,32490,33040],[2772,5339,7050,7389,8435,9546,12167,15437,16032,20720,22409,24133,25425,25513,26591,29279,32491,33041],[2773,5340,7051,7390,8436,9547,12168,15438,16033,20721,22410,24134,25426,25514,26592,29280,32492,33042],[2774,5341,7052,7391,8437,9548,12169,15439,16034,20722,22411,24135,25427,25515,26593,29281,32493,33043],[2775,5342,7053,7392,8438,9549,12170,15440,16035,20723,22412,24136,25428,25516,26594,29282,32494,33044],[2776,5343,7054,7393,8439,9550,12171,15441,16036,20724,22413,24137,25429,25517,26595,29283,32495,33045],[2777,5344,7055,7394,8440,9551,12172,15442,16037,20725,22414,24138,25430,25518,26596,29284,32496,33046],[2778,5345,7056,7395,8441,9552,12173,15443,16038,20726,22415,24038,25431,25519,26597,29285,32497,33047],[2779,5346,7057,7396,8442,9553,12174,15444,16039,20727,22416,24039,25432,25520,26598,29286,32498,33048],[2780,5347,7058,7397,8443,9554,12175,15445,16040,20728,22417,24040,25433,25521,26599,29287,32499,33049],[2781,5348,7059,7398,8444,9555,12176,15446,16041,20729,22418,24041,25434,25522,26600,29288,32500,33050],[2782,5349,7060,7399,8445,9556,12177,15447,16042,20730,22419,24042,25435,25523,26601,29289,32501,33051],[2783,5350,7061,7400,8446,9557,12178,15448,16043,20731,22420,24043,25436,25524,26602,29189,32502,33052],[2784,5351,7062,7401,8447,9558,12179,15449,16044,20732,22421,24044,25437,25525,26603,29190,32503,33053],[2785,5352,7063,7402,8448,9559,12180,15450,16045,20733,22321,24045,25438,25526,26604,29191,32504,33054],[2786,5252,7064,7403,8449,9560,12181,15451,16046,20734,22322,24046,25439,25527,26605,29192,32505,33055],[2787,5253,7065,7404,8450,9561,12182,15452,16047,20735,22323,24047,25440,25528,26606,29193,32506,33056],[2788,5254,7066,7405,8451,9562,12183,15352,16048,20736,22324,24048,25441,25529,26607,29194,32507,33057],[2789,5255,7067,7406,8452,9563,12184,15353,16049,20737,22325,24049,25442,25530,26608,29195,32508,33058],[2790,5256,7068,7407,8453,9564,12185,15354,16050,20738,22326,24050,25443,25531,26609,29196,32509,33059],[2791,5257,7069,7408,8454,9565,12186,15355,16051,20739,22327,24051,25444,25532,26610,29197,32510,33060],[2792,5258,6969,7409,8455,9566,12187,15356,16052,20740,22328,24052,25445,25533,26611,29198,32511,33061],[2793,5259,6970,7410,8456,9567,12188,15357,16053,20741,22329,24053,25446,25534,26612,29199,32512,33062],[2794,5260,6971,7411,8457,9568,12189,15358,16054,20742,22330,24054,25447,25535,26613,29200,32513,33063],[2795,5261,6972,7412,8458,9569,12190,15359,16055,20743,22331,24055,25448,25536,26614,29201,32514,33064],[2796,5262,6973,7413,8459,9570,12191,15360,16056,20744,22332,24056,25449,25537,26615,29202,32515,33065],[2797,5263,6974,7414,8460,9571,12192,15361,16057,20745,22333,24057,25450,25538,26616,29203,32516,33066],[2798,5264,6975,7415,8461,9572,12193,15362,16058,20746,22334,24058,25451,25539,26617,29204,32517,33067],[2799,5265,6976,7416,8462,9573,12194,15363,15958,20747,22335,24059,25351,25540,26618,29205,32518,33068],[2800,5266,6977,7417,8463,9574,12195,15364,15959,20748,22336,24060,25352,25541,26619,29206,32519,33069],[2801,5267,6978,7418,8464,9575,12196,15365,15960,20749,22337,24061,25353,25542,26620,29207,32520,33070],[2802,5268,6979,7419,8465,9576,12197,15366,15961,20750,22338,24062,25354,25543,26621,29208,32521,33071],[2803,5269,6980,7420,8466,9577,12198,15367,15962,20751,22339,24063,25355,25544,26622,29209,32421,33072],[2804,5270,6981,7421,8467,9578,12199,15368,15963,20752,22340,24064,25356,25545,26623,29210,32422,33073],[2805,5271,6982,7422,8468,9579,12200,15369,15964,20753,22341,24065,25357,25546,26624,29211,32423,33074],[2806,5272,6983,7423,8469,9580,12201,15370,15965,20754,22342,24066,25358,25547,26625,29212,32424,33075],[2807,5273,6984,7424,8470,9581,12202,15371,15966,20755,22343,24067,25359,25548,26626,29213,32425,33076],[2808,5274,6985,7425,8471,9582,12203,15372,15967,20756,22344,24068,25360,25549,26627,29214,32426,33077],[2809,5275,6986,7426,8472,9583,12204,15373,15968,20757,22345,24069,25361,25550,26628,29215,32427,33078],[2810,5276,6987,7427,8473,9584,12205,15374,15969,20758,22346,24070,25362,25551,26629,29216,32428,33079],[2811,5277,6988,7428,8474,9585,12206,15375,15970,20759,22347,24071,25363,25552,26630,29217,32429,33080],[2812,5278,6989,7429,8475,9586,12207,15376,15971,20760,22348,24072,25364,25452,26631,29218,32430,33081],[2813,5279,6990,7430,8476,9587,12208,15377,15972,20761,22349,24073,25365,25453,26632,29219,32431,33082],[2814,5280,6991,7431,8477,9588,12209,15378,15973,20762,22350,24074,25366,25454,26633,29220,32432,33083],[2815,5281,6992,7432,8478,9589,12210,15379,15974,20763,22351,24075,25367,25455,26634,29221,32433,33084],[2816,5282,6993,7433,8479,9590,12211,15380,15975,20764,22352,24076,25368,25456,26635,29222,32434,33085],[2817,5283,6994,7434,8480,9591,12212,15381,15976,20765,22353,24077,25369,25457,26636,29223,32435,33086],[2818,5284,6995,7435,8481,9592,12213,15382,15977,20766,22354,24078,25370,25458,26637,29224,32436,33087],[2819,5285,6996,7436,8482,9593,12214,15383,15978,20767,22355,24079,25371,25459,26638,29225,32437,33088],[2820,5286,6997,7437,8483,9594,12215,15384,15979,20768,22356,24080,25372,25460,26639,29226,32438,33089],[2821,5287,6998,7438,8383,9494,12216,15385,15980,20769,22357,24081,25373,25461,26640,29227,32439,33090],[2822,5288,6999,7439,8384,9495,12217,15386,15981,20770,22358,24082,25374,25462,26641,29228,32440,33091],[2823,5289,7000,7440,8385,9496,12218,15387,15982,20771,22359,24083,25375,25463,26642,29229,32441,33092],[2824,5290,7001,7441,8386,9497,12219,15388,15983,20772,22360,24084,25376,25464,26643,29230,32442,33093],[2825,5291,7002,7442,8387,9498,12220,15389,15984,20773,22361,24085,25377,25465,26644,29231,32443,33094],[2826,5292,7003,7443,8388,9499,12120,15390,15985,20774,22362,24086,25378,25466,26645,29232,32444,33095],[2827,5293,7004,7444,8389,9500,12121,15391,15986,20775,22363,24087,25379,25467,26646,29233,32445,33096],[2727,5294,7005,7445,8390,9501,12122,15392,15987,20776,22364,24088,25380,25468,26647,29234,32446,33097],[2728,5295,7006,7446,8391,9502,12123,15393,15988,20777,22365,24089,25381,25469,26648,29235,32447,33098],[2729,5296,7007,7447,8392,9503,12124,15394,15989,20778,22366,24090,25382,25470,26649,29236,32448,33099],[2730,5297,7008,7448,8393,9504,12125,15395,15990,20779,22367,24091,25383,25471,26650,29237,32449,33100],[2731,5298,7009,7449,8394,9505,12126,15396,15991,20780,22368,24092,25384,25472,26651,29238,32450,33101],[2732,5299,7010,7450,8395,9506,12127,15397,15992,20781,22369,24093,25385,25473,26652,29239,32451,33102],[2733,5300,7011,7451,8396,9507,12128,15398,15993,20782,22370,24094,25386,25474,26653,29240,32452,33103],[2734,5301,7012,7452,8397,9508,12129,15399,15994,20783,22371,24095,25387,25475,26654,29241,32453,33104],[2735,5302,7013,7453,8398,9509,12130,15400,15995,20784,22372,24096,25388,25476,26655,29242,32454,33105],[2736,5303,7014,7454,8399,9510,12131,15401,15996,20785,22373,24097,25389,25477,26656,29243,32455,33106],[2737,5304,7015,7455,8400,9511,12132,15402,15997,20786,22374,24098,25390,25478,26657,29244,32456,33107],[2738,5305,7016,7456,8401,9512,12133,15403,15998,20787,22375,24099,25391,25479,26658,29245,32457,33108],[2739,5306,7017,7457,8402,9513,12134,15404,15999,20788,22376,24100,25392,25480,26659,29246,32458,33109],[3678,6229,7908,8341,9329,10446,13107,16341,16928,21641,23297,25013,26354,26388,27524,30117,33382,33939],[3679,6230,7909,8342,9330,10447,13108,16342,16929,21642,23298,25014,26355,26389,27525,30118,33383,33940],[3680,6231,7910,8343,9331,10448,13109,16343,16930,21643,23299,25015,26356,26390,27526,30119,33384,33941],[3681,6232,7911,8344,9332,10449,13110,16344,16931,21644,23300,25016,26357,26391,27527,30120,33385,33942],[3682,6233,7912,8345,9333,10450,13111,16345,16932,21645,23301,25017,26358,26392,27528,30121,33386,33943],[3683,6234,7913,8346,9334,10451,13112,16346,16933,21646,23302,25018,26359,26393,27529,30122,33387,33944],[3684,6235,7914,8347,9335,10452,13113,16347,16934,21647,23303,25019,26360,26394,27530,30123,33388,33945],[3685,6236,7915,8348,9336,10453,13114,16348,16935,21648,23304,25020,26260,26395,27531,30124,33389,33946],[3686,6237,7916,8349,9337,10454,13115,16349,16936,21649,23305,25021,26261,26396,27532,30125,33390,33947],[3687,6238,7917,8350,9338,10455,13116,16350,16937,21650,23306,25022,26262,26397,27533,30126,33391,33948],[3688,6239,7918,8351,9339,10456,13117,16351,16938,21651,23307,25023,26263,26398,27534,30127,33392,33949],[3689,6240,7919,8352,9340,10457,13118,16352,16939,21652,23308,25024,26264,26399,27535,30128,33393,33950],[3690,6241,7920,8353,9341,10458,13119,16353,16940,21653,23309,25025,26265,26400,27536,30129,33394,33951],[3691,6242,7921,8354,9342,10459,13120,16354,16941,21654,23310,25026,26266,26401,27537,30130,33395,33952],[3692,6243,7922,8355,9343,10460,13121,16355,16942,21655,23311,25027,26267,26402,27538,30131,33396,33953],[3693,6244,7923,8356,9344,10461,13122,16356,16943,21656,23312,25028,26268,26403,27539,30132,33397,33954],[3694,6245,7924,8357,9345,10462,13123,16357,16944,21657,23313,25029,26269,26404,27540,30133,33398,33955],[3695,6246,7925,8358,9346,10463,13124,16358,16945,21658,23314,25030,26270,26405,27541,30134,33399,33956],[3696,6247,7926,8359,9347,10464,13125,16359,16946,21659,23315,25031,26271,26406,27542,30135,33400,33957],[3697,6248,7927,8360,9348,10465,13126,16360,16947,21660,23316,25032,26272,26407,27543,30136,33401,33958],[3698,6249,7928,8361,9349,10466,13127,16361,16948,21661,23317,25033,26273,26408,27544,30137,33402,33959],[3699,6250,7929,8362,9350,10467,13128,16261,16949,21662,23318,25034,26274,26409,27545,30138,33403,33960],[3700,6251,7930,8363,9351,10468,13129,16262,16950,21663,23319,25035,26275,26410,27546,30139,33404,33961],[3701,6252,7931,8364,9352,10469,13029,16263,16951,21664,23320,25036,26276,26411,27547,30140,33405,33962],[3702,6253,7932,8365,9353,10470,13030,16264,16952,21665,23321,25037,26277,26412,27548,30141,33406,33963],[3703,6254,7933,8366,9354,10471,13031,16265,16953,21666,23322,25038,26278,26413,27549,30142,33407,33964],[3704,6255,7934,8367,9355,10472,13032,16266,16954,21667,23323,25039,26279,26414,27550,30143,33408,33965],[3705,6256,7935,8368,9356,10473,13033,16267,16955,21668,23324,25040,26280,26415,27551,30144,33409,33966],[3706,6257,7936,8369,9357,10474,13034,16268,16956,21669,23325,25041,26281,26416,27552,30145,33410,33967],[3707,6258,7937,8370,9358,10475,13035,16269,16957,21670,23326,25042,26282,26417,27553,30146,33411,33968],[3708,6259,7938,8371,9359,10476,13036,16270,16958,21671,23327,25043,26283,26418,27554,30147,33412,33969],[3709,6260,7939,8372,9360,10477,13037,16271,16959,21672,23328,25044,26284,26419,27555,30148,33413,33970],[3710,6261,7940,8373,9361,10478,13038,16272,16960,21673,23329,25045,26285,26420,27556,30149,33414,33971],[3711,6161,7941,8374,9362,10479,13039,16273,16961,21674,23330,25046,26286,26421,27557,30150,33415,33972],[3712,6162,7942,8375,9363,10480,13040,16274,16962,21675,23230,25047,26287,26422,27558,30151,33416,33973],[3713,6163,7943,8376,9364,10481,13041,16275,16963,21676,23231,24947,26288,26423,27559,30152,33417,33974],[3714,6164,7944,8377,9365,10482,13042,16276,16964,21677,23232,24948,26289,26424,27560,30153,33418,33975],[3715,6165,7945,8378,9366,10483,13043,16277,16965,21678,23233,24949,26290,26425,27561,30154,33419,33976],[3716,6166,7946,8379,9367,10484,13044,16278,16966,21679,23234,24950,26291,26426,27562,30155,33420,33977],[3717,6167,7947,8380,9368,10485,13045,16279,16967,21680,23235,24951,26292,26427,27563,30156,33421,33978],[3718,6168,7948,8381,9369,10486,13046,16280,16867,21681,23236,24952,26293,26428,27564,30157,33422,33979],[3719,6169,7949,8382,9370,10487,13047,16281,16868,21682,23237,24953,26294,26429,27565,30158,33423,33980],[3720,6170,7950,8282,9371,10488,13048,16282,16869,21683,23238,24954,26295,26430,27566,30159,33424,33981],[3721,6171,7951,8283,9372,10489,13049,16283,16870,21684,23239,24955,26296,26431,27567,30160,33425,33982],[3722,6172,7952,8284,9373,10490,13050,16284,16871,21685,23240,24956,26297,26432,27568,30161,33426,33983],[3723,6173,7953,8285,9374,10491,13051,16285,16872,21686,23241,24957,26298,26433,27569,30162,33427,33984],[3724,6174,7954,8286,9375,10492,13052,16286,16873,21687,23242,24958,26299,26434,27570,30163,33428,33985],[3725,6175,7955,8287,9376,10493,13053,16287,16874,21688,23243,24959,26300,26435,27571,30164,33429,33986],[3726,6176,7956,8288,9377,10494,13054,16288,16875,21689,23244,24960,26301,26436,27572,30165,33430,33987],[3727,6177,7957,8289,9378,10495,13055,16289,16876,21690,23245,24961,26302,26437,27472,30166,33330,33988],[3728,6178,7958,8290,9379,10496,13056,16290,16877,21691,23246,24962,26303,26438,27473,30167,33331,33989],[3729,6179,7959,8291,9380,10497,13057,16291,16878,21692,23247,24963,26304,26439,27474,30168,33332,33990],[3730,6180,7960,8292,9381,10498,13058,16292,16879,21693,23248,24964,26305,26440,27475,30169,33333,33991],[3731,6181,7961,8293,9382,10499,13059,16293,16880,21694,23249,24965,26306,26441,27476,30170,33334,33992],[3732,6182,7962,8294,9383,10500,13060,16294,16881,21695,23250,24966,26307,26442,27477,30171,33335,33993],[3733,6183,7963,8295,9384,10501,13061,16295,16882,21696,23251,24967,26308,26443,27478,30172,33336,33994],[3734,6184,7964,8296,9385,10502,13062,16296,16883,21697,23252,24968,26309,26444,27479,30173,33337,33995],[3735,6185,7965,8297,9386,10503,13063,16297,16884,21698,23253,24969,26310,26445,27480,30174,33338,33996],[3736,6186,7966,8298,9387,10403,13064,16298,16885,21699,23254,24970,26311,26446,27481,30175,33339,33997],[3636,6187,7967,8299,9388,10404,13065,16299,16886,21700,23255,24971,26312,26447,27482,30176,33340,33998],[3637,6188,7968,8300,9389,10405,13066,16300,16887,21701,23256,24972,26313,26448,27483,30177,33341,33999],[3638,6189,7969,8301,9390,10406,13067,16301,16888,21702,23257,24973,26314,26449,27484,30178,33342,34000],[3639,6190,7970,8302,9391,10407,13068,16302,16889,21703,23258,24974,26315,26450,27485,30179,33343,34001],[3640,6191,7971,8303,9392,10408,13069,16303,16890,21704,23259,24975,26316,26451,27486,30180,33344,34002],[3641,6192,7972,8304,9292,10409,13070,16304,16891,21705,23260,24976,26317,26452,27487,30181,33345,34003],[3642,6193,7973,8305,9293,10410,13071,16305,16892,21706,23261,24977,26318,26453,27488,30182,33346,34004],[3643,6194,7974,8306,9294,10411,13072,16306,16893,21707,23262,24978,26319,26454,27489,30183,33347,34005],[3644,6195,7975,8307,9295,10412,13073,16307,16894,21708,23263,24979,26320,26455,27490,30184,33348,34006],[3645,6196,7976,8308,9296,10413,13074,16308,16895,21709,23264,24980,26321,26456,27491,30185,33349,34007],[3646,6197,7977,8309,9297,10414,13075,16309,16896,21710,23265,24981,26322,26457,27492,30186,33350,34008],[3647,6198,7978,8310,9298,10415,13076,16310,16897,21711,23266,24982,26323,26458,27493,30187,33351,34009],[3648,6199,7878,8311,9299,10416,13077,16311,16898,21712,23267,24983,26324,26459,27494,30188,33352,34010],[3649,6200,7879,8312,9300,10417,13078,16312,16899,21713,23268,24984,26325,26460,27495,30189,33353,34011],[3650,6201,7880,8313,9301,10418,13079,16313,16900,21714,23269,24985,26326,26461,27496,30190,33354,34012],[3651,6202,7881,8314,9302,10419,13080,16314,16901,21614,23270,24986,26327,26361,27497,30191,33355,34013],[3652,6203,7882,8315,9303,10420,13081,16315,16902,21615,23271,24987,26328,26362,27498,30192,33356,34014],[3653,6204,7883,8316,9304,10421,13082,16316,16903,21616,23272,24988,26329,26363,27499,30193,33357,34015],[3654,6205,7884,8317,9305,10422,13083,16317,16904,21617,23273,24989,26330,26364,27500,30194,33358,34016],[3655,6206,7885,8318,9306,10423,13084,16318,16905,21618,23274,24990,26331,26365,27501,30195,33359,34017],[3656,6207,7886,8319,9307,10424,13085,16319,16906,21619,23275,24991,26332,26366,27502,30196,33360,34018],[3657,6208,7887,8320,9308,10425,13086,16320,16907,21620,23276,24992,26333,26367,27503,30197,33361,34019],[3658,6209,7888,8321,9309,10426,13087,16321,16908,21621,23277,24993,26334,26368,27504,30198,33362,34020],[3659,6210,7889,8322,9310,10427,13088,16322,16909,21622,23278,24994,26335,26369,27505,30098,33363,34021],[3660,6211,7890,8323,9311,10428,13089,16323,16910,21623,23279,24995,26336,26370,27506,30099,33364,34022],[3661,6212,7891,8324,9312,10429,13090,16324,16911,21624,23280,24996,26337,26371,27507,30100,33365,34023],[3662,6213,7892,8325,9313,10430,13091,16325,16912,21625,23281,24997,26338,26372,27508,30101,33366,34024],[3663,6214,7893,8326,9314,10431,13092,16326,16913,21626,23282,24998,26339,26373,27509,30102,33367,34025],[3664,6215,7894,8327,9315,10432,13093,16327,16914,21627,23283,24999,26340,26374,27510,30103,33368,34026],[3665,6216,7895,8328,9316,10433,13094,16328,16915,21628,23284,25000,26341,26375,27511,30104,33369,34027],[3666,6217,7896,8329,9317,10434,13095,16329,16916,21629,23285,25001,26342,26376,27512,30105,33370,34028],[3667,6218,7897,8330,9318,10435,13096,16330,16917,21630,23286,25002,26343,26377,27513,30106,33371,34029],[3668,6219,7898,8331,9319,10436,13097,16331,16918,21631,23287,25003,26344,26378,27514,30107,33372,34030],[3669,6220,7899,8332,9320,10437,13098,16332,16919,21632,23288,25004,26345,26379,27515,30108,33373,34031],[3670,6221,7900,8333,9321,10438,13099,16333,16920,21633,23289,25005,26346,26380,27516,30109,33374,34032],[3671,6222,7901,8334,9322,10439,13100,16334,16921,21634,23290,25006,26347,26381,27517,30110,33375,34033],[3672,6223,7902,8335,9323,10440,13101,16335,16922,21635,23291,25007,26348,26382,27518,30111,33376,34034],[3673,6224,7903,8336,9324,10441,13102,16336,16923,21636,23292,25008,26349,26383,27519,30112,33377,34035],[3674,6225,7904,8337,9325,10442,13103,16337,16924,21637,23293,25009,26350,26384,27520,30113,33378,34036],[3675,6226,7905,8338,9326,10443,13104,16338,16925,21638,23294,25010,26351,26385,27521,30114,33379,33936],[3676,6227,7906,8339,9327,10444,13105,16339,16926,21639,23295,25011,26352,26386,27522,30115,33380,33937],[3677,6228,7907,8340,9328,10445,13106,16340,16927,21640,23296,25012,26353,26387,27523,30116,33381,33938],[527,4616,7151,8798,9224,10255,11378,13978,17176,17603,22594,24217,25925,27214,27295,28388,31088,34305],[528,4617,7152,8799,9225,10256,11379,13979,17177,17604,22595,24218,25926,27215,27296,28389,31089,34306],[529,4618,7153,8800,9226,10257,11380,13980,17178,17605,22596,24219,25927,27216,27297,28390,31090,34307],[530,4619,7154,8801,9227,10258,11381,13981,17179,17606,22597,24220,25928,27217,27298,28391,31091,34308],[531,4620,7155,8802,9228,10259,11382,13982,17180,17607,22598,24221,25929,27218,27299,28392,31092,34309],[532,4621,7156,8803,9229,10260,11383,13983,17181,17608,22599,24222,25930,27219,27300,28393,31093,34310],[533,4622,7157,8804,9230,10261,11384,13984,17182,17609,22600,24223,25931,27220,27301,28394,31094,34311],[534,4623,7158,8805,9231,10262,11385,13985,17183,17610,22601,24224,25932,27221,27302,28395,31095,34312],[535,4624,7159,8806,9232,10263,11386,13986,17184,17611,22602,24225,25933,27222,27303,28396,31096,34313],[536,4625,7160,8807,9233,10264,11387,13987,17185,17612,22603,24226,25934,27223,27304,28397,31097,34314],[537,4626,7161,8808,9234,10265,11388,13988,17186,17613,22604,24227,25935,27224,27305,28398,31098,34315],[538,4627,7162,8809,9235,10266,11389,13989,17187,17614,22605,24228,25936,27225,27306,28399,31099,34316],[539,4628,7163,8810,9236,10267,11390,13990,17188,17615,22606,24229,25937,27226,27307,28400,31100,34317],[540,4629,7164,8811,9237,10268,11391,13991,17189,17616,22607,24230,25938,27227,27308,28401,31101,34318],[541,4630,7165,8812,9238,10269,11392,13992,17190,17617,22608,24231,25939,27228,27309,28402,31102,34319],[542,4631,7166,8813,9239,10270,11393,13993,17191,17618,22609,24232,25940,27229,27310,28403,31103,34320],[543,4632,7167,8814,9240,10271,11394,13994,17192,17619,22610,24233,25941,27230,27311,28404,31104,34321],[544,4633,7168,8815,9241,10272,11395,13995,17193,17620,22611,24234,25942,27231,27312,28405,31105,34322],[545,4634,7169,8816,9242,10273,11396,13996,17194,17621,22612,24235,25943,27232,27313,28406,31106,34323],[546,4635,7170,8817,9243,10274,11397,13997,17195,17622,22613,24236,25944,27233,27314,28407,31107,34324],[547,4636,7070,8818,9244,10275,11398,13998,17196,17623,22614,24237,25945,27234,27315,28408,31007,34325],[548,4637,7071,8819,9245,10276,11399,13999,17197,17624,22615,24238,25946,27235,27316,28409,31008,34326],[549,4638,7072,8820,9246,10277,11400,14000,17198,17625,22616,24239,25947,27236,27317,28410,31009,34327],[550,4639,7073,8821,9247,10278,11401,14001,17199,17626,22617,24139,25948,27237,27318,28411,31010,34328],[551,4640,7074,8822,9248,10279,11402,14002,17200,17627,22618,24140,25949,27238,27319,28412,31011,34329],[552,4641,7075,8823,9249,10280,11403,14003,17201,17628,22619,24141,25950,27239,27320,28413,31012,34330],[553,4642,7076,8824,9250,10281,11404,14004,17202,17629,22620,24142,25951,27240,27321,28414,31013,34331],[554,4643,7077,8825,9251,10282,11405,14005,17203,17630,22621,24143,25952,27241,27322,28415,31014,34332],[555,4644,7078,8826,9252,10283,11406,14006,17204,17631,22622,24144,25953,27242,27323,28416,31015,34333],[556,4645,7079,8827,9253,10284,11407,14007,17205,17632,22623,24145,25954,27243,27324,28417,31016,34334],[557,4545,7080,8828,9254,10285,11408,14008,17206,17633,22523,24146,25955,27244,27325,28418,31017,34335],[558,4546,7081,8829,9255,10286,11409,14009,17207,17634,22524,24147,25956,27245,27326,28419,31018,34336],[559,4547,7082,8830,9256,10287,11410,14010,17208,17635,22525,24148,25856,27246,27327,28420,31019,34337],[560,4548,7083,8831,9257,10288,11411,14011,17209,17636,22526,24149,25857,27247,27328,28421,31020,34338],[561,4549,7084,8832,9258,10289,11412,14012,17210,17637,22527,24150,25858,27248,27329,28422,31021,34339],[562,4550,7085,8833,9259,10290,11312,14013,17211,17638,22528,24151,25859,27249,27330,28423,31022,34239],[563,4551,7086,8834,9260,10291,11313,14014,17212,17639,22529,24152,25860,27250,27331,28424,31023,34240],[564,4552,7087,8835,9261,10292,11314,14015,17213,17640,22530,24153,25861,27251,27332,28425,31024,34241],[565,4553,7088,8836,9262,10293,11315,14016,17214,17641,22531,24154,25862,27252,27333,28426,31025,34242],[566,4554,7089,8837,9263,10294,11316,14017,17215,17642,22532,24155,25863,27253,27334,28427,31026,34243],[567,4555,7090,8838,9264,10295,11317,14018,17216,17643,22533,24156,25864,27254,27335,28428,31027,34244],[568,4556,7091,8839,9265,10296,11318,14019,17217,17644,22534,24157,25865,27255,27336,28429,31028,34245],[569,4557,7092,8840,9266,10297,11319,14020,17218,17645,22535,24158,25866,27256,27337,28430,31029,34246],[570,4558,7093,8841,9267,10298,11320,14021,17219,17646,22536,24159,25867,27257,27338,28431,31030,34247],[571,4559,7094,8842,9268,10299,11321,14022,17220,17647,22537,24160,25868,27258,27339,28432,31031,34248],[572,4560,7095,8843,9269,10300,11322,14023,17221,17648,22538,24161,25869,27259,27340,28433,31032,34249],[573,4561,7096,8844,9270,10301,11323,14024,17222,17649,22539,24162,25870,27260,27341,28434,31033,34250],[574,4562,7097,8845,9271,10201,11324,14025,17223,17650,22540,24163,25871,27261,27342,28435,31034,34251],[575,4563,7098,8846,9272,10202,11325,14026,17224,17651,22541,24164,25872,27262,27343,28436,31035,34252],[576,4564,7099,8847,9273,10203,11326,14027,17225,17652,22542,24165,25873,27263,27344,28437,31036,34253],[577,4565,7100,8848,9274,10204,11327,14028,17226,17653,22543,24166,25874,27264,27345,28438,31037,34254],[578,4566,7101,8849,9275,10205,11328,14029,17227,17654,22544,24167,25875,27265,27346,28439,31038,34255],[579,4567,7102,8850,9276,10206,11329,14030,17228,17655,22545,24168,25876,27266,27347,28440,31039,34256],[580,4568,7103,8851,9277,10207,11330,14031,17229,17656,22546,24169,25877,27267,27348,28441,31040,34257],[581,4569,7104,8852,9278,10208,11331,14032,17230,17657,22547,24170,25878,27268,27349,28442,31041,34258],[582,4570,7105,8853,9279,10209,11332,14033,17231,17658,22548,24171,25879,27269,27350,28443,31042,34259],[583,4571,7106,8854,9280,10210,11333,14034,17232,17659,22549,24172,25880,27169,27351,28444,31043,34260],[584,4572,7107,8855,9281,10211,11334,14035,17233,17660,22550,24173,25881,27170,27352,28445,31044,34261],[585,4573,7108,8856,9282,10212,11335,14036,17234,17661,22551,24174,25882,27171,27353,28446,31045,34262],[586,4574,7109,8857,9283,10213,11336,14037,17235,17662,22552,24175,25883,27172,27354,28447,31046,34263],[587,4575,7110,8858,9284,10214,11337,14038,17236,17663,22553,24176,25884,27173,27355,28448,31047,34264],[588,4576,7111,8859,9285,10215,11338,13938,17237,17664,22554,24177,25885,27174,27356,28449,31048,34265],[589,4577,7112,8860,9286,10216,11339,13939,17238,17665,22555,24178,25886,27175,27357,28450,31049,34266],[590,4578,7113,8861,9287,10217,11340,13940,17239,17666,22556,24179,25887,27176,27358,28451,31050,34267],[591,4579,7114,8862,9288,10218,11341,13941,17240,17667,22557,24180,25888,27177,27359,28452,31051,34268],[592,4580,7115,8863,9289,10219,11342,13942,17241,17668,22558,24181,25889,27178,27360,28453,31052,34269],[593,4581,7116,8864,9290,10220,11343,13943,17242,17669,22559,24182,25890,27179,27361,28454,31053,34270],[594,4582,7117,8865,9291,10221,11344,13944,17243,17670,22560,24183,25891,27180,27362,28455,31054,34271],[595,4583,7118,8866,9191,10222,11345,13945,17244,17671,22561,24184,25892,27181,27363,28456,31055,34272],[596,4584,7119,8867,9192,10223,11346,13946,17245,17672,22562,24185,25893,27182,27364,28457,31056,34273],[597,4585,7120,8868,9193,10224,11347,13947,17246,17673,22563,24186,25894,27183,27365,28458,31057,34274],[598,4586,7121,8869,9194,10225,11348,13948,17247,17674,22564,24187,25895,27184,27366,28459,31058,34275],[599,4587,7122,8870,9195,10226,11349,13949,17248,17574,22565,24188,25896,27185,27367,28460,31059,34276],[600,4588,7123,8871,9196,10227,11350,13950,17249,17575,22566,24189,25897,27186,27368,28461,31060,34277],[601,4589,7124,8872,9197,10228,11351,13951,17250,17576,22567,24190,25898,27187,27369,28462,31061,34278],[602,4590,7125,8873,9198,10229,11352,13952,17251,17577,22568,24191,25899,27188,27370,28463,31062,34279],[603,4591,7126,8874,9199,10230,11353,13953,17252,17578,22569,24192,25900,27189,27270,28464,31063,34280],[604,4592,7127,8875,9200,10231,11354,13954,17253,17579,22570,24193,25901,27190,27271,28465,31064,34281],[605,4593,7128,8876,9201,10232,11355,13955,17254,17580,22571,24194,25902,27191,27272,28466,31065,34282],[505,4594,7129,8877,9202,10233,11356,13956,17255,17581,22572,24195,25903,27192,27273,28467,31066,34283],[506,4595,7130,8878,9203,10234,11357,13957,17256,17582,22573,24196,25904,27193,27274,28468,31067,34284],[507,4596,7131,8879,9204,10235,11358,13958,17257,17583,22574,24197,25905,27194,27275,28469,31068,34285],[508,4597,7132,8880,9205,10236,11359,13959,17258,17584,22575,24198,25906,27195,27276,28470,31069,34286],[509,4598,7133,8881,9206,10237,11360,13960,17259,17585,22576,24199,25907,27196,27277,28471,31070,34287],[510,4599,7134,8882,9207,10238,11361,13961,17260,17586,22577,24200,25908,27197,27278,28472,31071,34288],[511,4600,7135,8883,9208,10239,11362,13962,17261,17587,22578,24201,25909,27198,27279,28473,31072,34289],[512,4601,7136,8884,9209,10240,11363,13963,17262,17588,22579,24202,25910,27199,27280,28474,31073,34290],[513,4602,7137,8885,9210,10241,11364,13964,17263,17589,22580,24203,25911,27200,27281,28475,31074,34291],[514,4603,7138,8886,9211,10242,11365,13965,17264,17590,22581,24204,25912,27201,27282,28476,31075,34292],[515,4604,7139,8887,9212,10243,11366,13966,17265,17591,22582,24205,25913,27202,27283,28477,31076,34293],[516,4605,7140,8787,9213,10244,11367,13967,17266,17592,22583,24206,25914,27203,27284,28478,31077,34294],[517,4606,7141,8788,9214,10245,11368,13968,17267,17593,22584,24207,25915,27204,27285,28479,31078,34295],[518,4607,7142,8789,9215,10246,11369,13969,17268,17594,22585,24208,25916,27205,27286,28480,31079,34296],[519,4608,7143,8790,9216,10247,11370,13970,17269,17595,22586,24209,25917,27206,27287,28481,31080,34297],[520,4609,7144,8791,9217,10248,11371,13971,17270,17596,22587,24210,25918,27207,27288,28381,31081,34298],[521,4610,7145,8792,9218,10249,11372,13972,17170,17597,22588,24211,25919,27208,27289,28382,31082,34299],[522,4611,7146,8793,9219,10250,11373,13973,17171,17598,22589,24212,25920,27209,27290,28383,31083,34300],[523,4612,7147,8794,9220,10251,11374,13974,17172,17599,22590,24213,25921,27210,27291,28384,31084,34301],[524,4613,7148,8795,9221,10252,11375,13975,17173,17600,22591,24214,25922,27211,27292,28385,31085,34302],[525,4614,7149,8796,9222,10253,11376,13976,17174,17601,22592,24215,25923,27212,27293,28386,31086,34303],[526,4615,7150,8797,9223,10254,11377,13977,17175,17602,22593,24216,25924,27213,27294,28387,31087,34304],[833,1455,5554,8073,9789,10107,11181,12310,14849,17893,18533,23446,25137,26837,28175,28202,29353,31958],[834,1456,5454,8074,9790,10108,11182,12311,14850,17894,18534,23447,25138,26838,28176,28203,29354,31959],[835,1457,5455,8075,9791,10109,11183,12312,14851,17895,18535,23448,25139,26839,28177,28204,29355,31960],[836,1458,5456,8076,9792,10110,11184,12313,14852,17896,18536,23449,25140,26840,28178,28205,29356,31961],[837,1459,5457,8077,9793,10111,11185,12314,14853,17897,18537,23450,25141,26841,28078,28206,29357,31962],[838,1460,5458,8078,9794,10112,11186,12315,14854,17898,18538,23451,25142,26842,28079,28207,29358,31963],[839,1461,5459,8079,9795,10113,11187,12316,14855,17899,18539,23452,25143,26843,28080,28208,29359,31964],[840,1462,5460,7979,9796,10114,11188,12317,14856,17900,18540,23453,25144,26844,28081,28209,29360,31965],[841,1463,5461,7980,9696,10115,11189,12318,14857,17901,18541,23454,25145,26845,28082,28210,29361,31966],[842,1464,5462,7981,9697,10116,11190,12319,14858,17902,18542,23455,25146,26846,28083,28211,29362,31967],[843,1465,5463,7982,9698,10117,11191,12320,14859,17903,18543,23456,25147,26847,28084,28212,29363,31968],[844,1466,5464,7983,9699,10118,11192,12321,14860,17904,18544,23457,25148,26848,28085,28213,29364,31969],[845,1467,5465,7984,9700,10119,11193,12221,14861,17905,18545,23458,25048,26849,28086,28214,29365,31970],[846,1468,5466,7985,9701,10120,11194,12222,14862,17906,18546,23459,25049,26850,28087,28215,29366,31971],[847,1469,5467,7986,9702,10121,11195,12223,14863,17907,18547,23460,25050,26851,28088,28216,29367,31972],[848,1470,5468,7987,9703,10122,11196,12224,14864,17908,18548,23461,25051,26852,28089,28217,29368,31973],[849,1471,5469,7988,9704,10123,11197,12225,14865,17909,18549,23462,25052,26853,28090,28218,29369,31974],[850,1472,5470,7989,9705,10124,11198,12226,14866,17910,18550,23463,25053,26854,28091,28219,29370,31975],[851,1473,5471,7990,9706,10125,11199,12227,14867,17911,18551,23464,25054,26855,28092,28220,29371,31976],[852,1474,5472,7991,9707,10126,11200,12228,14868,17912,18552,23465,25055,26856,28093,28221,29372,31977],[853,1475,5473,7992,9708,10127,11201,12229,14869,17913,18553,23466,25056,26857,28094,28222,29373,31978],[854,1476,5474,7993,9709,10128,11202,12230,14870,17914,18554,23467,25057,26858,28095,28223,29374,31979],[855,1477,5475,7994,9710,10129,11203,12231,14871,17915,18555,23468,25058,26859,28096,28224,29375,31980],[856,1478,5476,7995,9711,10130,11204,12232,14872,17916,18556,23469,25059,26860,28097,28225,29376,31981],[857,1479,5477,7996,9712,10131,11205,12233,14873,17917,18557,23470,25060,26861,28098,28226,29377,31982],[858,1480,5478,7997,9713,10132,11206,12234,14874,17918,18558,23471,25061,26862,28099,28227,29378,31983],[859,1481,5479,7998,9714,10133,11207,12235,14875,17919,18559,23472,25062,26863,28100,28228,29379,31984],[860,1482,5480,7999,9715,10134,11208,12236,14876,17920,18560,23473,25063,26864,28101,28229,29380,31985],[861,1483,5481,8000,9716,10135,11209,12237,14877,17921,18561,23474,25064,26865,28102,28230,29381,31986],[862,1484,5482,8001,9717,10136,11210,12238,14878,17922,18562,23475,25065,26765,28103,28231,29382,31987],[863,1485,5483,8002,9718,10137,11110,12239,14879,17923,18563,23476,25066,26766,28104,28232,29383,31988],[864,1486,5484,8003,9719,10138,11111,12240,14880,17924,18564,23477,25067,26767,28105,28233,29384,31989],[865,1487,5485,8004,9720,10139,11112,12241,14881,17925,18565,23478,25068,26768,28106,28234,29385,31990],[866,1488,5486,8005,9721,10140,11113,12242,14882,17926,18566,23479,25069,26769,28107,28235,29386,31991],[867,1489,5487,8006,9722,10141,11114,12243,14883,17927,18567,23480,25070,26770,28108,28236,29387,31992],[868,1490,5488,8007,9723,10142,11115,12244,14884,17928,18568,23481,25071,26771,28109,28237,29388,31993],[869,1491,5489,8008,9724,10143,11116,12245,14885,17929,18569,23482,25072,26772,28110,28238,29389,31994],[870,1492,5490,8009,9725,10144,11117,12246,14886,17930,18570,23483,25073,26773,28111,28239,29390,31995],[871,1493,5491,8010,9726,10145,11118,12247,14887,17931,18571,23484,25074,26774,28112,28240,29290,31996],[872,1494,5492,8011,9727,10146,11119,12248,14888,17932,18572,23485,25075,26775,28113,28241,29291,31997],[873,1495,5493,8012,9728,10147,11120,12249,14889,17933,18573,23486,25076,26776,28114,28242,29292,31998],[874,1496,5494,8013,9729,10148,11121,12250,14890,17934,18574,23487,25077,26777,28115,28243,29293,31999],[875,1497,5495,8014,9730,10149,11122,12251,14891,17935,18575,23488,25078,26778,28116,28244,29294,32000],[876,1498,5496,8015,9731,10150,11123,12252,14892,17936,18576,23489,25079,26779,28117,28245,29295,32001],[877,1499,5497,8016,9732,10151,11124,12253,14893,17937,18577,23490,25080,26780,28118,28246,29296,32002],[878,1500,5498,8017,9733,10152,11125,12254,14894,17938,18578,23491,25081,26781,28119,28247,29297,32003],[879,1501,5499,8018,9734,10153,11126,12255,14895,17939,18579,23492,25082,26782,28120,28248,29298,32004],[880,1502,5500,8019,9735,10154,11127,12256,14896,17940,18580,23493,25083,26783,28121,28249,29299,32005],[881,1503,5501,8020,9736,10155,11128,12257,14897,17941,18581,23494,25084,26784,28122,28250,29300,32006],[882,1504,5502,8021,9737,10156,11129,12258,14898,17942,18582,23495,25085,26785,28123,28251,29301,32007],[883,1505,5503,8022,9738,10157,11130,12259,14899,17943,18583,23496,25086,26786,28124,28252,29302,32008],[884,1506,5504,8023,9739,10158,11131,12260,14900,17944,18483,23497,25087,26787,28125,28253,29303,32009],[885,1507,5505,8024,9740,10159,11132,12261,14901,17945,18484,23498,25088,26788,28126,28254,29304,32010],[886,1508,5506,8025,9741,10160,11133,12262,14902,17946,18485,23499,25089,26789,28127,28255,29305,32011],[887,1509,5507,8026,9742,10161,11134,12263,14903,17947,18486,23500,25090,26790,28128,28256,29306,32012],[888,1510,5508,8027,9743,10162,11135,12264,14904,17948,18487,23501,25091,26791,28129,28257,29307,32013],[889,1511,5509,8028,9744,10163,11136,12265,14905,17949,18488,23502,25092,26792,28130,28258,29308,32014],[890,1512,5510,8029,9745,10164,11137,12266,14906,17950,18489,23503,25093,26793,28131,28259,29309,32015],[891,1513,5511,8030,9746,10165,11138,12267,14907,17951,18490,23504,25094,26794,28132,28260,29310,32016],[892,1514,5512,8031,9747,10166,11139,12268,14908,17952,18491,23505,25095,26795,28133,28261,29311,31916],[893,1414,5513,8032,9748,10167,11140,12269,14909,17953,18492,23506,25096,26796,28134,28262,29312,31917],[894,1415,5514,8033,9749,10168,11141,12270,14910,17954,18493,23507,25097,26797,28135,28263,29313,31918],[895,1416,5515,8034,9750,10169,11142,12271,14911,17955,18494,23508,25098,26798,28136,28264,29314,31919],[896,1417,5516,8035,9751,10170,11143,12272,14912,17956,18495,23509,25099,26799,28137,28265,29315,31920],[897,1418,5517,8036,9752,10171,11144,12273,14913,17957,18496,23510,25100,26800,28138,28266,29316,31921],[898,1419,5518,8037,9753,10172,11145,12274,14914,17958,18497,23511,25101,26801,28139,28267,29317,31922],[899,1420,5519,8038,9754,10173,11146,12275,14915,17959,18498,23512,25102,26802,28140,28268,29318,31923],[900,1421,5520,8039,9755,10174,11147,12276,14916,17960,18499,23513,25103,26803,28141,28269,29319,31924],[901,1422,5521,8040,9756,10175,11148,12277,14917,17961,18500,23514,25104,26804,28142,28270,29320,31925],[902,1423,5522,8041,9757,10176,11149,12278,14918,17962,18501,23515,25105,26805,28143,28271,29321,31926],[903,1424,5523,8042,9758,10177,11150,12279,14919,17963,18502,23516,25106,26806,28144,28272,29322,31927],[904,1425,5524,8043,9759,10178,11151,12280,14920,17964,18503,23517,25107,26807,28145,28273,29323,31928],[905,1426,5525,8044,9760,10179,11152,12281,14921,17965,18504,23518,25108,26808,28146,28274,29324,31929],[906,1427,5526,8045,9761,10180,11153,12282,14922,17966,18505,23519,25109,26809,28147,28275,29325,31930],[907,1428,5527,8046,9762,10181,11154,12283,14923,17967,18506,23520,25110,26810,28148,28276,29326,31931],[908,1429,5528,8047,9763,10182,11155,12284,14924,17968,18507,23521,25111,26811,28149,28277,29327,31932],[808,1430,5529,8048,9764,10183,11156,12285,14925,17969,18508,23522,25112,26812,28150,28278,29328,31933],[809,1431,5530,8049,9765,10184,11157,12286,14926,17970,18509,23523,25113,26813,28151,28279,29329,31934],[810,1432,5531,8050,9766,10185,11158,12287,14927,17971,18510,23524,25114,26814,28152,28179,29330,31935],[811,1433,5532,8051,9767,10186,11159,12288,14928,17972,18511,23525,25115,26815,28153,28180,29331,31936],[812,1434,5533,8052,9768,10187,11160,12289,14929,17973,18512,23526,25116,26816,28154,28181,29332,31937],[813,1435,5534,8053,9769,10188,11161,12290,14930,17974,18513,23527,25117,26817,28155,28182,29333,31938],[814,1436,5535,8054,9770,10189,11162,12291,14931,17975,18514,23528,25118,26818,28156,28183,29334,31939],[815,1437,5536,8055,9771,10190,11163,12292,14932,17976,18515,23529,25119,26819,28157,28184,29335,31940],[816,1438,5537,8056,9772,10191,11164,12293,14933,17977,18516,23530,25120,26820,28158,28185,29336,31941],[817,1439,5538,8057,9773,10192,11165,12294,14934,17877,18517,23531,25121,26821,28159,28186,29337,31942],[818,1440,5539,8058,9774,10193,11166,12295,14935,17878,18518,23532,25122,26822,28160,28187,29338,31943],[819,1441,5540,8059,9775,10194,11167,12296,14936,17879,18519,23432,25123,26823,28161,28188,29339,31944],[820,1442,5541,8060,9776,10195,11168,12297,14937,17880,18520,23433,25124,26824,28162,28189,29340,31945],[821,1443,5542,8061,9777,10196,11169,12298,14938,17881,18521,23434,25125,26825,28163,28190,29341,31946],[822,1444,5543,8062,9778,10197,11170,12299,14939,17882,18522,23435,25126,26826,28164,28191,29342,31947],[823,1445,5544,8063,9779,10198,11171,12300,14940,17883,18523,23436,25127,26827,28165,28192,29343,31948],[824,1446,5545,8064,9780,10199,11172,12301,14941,17884,18524,23437,25128,26828,28166,28193,29344,31949],[825,1447,5546,8065,9781,10200,11173,12302,14942,17885,18525,23438,25129,26829,28167,28194,29345,31950],[826,1448,5547,8066,9782,10100,11174,12303,14943,17886,18526,23439,25130,26830,28168,28195,29346,31951],[827,1449,5548,8067,9783,10101,11175,12304,14944,17887,18527,23440,25131,26831,28169,28196,29347,31952],[828,1450,5549,8068,9784,10102,11176,12305,14945,17888,18528,23441,25132,26832,28170,28197,29348,31953],[829,1451,5550,8069,9785,10103,11177,12306,14946,17889,18529,23442,25133,26833,28171,28198,29349,31954],[830,1452,5551,8070,9786,10104,11178,12307,14947,17890,18530,23443,25134,26834,28172,28199,29350,31955],[831,1453,5552,8071,9787,10105,11179,12308,14847,17891,18531,23444,25135,26835,28173,28200,29351,31956],[832,1454,5553,8072,9788,10106,11180,12309,14848,17892,18532,23445,25136,26836,28174,28201,29352,31957],[1769,2383,6391,8894,10679,11091,12107,13141,15821,18816,19463,24399,26057,27749,29035,29109,30217,32828],[1770,2384,6392,8895,10680,11092,12108,13142,15822,18817,19464,24400,25957,27750,29036,29110,30218,32829],[1771,2385,6393,8896,10681,11093,12109,13143,15823,18818,19465,24401,25958,27751,29037,29111,30219,32830],[1772,2386,6394,8897,10682,11094,12110,13144,15824,18819,19466,24402,25959,27752,29038,29112,30220,32831],[1773,2387,6395,8898,10683,11095,12111,13145,15825,18820,19467,24403,25960,27753,29039,29113,30221,32832],[1774,2388,6396,8899,10684,11096,12112,13146,15826,18821,19468,24404,25961,27754,29040,29114,30222,32833],[1775,2389,6397,8900,10685,11097,12113,13147,15827,18822,19469,24405,25962,27755,29041,29115,30223,32834],[1776,2390,6398,8901,10686,11098,12114,13148,15828,18823,19470,24406,25963,27756,29042,29116,30224,32835],[1777,2391,6399,8902,10687,11099,12115,13149,15829,18824,19471,24407,25964,27757,29043,29117,30225,32836],[1778,2392,6400,8903,10688,11100,12116,13150,15830,18825,19472,24408,25965,27758,29044,29118,30226,32837],[1779,2393,6401,8904,10689,11101,12117,13151,15831,18826,19473,24409,25966,27759,29045,29119,30227,32838],[1780,2394,6402,8905,10690,11102,12118,13152,15832,18827,19474,24410,25967,27760,29046,29120,30228,32839],[1781,2395,6403,8906,10691,11103,12119,13153,15833,18828,19475,24411,25968,27761,29047,29121,30229,32840],[1782,2396,6404,8907,10692,11104,12019,13154,15834,18829,19476,24412,25969,27762,29048,29122,30230,32841],[1783,2397,6405,8908,10693,11105,12020,13155,15835,18830,19477,24413,25970,27763,29049,29123,30231,32842],[1784,2398,6406,8909,10694,11106,12021,13156,15836,18831,19478,24414,25971,27764,29050,29124,30232,32843],[1785,2399,6407,8910,10695,11107,12022,13157,15837,18832,19479,24415,25972,27765,29051,29125,30233,32844],[1786,2400,6408,8911,10696,11108,12023,13158,15838,18833,19480,24416,25973,27766,29052,29126,30234,32845],[1787,2401,6409,8912,10697,11109,12024,13159,15839,18834,19481,24417,25974,27767,29053,29127,30235,32846],[1788,2402,6410,8913,10698,11009,12025,13160,15840,18835,19482,24418,25975,27768,29054,29128,30236,32847],[1789,2403,6411,8914,10699,11010,12026,13161,15841,18836,19483,24419,25976,27769,29055,29129,30237,32848],[1790,2404,6412,8915,10700,11011,12027,13162,15842,18837,19484,24420,25977,27770,29056,29130,30238,32849],[1791,2405,6413,8916,10701,11012,12028,13163,15843,18838,19485,24421,25978,27771,29057,29131,30239,32850],[1792,2406,6414,8917,10702,11013,12029,13164,15844,18839,19486,24422,25979,27772,29058,29132,30240,32851],[1793,2407,6415,8918,10703,11014,12030,13165,15845,18840,19487,24423,25980,27773,29059,29133,30241,32852],[1794,2408,6416,8919,10704,11015,12031,13166,15846,18841,19488,24424,25981,27774,29060,29134,30242,32853],[1795,2409,6417,8920,10705,11016,12032,13167,15847,18842,19489,24425,25982,27674,29061,29135,30243,32854],[1796,2410,6418,8921,10605,11017,12033,13168,15848,18843,19490,24426,25983,27675,29062,29136,30244,32855],[1797,2411,6419,8922,10606,11018,12034,13169,15849,18844,19491,24427,25984,27676,29063,29137,30245,32856],[1798,2412,6420,8923,10607,11019,12035,13170,15850,18845,19492,24428,25985,27677,29064,29138,30246,32857],[1799,2413,6421,8924,10608,11020,12036,13171,15851,18846,19392,24429,25986,27678,29065,29139,30247,32858],[1800,2414,6422,8925,10609,11021,12037,13172,15852,18847,19393,24430,25987,27679,29066,29140,30248,32859],[1801,2415,6423,8926,10610,11022,12038,13173,15853,18848,19394,24431,25988,27680,29067,29141,30249,32860],[1802,2416,6424,8927,10611,11023,12039,13174,15854,18849,19395,24432,25989,27681,29068,29142,30250,32861],[1803,2417,6425,8928,10612,11024,12040,13175,15855,18850,19396,24433,25990,27682,29069,29143,30251,32862],[1804,2418,6426,8929,10613,11025,12041,13176,15856,18851,19397,24434,25991,27683,29070,29144,30252,32863],[1805,2419,6427,8930,10614,11026,12042,13177,15756,18852,19398,24435,25992,27684,29071,29145,30253,32864],[1806,2420,6428,8931,10615,11027,12043,13178,15757,18853,19399,24436,25993,27685,29072,29146,30254,32865],[1807,2421,6429,8932,10616,11028,12044,13179,15758,18854,19400,24437,25994,27686,29073,29147,30255,32866],[1808,2422,6430,8933,10617,11029,12045,13180,15759,18855,19401,24438,25995,27687,29074,29148,30256,32867],[1809,2423,6431,8934,10618,11030,12046,13181,15760,18856,19402,24439,25996,27688,29075,29149,30257,32868],[1810,2323,6432,8935,10619,11031,12047,13182,15761,18857,19403,24440,25997,27689,29076,29150,30258,32869],[1811,2324,6433,8936,10620,11032,12048,13183,15762,18858,19404,24441,25998,27690,29077,29151,30259,32870],[1812,2325,6434,8937,10621,11033,12049,13184,15763,18859,19405,24341,25999,27691,29078,29152,30260,32871],[1813,2326,6435,8938,10622,11034,12050,13185,15764,18860,19406,24342,26000,27692,29079,29153,30261,32872],[1814,2327,6436,8939,10623,11035,12051,13186,15765,18861,19407,24343,26001,27693,29080,29154,30262,32873],[1815,2328,6437,8940,10624,11036,12052,13187,15766,18862,19408,24344,26002,27694,29081,29155,30263,32874],[1816,2329,6438,8941,10625,11037,12053,13188,15767,18863,19409,24345,26003,27695,29082,29156,30264,32875],[1817,2330,6439,8942,10626,11038,12054,13189,15768,18864,19410,24346,26004,27696,29083,29157,30265,32876],[1717,2331,6440,8943,10627,11039,12055,13190,15769,18865,19411,24347,26005,27697,29084,29158,30266,32877],[1718,2332,6441,8944,10628,11040,12056,13191,15770,18866,19412,24348,26006,27698,29085,29159,30267,32878],[1719,2333,6442,8945,10629,11041,12057,13192,15771,18867,19413,24349,26007,27699,29086,29160,30268,32879],[1720,2334,6443,8946,10630,11042,12058,13193,15772,18868,19414,24350,26008,27700,29087,29161,30269,32880],[1721,2335,6444,8947,10631,11043,12059,13194,15773,18869,19415,24351,26009,27701,28987,29162,30270,32881],[1722,2336,6445,8948,10632,11044,12060,13195,15774,18870,19416,24352,26010,27702,28988,29163,30271,32882],[1723,2337,6446,8949,10633,11045,12061,13196,15775,18871,19417,24353,26011,27703,28989,29164,30272,32883],[1724,2338,6447,8950,10634,11046,12062,13197,15776,18872,19418,24354,26012,27704,28990,29165,30273,32884],[1725,2339,6448,8951,10635,11047,12063,13198,15777,18873,19419,24355,26013,27705,28991,29166,30274,32885],[1726,2340,6449,8952,10636,11048,12064,13199,15778,18874,19420,24356,26014,27706,28992,29167,30275,32886],[1727,2341,6450,8953,10637,11049,12065,13200,15779,18875,19421,24357,26015,27707,28993,29168,30276,32887],[1728,2342,6451,8954,10638,11050,12066,13201,15780,18876,19422,24358,26016,27708,28994,29169,30277,32888],[1729,2343,6452,8955,10639,11051,12067,13202,15781,18877,19423,24359,26017,27709,28995,29170,30278,32889],[1730,2344,6453,8956,10640,11052,12068,13203,15782,18878,19424,24360,26018,27710,28996,29171,30279,32890],[1731,2345,6454,8957,10641,11053,12069,13204,15783,18879,19425,24361,26019,27711,28997,29172,30280,32891],[1732,2346,6455,8958,10642,11054,12070,13205,15784,18880,19426,24362,26020,27712,28998,29173,30281,32892],[1733,2347,6456,8959,10643,11055,12071,13206,15785,18881,19427,24363,26021,27713,28999,29174,30282,32893],[1734,2348,6457,8960,10644,11056,12072,13207,15786,18882,19428,24364,26022,27714,29000,29175,30283,32894],[1735,2349,6458,8961,10645,11057,12073,13208,15787,18883,19429,24365,26023,27715,29001,29176,30284,32895],[1736,2350,6459,8962,10646,11058,12074,13209,15788,18884,19430,24366,26024,27716,29002,29177,30285,32896],[1737,2351,6460,8963,10647,11059,12075,13210,15789,18885,19431,24367,26025,27717,29003,29178,30286,32897],[1738,2352,6461,8964,10648,11060,12076,13211,15790,18886,19432,24368,26026,27718,29004,29179,30287,32898],[1739,2353,6462,8965,10649,11061,12077,13212,15791,18786,19433,24369,26027,27719,29005,29180,30288,32899],[1740,2354,6463,8966,10650,11062,12078,13213,15792,18787,19434,24370,26028,27720,29006,29181,30289,32900],[1741,2355,6363,8967,10651,11063,12079,13214,15793,18788,19435,24371,26029,27721,29007,29182,30290,32901],[1742,2356,6364,8968,10652,11064,12080,13215,15794,18789,19436,24372,26030,27722,29008,29183,30291,32902],[1743,2357,6365,8969,10653,11065,12081,13216,15795,18790,19437,24373,26031,27723,29009,29184,30292,32903],[1744,2358,6366,8970,10654,11066,12082,13217,15796,18791,19438,24374,26032,27724,29010,29185,30293,32904],[1745,2359,6367,8971,10655,11067,12083,13218,15797,18792,19439,24375,26033,27725,29011,29186,30294,32905],[1746,2360,6368,8972,10656,11068,12084,13219,15798,18793,19440,24376,26034,27726,29012,29187,30295,32906],[1747,2361,6369,8973,10657,11069,12085,13220,15799,18794,19441,24377,26035,27727,29013,29188,30296,32907],[1748,2362,6370,8974,10658,11070,12086,13221,15800,18795,19442,24378,26036,27728,29014,29088,30297,32908],[1749,2363,6371,8975,10659,11071,12087,13222,15801,18796,19443,24379,26037,27729,29015,29089,30298,32909],[1750,2364,6372,8976,10660,11072,12088,13223,15802,18797,19444,24380,26038,27730,29016,29090,30299,32910],[1751,2365,6373,8977,10661,11073,12089,13224,15803,18798,19445,24381,26039,27731,29017,29091,30199,32911],[1752,2366,6374,8978,10662,11074,12090,13225,15804,18799,19446,24382,26040,27732,29018,29092,30200,32912],[1753,2367,6375,8979,10663,11075,12091,13226,15805,18800,19447,24383,26041,27733,29019,29093,30201,32913],[1754,2368,6376,8980,10664,11076,12092,13227,15806,18801,19448,24384,26042,27734,29020,29094,30202,32914],[1755,2369,6377,8981,10665,11077,12093,13228,15807,18802,19449,24385,26043,27735,29021,29095,30203,32915],[1756,2370,6378,8982,10666,11078,12094,13229,15808,18803,19450,24386,26044,27736,29022,29096,30204,32916],[1757,2371,6379,8983,10667,11079,12095,13230,15809,18804,19451,24387,26045,27737,29023,29097,30205,32917],[1758,2372,6380,8984,10668,11080,12096,13130,15810,18805,19452,24388,26046,27738,29024,29098,30206,32918],[1759,2373,6381,8985,10669,11081,12097,13131,15811,18806,19453,24389,26047,27739,29025,29099,30207,32919],[1760,2374,6382,8986,10670,11082,12098,13132,15812,18807,19454,24390,26048,27740,29026,29100,30208,32920],[1761,2375,6383,8987,10671,11083,12099,13133,15813,18808,19455,24391,26049,27741,29027,29101,30209,32921],[1762,2376,6384,8988,10672,11084,12100,13134,15814,18809,19456,24392,26050,27742,29028,29102,30210,32922],[1763,2377,6385,8888,10673,11085,12101,13135,15815,18810,19457,24393,26051,27743,29029,29103,30211,32923],[1764,2378,6386,8889,10674,11086,12102,13136,15816,18811,19458,24394,26052,27744,29030,29104,30212,32924],[1765,2379,6387,8890,10675,11087,12103,13137,15817,18812,19459,24395,26053,27745,29031,29105,30213,32925],[1766,2380,6388,8891,10676,11088,12104,13138,15818,18813,19460,24396,26054,27746,29032,29106,30214,32825],[1767,2381,6389,8892,10677,11089,12105,13139,15819,18814,19461,24397,26055,27747,29033,29107,30215,32826],[1768,2382,6390,8893,10678,11090,12106,13140,15820,18815,19462,24398,26056,27748,29034,29108,30216,32827]]


==> distance_certificate/source/rate23_qldpc_2606_27130_edge_shifts.csv <==
side,row,col,shift
X,0,0,48
X,0,1,56
X,0,2,6
X,0,3,48
X,0,4,24
X,0,5,59
X,0,6,12
X,0,7,90
X,0,8,47
X,0,171,85
X,0,172,3
X,0,173,74
X,0,174,66
X,0,175,74
X,0,176,0
X,0,177,38
X,0,178,74
X,0,179,96
X,1,9,36
X,1,10,90
X,1,11,83
X,1,12,70
X,1,13,6
X,1,14,37
X,1,15,53
X,1,16,62
X,1,17,33
X,1,180,42
X,1,181,24
X,1,182,89
X,1,183,46
X,1,184,36
X,1,185,71
X,1,186,11
X,1,187,77
X,1,188,6
X,2,18,24
X,2,19,23
X,2,20,59
X,2,21,92
X,2,22,89
X,2,23,15
X,2,24,94
X,2,25,34
X,2,26,19
X,2,189,100
X,2,190,45
X,2,191,3
X,2,192,26
X,2,193,99
X,2,194,41
X,2,195,85
X,2,196,80
X,2,197,17
X,3,27,12
X,3,28,57
X,3,29,35
X,3,30,13
X,3,31,71
X,3,32,94
X,3,33,34
X,3,34,6
X,3,35,5
X,3,198,57
X,3,199,66
X,3,200,18
X,3,201,6
X,3,202,61
X,3,203,11
X,3,204,58
X,3,205,83
X,3,206,28
X,4,36,0
X,4,37,91
X,4,38,11
X,4,39,35
X,4,40,53
X,4,41,72
X,4,42,75
X,4,43,79
X,4,44,92
X,4,207,14
X,4,208,87
X,4,209,33
X,4,210,87
X,4,211,23
X,4,212,82
X,4,213,31
X,4,214,86
X,4,215,39
X,5,45,89
X,5,46,24
X,5,47,88
X,5,48,57
X,5,49,35
X,5,50,50
X,5,51,15
X,5,52,51
X,5,53,78
X,5,216,72
X,5,217,7
X,5,218,48
X,5,219,67
X,5,220,86
X,5,221,52
X,5,222,4
X,5,223,89
X,5,224,50
X,6,54,77
X,6,55,58
X,6,56,64
X,6,57,79
X,6,58,17
X,6,59,28
X,6,60,56
X,6,61,23
X,6,62,64
X,6,225,29
X,6,226,28
X,6,227,63
X,6,228,47
X,6,229,48
X,6,230,22
X,6,231,78
X,6,232,92
X,6,233,61
X,7,63,65
X,7,64,92
X,7,65,40
X,7,66,0
X,7,67,100
X,7,68,6
X,7,69,97
X,7,70,96
X,7,71,50
X,7,234,87
X,7,235,49
X,7,236,78
X,7,237,27
X,7,238,10
X,7,239,93
X,7,240,51
X,7,241,95
X,7,242,72
X,8,72,53
X,8,73,25
X,8,74,16
X,8,75,22
X,8,76,82
X,8,77,85
X,8,78,37
X,8,79,68
X,8,80,36
X,8,243,44
X,8,244,70
X,8,245,93
X,8,246,7
X,8,247,73
X,8,248,63
X,8,249,24
X,8,250,98
X,8,251,83
X,9,81,41
X,9,82,59
X,9,83,93
X,9,84,44
X,9,85,64
X,9,86,63
X,9,87,78
X,9,88,40
X,9,89,22
X,9,252,1
X,9,253,91
X,9,254,7
X,9,255,88
X,9,256,35
X,9,257,33
X,9,258,98
X,9,259,0
X,9,260,94
X,10,90,29
X,10,91,93
X,10,92,69
X,10,93,66
X,10,94,46
X,10,95,41
X,10,96,18
X,10,97,12
X,10,98,8
X,10,261,59
X,10,262,11
X,10,263,22
X,10,264,68
X,10,265,98
X,10,266,3
X,10,267,71
X,10,268,3
X,10,269,4
X,11,99,17
X,11,100,26
X,11,101,45
X,11,102,88
X,11,103,28
X,11,104,19
X,11,105,59
X,11,106,85
X,11,107,95
X,11,270,16
X,11,271,32
X,11,272,37
X,11,273,48
X,11,274,60
X,11,275,74
X,11,276,44
X,11,277,6
X,11,278,15
X,12,108,5
X,12,109,60
X,12,110,21
X,12,111,9
X,12,112,10
X,12,113,98
X,12,114,100
X,12,115,57
X,12,116,81
X,12,279,74
X,12,280,53
X,12,281,52
X,12,282,28
X,12,283,22
X,12,284,44
X,12,285,17
X,12,286,9
X,12,287,26
X,13,117,94
X,13,118,94
X,13,119,98
X,13,120,31
X,13,121,93
X,13,122,76
X,13,123,40
X,13,124,29
X,13,125,67
X,13,288,31
X,13,289,74
X,13,290,67
X,13,291,8
X,13,292,85
X,13,293,14
X,13,294,91
X,13,295,12
X,13,296,37
X,14,126,82
X,14,127,27
X,14,128,74
X,14,129,53
X,14,130,75
X,14,131,54
X,14,132,81
X,14,133,1
X,14,134,53
X,14,297,89
X,14,298,95
X,14,299,82
X,14,300,89
X,14,301,47
X,14,302,85
X,14,303,64
X,14,304,15
X,14,305,48
X,15,135,70
X,15,136,61
X,15,137,50
X,15,138,75
X,15,139,57
X,15,140,32
X,15,141,21
X,15,142,74
X,15,143,39
X,15,306,46
X,15,307,15
X,15,308,97
X,15,309,69
X,15,310,9
X,15,311,55
X,15,312,37
X,15,313,18
X,15,314,59
X,16,144,58
X,16,145,95
X,16,146,26
X,16,147,97
X,16,148,39
X,16,149,10
X,16,150,62
X,16,151,46
X,16,152,25
X,16,315,3
X,16,316,36
X,16,317,11
X,16,318,49
X,16,319,72
X,16,320,25
X,16,321,10
X,16,322,21
X,16,323,70
X,17,153,46
X,17,154,28
X,17,155,2
X,17,156,18
X,17,157,21
X,17,158,89
X,17,159,2
X,17,160,18
X,17,161,11
X,17,324,61
X,17,325,57
X,17,326,26
X,17,327,29
X,17,328,34
X,17,329,96
X,17,330,84
X,17,331,24
X,17,332,81
X,18,162,34
X,18,163,62
X,18,164,79
X,18,165,40
X,18,166,3
X,18,167,67
X,18,168,43
X,18,169,91
X,18,170,98
X,18,333,18
X,18,334,78
X,18,335,41
X,18,336,9
X,18,337,97
X,18,338,66
X,18,339,57
X,18,340,27
X,18,341,92
X,19,21,75
X,19,27,70
X,19,76,5
X,19,92,32
X,19,109,16
X,19,122,22
X,19,132,23
X,19,143,95
X,19,169,24
X,19,184,47
X,19,212,13
X,19,219,39
X,19,227,30
X,19,241,93
X,19,260,89
X,19,271,66
X,19,321,95
X,19,324,59
X,20,7,93
X,20,30,37
X,20,36,99
X,20,85,28
X,20,101,49
X,20,118,91
X,20,131,41
X,20,141,4
X,20,152,21
X,20,193,50
X,20,221,24
X,20,228,60
X,20,236,86
X,20,250,36
X,20,269,40
X,20,280,27
X,20,330,8
X,20,333,57
X,21,16,5
X,21,39,100
X,21,45,27
X,21,94,51
X,21,110,66
X,21,127,65
X,21,140,60
X,21,150,86
X,21,161,48
X,21,171,93
X,21,202,53
X,21,230,35
X,21,237,81
X,21,245,41
X,21,259,80
X,21,278,92
X,21,289,89
X,21,339,22
X,22,25,18
X,22,48,62
X,22,54,56
X,22,103,74
X,22,119,83
X,22,136,39
X,22,149,79
X,22,159,67
X,22,170,75
X,22,177,73
X,22,180,91
X,22,211,56
X,22,239,46
X,22,246,1
X,22,254,97
X,22,268,23
X,22,287,43
X,22,298,50
X,23,8,94
X,23,34,31
X,23,57,24
X,23,63,85
X,23,112,97
X,23,128,100
X,23,145,13
X,23,158,98
X,23,168,48
X,23,186,87
X,23,189,89
X,23,220,59
X,23,248,57
X,23,255,22
X,23,263,52
X,23,277,67
X,23,296,95
X,23,307,11
X,24,6,87
X,24,17,20
X,24,43,44
X,24,66,87
X,24,72,13
X,24,121,19
X,24,137,16
X,24,154,88
X,24,167,16
X,24,195,0
X,24,198,87
X,24,229,62
X,24,257,68
X,24,264,43
X,24,272,7
X,24,286,10
X,24,305,46
X,24,316,73
X,25,5,78
X,25,15,68
X,25,26,47
X,25,52,57
X,25,75,49
X,25,81,42
X,25,130,42
X,25,146,33
X,25,163,62
X,25,204,14
X,25,207,85
X,25,238,65
X,25,266,79
X,25,273,64
X,25,281,63
X,25,295,54
X,25,314,98
X,25,325,34
X,26,1,25
X,26,14,97
X,26,24,49
X,26,35,74
X,26,61,70
X,26,84,11
X,26,90,71
X,26,139,65
X,26,155,50
X,26,213,28
X,26,216,83
X,26,247,68
X,26,275,90
X,26,282,85
X,26,290,18
X,26,304,98
X,26,323,49
X,26,334,96
X,27,10,100
X,27,23,15
X,27,33,30
X,27,44,0
X,27,70,83
X,27,93,74
X,27,99,100
X,27,148,88
X,27,164,67
X,27,172,91
X,27,222,42
X,27,225,81
X,27,256,71
X,27,284,0
X,27,291,5
X,27,299,74
X,27,313,41
X,27,332,0
X,28,2,64
X,28,19,74
X,28,32,34
X,28,42,11
X,28,53,27
X,28,79,96
X,28,102,36
X,28,108,28
X,28,157,10
X,28,181,52
X,28,231,56
X,28,234,79
X,28,265,74
X,28,293,11
X,28,300,26
X,28,308,29
X,28,322,85
X,28,341,52
X,29,11,81
X,29,28,48
X,29,41,53
X,29,51,93
X,29,62,54
X,29,88,8
X,29,111,99
X,29,117,57
X,29,166,33
X,29,179,25
X,29,190,13
X,29,240,70
X,29,243,77
X,29,274,77
X,29,302,22
X,29,309,47
X,29,317,85
X,29,331,28
X,30,4,23
X,30,20,98
X,30,37,22
X,30,50,72
X,30,60,74
X,30,71,81
X,30,97,21
X,30,120,61
X,30,126,86
X,30,188,77
X,30,199,75
X,30,249,84
X,30,252,75
X,30,283,80
X,30,311,33
X,30,318,68
X,30,326,40
X,30,340,72
X,31,13,46
X,31,29,14
X,31,46,97
X,31,59,91
X,31,69,55
X,31,80,7
X,31,106,34
X,31,129,23
X,31,135,14
X,31,178,88
X,31,197,28
X,31,208,36
X,31,258,98
X,31,261,73
X,31,292,83
X,31,320,44
X,31,327,89
X,31,335,96
X,32,22,69
X,32,38,31
X,32,55,71
X,32,68,9
X,32,78,36
X,32,89,34
X,32,115,47
X,32,138,86
X,32,144,43
X,32,173,98
X,32,187,31
X,32,206,80
X,32,217,98
X,32,267,11
X,32,270,71
X,32,301,86
X,32,329,55
X,32,336,9
X,33,31,92
X,33,47,48
X,33,64,45
X,33,77,28
X,33,87,17
X,33,98,61
X,33,124,60
X,33,147,48
X,33,153,72
X,33,174,35
X,33,182,53
X,33,196,75
X,33,215,31
X,33,226,59
X,33,276,25
X,33,279,69
X,33,310,89
X,33,338,66
X,34,40,14
X,34,56,65
X,34,73,19
X,34,86,47
X,34,96,99
X,34,107,88
X,34,133,73
X,34,156,10
X,34,162,0
X,34,176,70
X,34,183,56
X,34,191,8
X,34,205,18
X,34,224,83
X,34,235,20
X,34,285,39
X,34,288,67
X,34,319,92
X,35,0,84
X,35,49,37
X,35,65,82
X,35,82,94
X,35,95,66
X,35,105,80
X,35,116,14
X,35,142,86
X,35,165,73
X,35,185,81
X,35,192,77
X,35,200,64
X,35,214,62
X,35,233,34
X,35,244,82
X,35,294,53
X,35,297,65
X,35,328,95
X,36,3,50
X,36,9,12
X,36,58,60
X,36,74,99
X,36,91,68
X,36,104,85
X,36,114,61
X,36,125,41
X,36,151,99
X,36,194,92
X,36,201,98
X,36,209,19
X,36,223,5
X,36,242,86
X,36,253,43
X,36,303,67
X,36,306,63
X,36,337,98
X,37,12,12
X,37,18,41
X,37,67,83
X,37,83,15
X,37,100,42
X,37,113,3
X,37,123,42
X,37,134,68
X,37,160,11
X,37,175,44
X,37,203,2
X,37,210,18
X,37,218,75
X,37,232,49
X,37,251,37
X,37,262,4
X,37,312,81
X,37,315,61
X,38,18,55
X,38,33,73
X,38,73,17
X,38,98,80
X,38,115,67
X,38,119,46
X,38,129,42
X,38,140,53
X,38,166,91
X,38,181,43
X,38,209,51
X,38,216,86
X,38,233,88
X,38,238,96
X,38,257,58
X,38,277,20
X,38,318,32
X,38,330,16
X,39,4,81
X,39,27,84
X,39,42,54
X,39,82,92
X,39,107,6
X,39,124,80
X,39,128,63
X,39,138,4
X,39,149,72
X,39,190,4
X,39,218,6
X,39,225,84
X,39,242,39
X,39,247,99
X,39,266,69
X,39,286,64
X,39,327,53
X,39,339,30
X,40,13,3
X,40,36,12
X,40,51,35
X,40,91,66
X,40,116,33
X,40,133,93
X,40,137,80
X,40,147,67
X,40,158,91
X,40,177,81
X,40,199,66
X,40,227,62
X,40,234,82
X,40,251,91
X,40,256,1
X,40,275,80
X,40,295,7
X,40,336,74
X,41,22,26
X,41,45,41
X,41,60,16
X,41,100,40
X,41,125,60
X,41,142,5
X,41,146,97
X,41,156,29
X,41,167,9
X,41,174,100
X,41,186,95
X,41,208,27
X,41,236,17
X,41,243,80
X,41,260,42
X,41,265,4
X,41,284,91
X,41,304,51
X,42,5,71
X,42,31,49
X,42,54,70
X,42,69,98
X,42,109,14
X,42,134,87
X,42,151,18
X,42,155,13
X,42,165,92
X,42,183,20
X,42,195,8
X,42,217,89
X,42,245,73
X,42,252,78
X,42,269,94
X,42,274,7
X,42,293,1
X,42,313,95
X,43,3,69
X,43,14,90
X,43,40,72
X,43,63,99
X,43,78,79
X,43,118,89
X,43,143,13
X,43,160,31
X,43,164,30
X,43,192,41
X,43,204,22
X,43,226,50
X,43,254,28
X,43,261,76
X,43,278,45
X,43,283,10
X,43,302,12
X,43,322,38
X,44,2,27
X,44,12,31
X,44,23,8
X,44,49,95
X,44,72,27
X,44,87,60
X,44,127,63
X,44,152,40
X,44,169,44
X,44,201,62
X,44,213,36
X,44,235,11
X,44,263,84
X,44,270,74
X,44,287,97
X,44,292,13
X,44,311,23
X,44,331,82
X,45,7,12
X,45,11,44
X,45,21,94
X,45,32,27
X,45,58,17
X,45,81,56
X,45,96,41
X,45,136,37
X,45,161,67
X,45,210,83
X,45,222,50
X,45,244,73
X,45,272,39
X,45,279,72
X,45,296,48
X,45,301,16
X,45,320,34
X,45,340,25
X,46,16,25
X,46,20,61
X,46,30,56
X,46,41,46
X,46,67,40
X,46,90,85
X,46,105,22
X,46,145,11
X,46,170,94
X,46,178,41
X,46,219,3
X,46,231,64
X,46,253,34
X,46,281,95
X,46,288,70
X,46,305,100
X,46,310,19
X,46,329,45
X,47,8,12
X,47,25,38
X,47,29,78
X,47,39,18
X,47,50,65
X,47,76,63
X,47,99,13
X,47,114,3
X,47,154,86
X,47,187,85
X,47,228,24
X,47,240,78
X,47,262,96
X,47,290,50
X,47,297,68
X,47,314,51
X,47,319,22
X,47,338,56
X,48,17,39
X,48,34,51
X,48,38,95
X,48,48,81
X,48,59,84
X,48,85,86
X,48,108,42
X,48,123,85
X,48,163,60
X,48,176,60
X,48,196,28
X,48,237,45
X,48,249,92
X,48,271,57
X,48,299,5
X,48,306,66
X,48,323,2
X,48,328,25
X,49,1,23
X,49,26,66
X,49,43,64
X,49,47,11
X,49,57,43
X,49,68,2
X,49,94,8
X,49,117,71
X,49,132,66
X,49,185,71
X,49,205,72
X,49,246,66
X,49,258,5
X,49,280,18
X,49,308,61
X,49,315,64
X,49,332,54
X,49,337,28
X,50,10,98
X,50,35,93
X,50,52,77
X,50,56,28
X,50,66,5
X,50,77,21
X,50,103,31
X,50,126,100
X,50,141,47
X,50,175,75
X,50,194,82
X,50,214,15
X,50,255,87
X,50,267,19
X,50,289,80
X,50,317,16
X,50,324,62
X,50,341,5
X,51,19,72
X,51,44,19
X,51,61,90
X,51,65,45
X,51,75,68
X,51,86,40
X,51,112,54
X,51,135,28
X,51,150,28
X,51,179,79
X,51,184,78
X,51,203,93
X,51,223,59
X,51,264,7
X,51,276,33
X,51,298,41
X,51,326,72
X,51,333,60
X,52,28,46
X,52,53,46
X,52,70,2
X,52,74,62
X,52,84,30
X,52,95,59
X,52,121,77
X,52,144,57
X,52,159,9
X,52,171,96
X,52,188,30
X,52,193,81
X,52,212,3
X,52,232,2
X,52,273,28
X,52,285,47
X,52,307,2
X,52,335,27
X,53,37,20
X,53,62,73
X,53,79,15
X,53,83,79
X,53,93,93
X,53,104,78
X,53,130,100
X,53,153,86
X,53,168,91
X,53,173,29
X,53,180,94
X,53,197,82
X,53,202,84
X,53,221,14
X,53,241,46
X,53,282,49
X,53,294,61
X,53,316,64
X,54,6,29
X,54,46,95
X,54,71,100
X,54,88,28
X,54,92,96
X,54,102,55
X,54,113,97
X,54,139,22
X,54,162,14
X,54,182,85
X,54,189,92
X,54,206,33
X,54,211,87
X,54,230,25
X,54,250,90
X,54,291,70
X,54,303,75
X,54,325,25
X,55,0,98
X,55,15,10
X,55,55,69
X,55,80,26
X,55,97,41
X,55,101,12
X,55,111,17
X,55,122,15
X,55,148,45
X,55,191,40
X,55,198,90
X,55,215,85
X,55,220,90
X,55,239,36
X,55,259,33
X,55,300,91
X,55,312,89
X,55,334,87
X,56,9,26
X,56,24,92
X,56,64,43
X,56,89,53
X,56,106,54
X,56,110,29
X,56,120,80
X,56,131,34
X,56,157,68
X,56,172,82
X,56,200,96
X,56,207,88
X,56,224,36
X,56,229,93
X,56,248,47
X,56,268,77
X,56,309,11
X,56,321,2
Z,0,22,39
Z,0,28,64
Z,0,77,33
Z,0,93,79
Z,0,110,69
Z,0,123,58
Z,0,133,99
Z,0,135,54
Z,0,170,68
Z,0,197,68
Z,0,203,18
Z,0,243,93
Z,0,268,16
Z,0,285,65
Z,0,289,92
Z,0,299,79
Z,0,310,94
Z,0,336,80
Z,1,8,87
Z,1,31,62
Z,1,37,38
Z,1,86,52
Z,1,102,41
Z,1,119,86
Z,1,132,39
Z,1,142,11
Z,1,144,83
Z,1,174,5
Z,1,206,19
Z,1,212,29
Z,1,252,91
Z,1,277,60
Z,1,294,79
Z,1,298,53
Z,1,308,34
Z,1,319,97
Z,2,17,13
Z,2,40,85
Z,2,46,12
Z,2,95,71
Z,2,111,3
Z,2,128,2
Z,2,141,20
Z,2,151,24
Z,2,153,11
Z,2,183,26
Z,2,215,71
Z,2,221,40
Z,2,261,89
Z,2,286,3
Z,2,303,93
Z,2,307,14
Z,2,317,90
Z,2,328,100
Z,3,26,40
Z,3,49,7
Z,3,55,87
Z,3,104,90
Z,3,120,66
Z,3,137,19
Z,3,150,1
Z,3,160,37
Z,3,162,40
Z,3,192,47
Z,3,224,22
Z,3,230,51
Z,3,270,87
Z,3,295,47
Z,3,312,6
Z,3,316,76
Z,3,326,45
Z,3,337,2
Z,4,0,23
Z,4,35,67
Z,4,58,30
Z,4,64,61
Z,4,113,8
Z,4,129,28
Z,4,146,36
Z,4,159,83
Z,4,169,50
Z,4,175,49
Z,4,201,68
Z,4,233,74
Z,4,239,62
Z,4,279,85
Z,4,304,91
Z,4,321,20
Z,4,325,37
Z,4,335,0
Z,5,7,18
Z,5,9,52
Z,5,44,94
Z,5,67,53
Z,5,73,35
Z,5,122,27
Z,5,138,91
Z,5,155,53
Z,5,168,64
Z,5,173,2
Z,5,184,52
Z,5,210,89
Z,5,242,25
Z,5,248,73
Z,5,288,83
Z,5,313,34
Z,5,330,34
Z,5,334,99
Z,6,6,2
Z,6,16,31
Z,6,18,81
Z,6,53,20
Z,6,76,76
Z,6,82,9
Z,6,131,46
Z,6,147,53
Z,6,164,70
Z,6,172,94
Z,6,182,58
Z,6,193,55
Z,6,219,9
Z,6,251,77
Z,6,257,84
Z,6,297,81
Z,6,322,78
Z,6,339,48
Z,7,2,67
Z,7,15,84
Z,7,25,44
Z,7,27,9
Z,7,62,47
Z,7,85,99
Z,7,91,84
Z,7,140,65
Z,7,156,15
Z,7,177,99
Z,7,181,55
Z,7,191,13
Z,7,202,58
Z,7,228,30
Z,7,260,28
Z,7,266,95
Z,7,306,79
Z,7,331,21
Z,8,11,84
Z,8,24,65
Z,8,34,57
Z,8,36,38
Z,8,71,74
Z,8,94,21
Z,8,100,58
Z,8,149,84
Z,8,165,78
Z,8,186,12
Z,8,190,16
Z,8,200,69
Z,8,211,61
Z,8,237,51
Z,8,269,80
Z,8,275,5
Z,8,315,77
Z,8,340,65
Z,9,3,55
Z,9,20,0
Z,9,33,46
Z,9,43,70
Z,9,45,67
Z,9,80,0
Z,9,103,44
Z,9,109,32
Z,9,158,2
Z,9,178,81
Z,9,195,26
Z,9,199,78
Z,9,209,24
Z,9,220,64
Z,9,246,72
Z,9,278,31
Z,9,284,16
Z,9,324,75
Z,10,12,17
Z,10,29,17
Z,10,42,27
Z,10,52,83
Z,10,54,96
Z,10,89,27
Z,10,112,67
Z,10,118,6
Z,10,167,21
Z,10,187,24
Z,10,204,40
Z,10,208,39
Z,10,218,80
Z,10,229,67
Z,10,255,93
Z,10,287,83
Z,10,293,27
Z,10,333,73
Z,11,5,83
Z,11,21,80
Z,11,38,34
Z,11,51,8
Z,11,61,96
Z,11,63,24
Z,11,98,54
Z,11,121,90
Z,11,127,81
Z,11,171,8
Z,11,196,68
Z,11,213,54
Z,11,217,0
Z,11,227,35
Z,11,238,70
Z,11,264,13
Z,11,296,34
Z,11,302,38
Z,12,14,1
Z,12,30,42
Z,12,47,51
Z,12,60,90
Z,12,70,8
Z,12,72,53
Z,12,107,81
Z,12,130,12
Z,12,136,55
Z,12,180,6
Z,12,205,11
Z,12,222,68
Z,12,226,62
Z,12,236,91
Z,12,247,73
Z,12,273,34
Z,12,305,86
Z,12,311,49
Z,13,23,20
Z,13,39,4
Z,13,56,68
Z,13,69,71
Z,13,79,21
Z,13,81,82
Z,13,116,7
Z,13,139,35
Z,13,145,29
Z,13,189,4
Z,13,214,55
Z,13,231,82
Z,13,235,23
Z,13,245,46
Z,13,256,76
Z,13,282,55
Z,13,314,37
Z,13,320,60
Z,14,32,39
Z,14,48,67
Z,14,65,85
Z,14,78,52
Z,14,88,34
Z,14,90,10
Z,14,125,34
Z,14,148,58
Z,14,154,3
Z,14,198,2
Z,14,223,99
Z,14,240,96
Z,14,244,85
Z,14,254,1
Z,14,265,79
Z,14,291,76
Z,14,323,89
Z,14,329,71
Z,15,41,58
Z,15,57,29
Z,15,74,1
Z,15,87,33
Z,15,97,47
Z,15,99,39
Z,15,134,61
Z,15,157,81
Z,15,163,78
Z,15,207,0
Z,15,232,42
Z,15,249,9
Z,15,253,46
Z,15,263,57
Z,15,274,82
Z,15,300,97
Z,15,332,40
Z,15,338,82
Z,16,1,41
Z,16,50,77
Z,16,66,92
Z,16,83,18
Z,16,96,14
Z,16,106,60
Z,16,108,68
Z,16,143,88
Z,16,166,3
Z,16,176,86
Z,16,216,99
Z,16,241,86
Z,16,258,23
Z,16,262,7
Z,16,272,12
Z,16,283,85
Z,16,309,17
Z,16,341,92
Z,17,4,94
Z,17,10,15
Z,17,59,96
Z,17,75,54
Z,17,92,35
Z,17,105,96
Z,17,115,73
Z,17,117,97
Z,17,152,14
Z,17,179,65
Z,17,185,97
Z,17,225,97
Z,17,250,29
Z,17,267,37
Z,17,271,69
Z,17,281,68
Z,17,292,88
Z,17,318,38
Z,18,13,16
Z,18,19,90
Z,18,68,14
Z,18,84,16
Z,18,101,52
Z,18,114,77
Z,18,124,86
Z,18,126,25
Z,18,161,41
Z,18,188,16
Z,18,194,7
Z,18,234,95
Z,18,259,73
Z,18,276,51
Z,18,280,30
Z,18,290,23
Z,18,301,91
Z,18,327,59
Z,19,14,34
Z,19,42,9
Z,19,49,24
Z,19,57,40
Z,19,71,73
Z,19,81,6
Z,19,101,98
Z,19,151,7
Z,19,154,70
Z,19,185,68
Z,19,213,66
Z,19,220,75
Z,19,228,8
Z,19,242,95
Z,19,252,67
Z,19,272,90
Z,19,322,83
Z,19,325,99
Z,20,23,53
Z,20,51,91
Z,20,58,47
Z,20,66,2
Z,20,80,100
Z,20,90,35
Z,20,110,14
Z,20,160,20
Z,20,163,44
Z,20,194,79
Z,20,222,80
Z,20,229,78
Z,20,237,29
Z,20,251,46
Z,20,261,65
Z,20,281,45
Z,20,331,26
Z,20,334,60
Z,21,1,7
Z,21,32,72
Z,21,60,72
Z,21,67,70
Z,21,75,65
Z,21,89,26
Z,21,99,64
Z,21,119,31
Z,21,169,33
Z,21,172,55
Z,21,203,90
Z,21,231,94
Z,21,238,81
Z,21,246,50
Z,21,260,98
Z,21,270,63
Z,21,290,0
Z,21,340,70
Z,22,7,1
Z,22,10,82
Z,22,41,91
Z,22,69,53
Z,22,76,93
Z,22,84,27
Z,22,98,53
Z,22,108,93
Z,22,128,48
Z,22,178,86
Z,22,181,16
Z,22,212,0
Z,22,240,7
Z,22,247,84
Z,22,255,71
Z,22,269,49
Z,22,279,61
Z,22,299,56
Z,23,16,14
Z,23,19,56
Z,23,50,9
Z,23,78,34
Z,23,85,15
Z,23,93,90
Z,23,107,80
Z,23,117,21
Z,23,137,65
Z,23,187,29
Z,23,190,78
Z,23,221,11
Z,23,249,21
Z,23,256,87
Z,23,264,92
Z,23,278,0
Z,23,288,59
Z,23,308,11
Z,24,25,27
Z,24,28,30
Z,24,59,28
Z,24,87,15
Z,24,94,38
Z,24,102,52
Z,24,116,6
Z,24,126,50
Z,24,146,82
Z,24,196,73
Z,24,199,39
Z,24,230,22
Z,24,258,35
Z,24,265,90
Z,24,273,12
Z,24,287,52
Z,24,297,57
Z,24,317,67
Z,25,34,40
Z,25,37,4
Z,25,68,47
Z,25,96,97
Z,25,103,61
Z,25,111,14
Z,25,125,33
Z,25,135,79
Z,25,155,99
Z,25,205,16
Z,25,208,0
Z,25,239,33
Z,25,267,49
Z,25,274,93
Z,25,282,33
Z,25,296,3
Z,25,306,55
Z,25,326,22
Z,26,43,53
Z,26,46,79
Z,26,77,66
Z,26,105,78
Z,26,112,84
Z,26,120,77
Z,26,134,60
Z,26,144,7
Z,26,164,15
Z,26,214,60
Z,26,217,62
Z,26,248,44
Z,26,276,63
Z,26,283,96
Z,26,291,54
Z,26,305,55
Z,26,315,53
Z,26,335,78
Z,27,2,12
Z,27,52,66
Z,27,55,53
Z,27,86,85
Z,27,114,59
Z,27,121,6
Z,27,129,39
Z,27,143,87
Z,27,153,36
Z,27,173,80
Z,27,223,3
Z,27,226,23
Z,27,257,55
Z,27,285,77
Z,27,292,99
Z,27,300,75
Z,27,314,6
Z,27,324,51
Z,28,11,29
Z,28,61,79
Z,28,64,27
Z,28,95,3
Z,28,123,40
Z,28,130,29
Z,28,138,1
Z,28,152,13
Z,28,162,65
Z,28,182,35
Z,28,232,47
Z,28,235,85
Z,28,266,66
Z,28,294,91
Z,28,301,1
Z,28,309,96
Z,28,323,58
Z,28,333,49
Z,29,0,48
Z,29,20,46
Z,29,70,92
Z,29,73,1
Z,29,104,22
Z,29,132,21
Z,29,139,52
Z,29,147,64
Z,29,161,40
Z,29,171,85
Z,29,191,91
Z,29,241,91
Z,29,244,46
Z,29,275,77
Z,29,303,4
Z,29,310,4
Z,29,318,16
Z,29,332,9
Z,30,9,77
Z,30,29,63
Z,30,79,4
Z,30,82,76
Z,30,113,41
Z,30,141,2
Z,30,148,75
Z,30,156,26
Z,30,170,67
Z,30,180,83
Z,30,200,46
Z,30,250,34
Z,30,253,7
Z,30,284,88
Z,30,312,18
Z,30,319,7
Z,30,327,37
Z,30,341,61
Z,31,8,86
Z,31,18,5
Z,31,38,80
Z,31,88,17
Z,31,91,50
Z,31,122,60
Z,31,150,84
Z,31,157,98
Z,31,165,89
Z,31,179,34
Z,31,189,81
Z,31,209,1
Z,31,259,78
Z,31,262,69
Z,31,293,99
Z,31,321,32
Z,31,328,10
Z,31,336,58
Z,32,3,66
Z,32,17,12
Z,32,27,34
Z,32,47,97
Z,32,97,30
Z,32,100,24
Z,32,131,79
Z,32,159,65
Z,32,166,20
Z,32,174,84
Z,32,188,86
Z,32,198,79
Z,32,218,57
Z,32,268,21
Z,32,271,30
Z,32,302,9
Z,32,330,46
Z,32,337,13
Z,33,4,10
Z,33,12,28
Z,33,26,39
Z,33,36,63
Z,33,56,13
Z,33,106,43
Z,33,109,99
Z,33,140,98
Z,33,168,46
Z,33,175,60
Z,33,183,4
Z,33,197,37
Z,33,207,77
Z,33,227,12
Z,33,277,65
Z,33,280,92
Z,33,311,20
Z,33,339,60
Z,34,6,85
Z,34,13,33
Z,34,21,91
Z,34,35,66
Z,34,45,92
Z,34,65,30
Z,34,115,56
Z,34,118,73
Z,34,149,16
Z,34,177,10
Z,34,184,63
Z,34,192,25
Z,34,206,89
Z,34,216,75
Z,34,236,68
Z,34,286,8
Z,34,289,53
Z,34,320,31
Z,35,15,66
Z,35,22,56
Z,35,30,53
Z,35,44,93
Z,35,54,20
Z,35,74,47
Z,35,124,69
Z,35,127,47
Z,35,158,35
Z,35,186,24
Z,35,193,66
Z,35,201,46
Z,35,215,40
Z,35,225,73
Z,35,245,23
Z,35,295,52
Z,35,298,14
Z,35,329,42
Z,36,24,47
Z,36,31,79
Z,36,39,15
Z,36,53,19
Z,36,63,49
Z,36,83,64
Z,36,133,82
Z,36,136,21
Z,36,167,54
Z,36,195,38
Z,36,202,69
Z,36,210,67
Z,36,224,92
Z,36,234,71
Z,36,254,79
Z,36,304,96
Z,36,307,76
Z,36,338,53
Z,37,5,15
Z,37,33,28
Z,37,40,1
Z,37,48,78
Z,37,62,46
Z,37,72,78
Z,37,92,81
Z,37,142,95
Z,37,145,96
Z,37,176,57
Z,37,204,52
Z,37,211,72
Z,37,219,88
Z,37,233,43
Z,37,243,69
Z,37,263,34
Z,37,313,39
Z,37,316,37
Z,38,26,79
Z,38,32,79
Z,38,72,57
Z,38,97,19
Z,38,114,55
Z,38,118,56
Z,38,128,4
Z,38,139,34
Z,38,165,27
Z,38,195,44
Z,38,201,92
Z,38,250,1
Z,38,266,10
Z,38,283,78
Z,38,296,100
Z,38,297,19
Z,38,308,74
Z,38,334,65
Z,39,3,4
Z,39,35,5
Z,39,41,98
Z,39,81,86
Z,39,106,32
Z,39,123,36
Z,39,127,30
Z,39,137,21
Z,39,148,57
Z,39,172,60
Z,39,204,58
Z,39,210,12
Z,39,259,45
Z,39,275,21
Z,39,292,81
Z,39,305,51
Z,39,306,17
Z,39,317,29
Z,40,12,67
Z,40,44,32
Z,40,50,16
Z,40,90,14
Z,40,115,45
Z,40,132,17
Z,40,136,4
Z,40,146,38
Z,40,157,80
Z,40,181,21
Z,40,213,72
Z,40,219,33
Z,40,268,89
Z,40,284,32
Z,40,301,84
Z,40,314,2
Z,40,315,15
Z,40,326,85
Z,41,21,29
Z,41,53,59
Z,41,59,35
Z,41,99,43
Z,41,124,58
Z,41,141,99
Z,41,145,79
Z,41,155,55
Z,41,166,2
Z,41,190,83
Z,41,222,86
Z,41,228,54
Z,41,277,32
Z,41,293,43
Z,41,310,87
Z,41,323,54
Z,41,324,13
Z,41,335,40
Z,42,4,93
Z,42,30,92
Z,42,62,86
Z,42,68,54
Z,42,108,72
Z,42,133,71
Z,42,150,80
Z,42,154,53
Z,42,164,72
Z,42,173,42
Z,42,199,44
Z,42,231,100
Z,42,237,75
Z,42,286,76
Z,42,302,54
Z,42,319,90
Z,42,332,5
Z,42,333,11
Z,43,2,69
Z,43,13,15
Z,43,39,54
Z,43,71,12
Z,43,77,73
Z,43,117,0
Z,43,142,84
Z,43,159,61
Z,43,163,27
Z,43,171,47
Z,43,182,98
Z,43,208,5
Z,43,240,13
Z,43,246,96
Z,43,295,19
Z,43,311,65
Z,43,328,93
Z,43,341,57
Z,44,1,91
Z,44,11,86
Z,44,22,38
Z,44,48,16
Z,44,80,39
Z,44,86,92
Z,44,126,29
Z,44,151,97
Z,44,168,42
Z,44,179,30
Z,44,180,45
Z,44,191,53
Z,44,217,67
Z,44,249,27
Z,44,255,16
Z,44,304,63
Z,44,320,76
Z,44,337,96
Z,45,6,81
Z,45,10,65
Z,45,20,2
Z,45,31,61
Z,45,57,79
Z,45,89,66
Z,45,95,10
Z,45,135,58
Z,45,160,9
Z,45,175,42
Z,45,188,82
Z,45,189,43
Z,45,200,8
Z,45,226,28
Z,45,258,41
Z,45,264,37
Z,45,313,6
Z,45,329,87
Z,46,15,62
Z,46,19,39
Z,46,29,19
Z,46,40,84
Z,46,66,41
Z,46,98,93
Z,46,104,29
Z,46,144,87
Z,46,169,22
Z,46,184,45
Z,46,197,33
Z,46,198,41
Z,46,209,64
Z,46,235,90
Z,46,267,55
Z,46,273,58
Z,46,322,50
Z,46,338,98
Z,47,7,91
Z,47,24,43
Z,47,28,13
Z,47,38,36
Z,47,49,6
Z,47,75,3
Z,47,107,19
Z,47,113,48
Z,47,153,15
Z,47,176,1
Z,47,193,48
Z,47,206,85
Z,47,207,39
Z,47,218,19
Z,47,244,51
Z,47,276,69
Z,47,282,79
Z,47,331,94
Z,48,16,3
Z,48,33,24
Z,48,37,88
Z,48,47,53
Z,48,58,29
Z,48,84,66
Z,48,116,46
Z,48,122,67
Z,48,162,44
Z,48,185,12
Z,48,202,51
Z,48,215,36
Z,48,216,37
Z,48,227,75
Z,48,253,12
Z,48,285,83
Z,48,291,100
Z,48,340,37
Z,49,0,27
Z,49,25,16
Z,49,42,5
Z,49,46,62
Z,49,56,70
Z,49,67,52
Z,49,93,28
Z,49,125,73
Z,49,131,86
Z,49,178,53
Z,49,194,23
Z,49,211,54
Z,49,224,88
Z,49,225,35
Z,49,236,30
Z,49,262,74
Z,49,294,97
Z,49,300,20
Z,50,9,56
Z,50,34,29
Z,50,51,87
Z,50,55,36
Z,50,65,87
Z,50,76,75
Z,50,102,91
Z,50,134,100
Z,50,140,4
Z,50,187,97
Z,50,203,34
Z,50,220,57
Z,50,233,39
Z,50,234,33
Z,50,245,86
Z,50,271,35
Z,50,303,10
Z,50,309,41
Z,51,18,85
Z,51,43,42
Z,51,60,68
Z,51,64,10
Z,51,74,3
Z,51,85,98
Z,51,111,53
Z,51,143,26
Z,51,149,23
Z,51,196,40
Z,51,212,45
Z,51,229,60
Z,51,242,91
Z,51,243,31
Z,51,254,41
Z,51,280,97
Z,51,312,24
Z,51,318,62
Z,52,27,13
Z,52,52,55
Z,52,69,49
Z,52,73,85
Z,52,83,20
Z,52,94,20
Z,52,120,15
Z,52,152,53
Z,52,158,42
Z,52,205,84
Z,52,221,56
Z,52,238,63
Z,52,251,42
Z,52,252,29
Z,52,263,97
Z,52,289,58
Z,52,321,38
Z,52,327,83
Z,53,36,42
Z,53,61,68
Z,53,78,30
Z,53,82,59
Z,53,92,37
Z,53,103,43
Z,53,129,78
Z,53,161,80
Z,53,167,61
Z,53,214,27
Z,53,230,67
Z,53,247,66
Z,53,260,94
Z,53,261,27
Z,53,272,52
Z,53,298,19
Z,53,330,52
Z,53,336,3
Z,54,5,22
Z,54,45,71
Z,54,70,81
Z,54,87,11
Z,54,91,33
Z,54,101,54
Z,54,112,66
Z,54,138,40
Z,54,170,6
Z,54,174,29
Z,54,223,71
Z,54,239,78
Z,54,256,69
Z,54,269,45
Z,54,270,25
Z,54,281,7
Z,54,307,81
Z,54,339,66
Z,55,8,25
Z,55,14,41
Z,55,54,100
Z,55,79,94
Z,55,96,93
Z,55,100,7
Z,55,110,71
Z,55,121,89
Z,55,147,2
Z,55,177,16
Z,55,183,50
Z,55,232,14
Z,55,248,89
Z,55,265,72
Z,55,278,97
Z,55,279,23
Z,55,290,63
Z,55,316,42
Z,56,17,52
Z,56,23,60
Z,56,63,28
Z,56,88,6
Z,56,105,74
Z,56,109,82
Z,56,119,88
Z,56,130,11
Z,56,156,65
Z,56,186,30
Z,56,192,71
Z,56,241,58
Z,56,257,100
Z,56,274,75
Z,56,287,48
Z,56,288,21
Z,56,299,18
Z,56,325,3

